Complex Stochastic Gradient Descent and Directional Bias in Reproducing Kernel Hilbert Spaces

Stochastic Gradient Descent (SGD) is a known stochastic iterative method popular for large-scale convex optimization problems due to its simple implementation and scalability. Some objectives, such as those found in complex-valued neural networks, benefit from updates like in SGD and Gradient Descent (GD) with a newly defined ``gradient'' that allows for complex parameters. This complex variant of the SGD/GD methods has already been proposed, but convergence guarantees without analyticity constraints have not yet been provided. We propose a variant of SGD (complex SGD) that allows for complex parameters, and we provide convergence guarantees under assumptions that parallel those from the real setting. Notably, these results extend to GD as well, and with the same set of assumptions, we confirm that some directional bias results extend from the real to the complex setting for kernel regression problems. We provide empirical results demonstrating the efficacy of the complex SGD in kernel regression problems utilizing complex reproducing kernel Hilbert spaces. In particular, we demonstrate we may recover superoscillation functions and Blaschke products from the Fock Space and Hardy Space, respectively, as the optimal functions for a particular choice of a loss function.

==> fock/plot1_convergence.csv <==
iteration,relative_residual,relative_coefficient_error,coefficient_mse
500,1.2567545904789208,0.8142203702634506,2.0115524810661505e+21
1000,0.852560967485458,0.6639898124696735,1.337735564084422e+21
1500,0.5528363000245355,0.5336785355178923,8.64185375797563e+20
2000,0.41521083371283757,0.40312031220967115,4.9307933808213564e+20
2500,0.4009341308385018,0.3267558902894656,3.2396216394968787e+20
3000,0.2961354127423312,0.2684756223244231,2.1870421665384176e+20
3500,0.4556559497362568,0.22360052735448135,1.517026222640025e+20
4000,0.4931643523438936,0.17200876025260653,8.977358577482508e+19
4500,0.12754425641551895,0.12706257183722922,4.898721207910304e+19
5000,0.12213735091000767,0.0965278596319748,2.8271756636704027e+19
5500,0.08073330070822443,0.07851730184319926,1.870588134525756e+19
6000,0.10747273005058318,0.06406158818285701,1.2452106987474016e+19
6500,0.0553658566588024,0.0529301776673375,8.50068932766268e+18
7000,0.04388498766640014,0.04372209171959903,5.800284592182636e+18
7500,0.05920390400012683,0.035412488856926924,3.805049778198418e+18
8000,0.03230503231072822,0.02889266796338805,2.5329273546523e+18
8500,0.024082630701129103,0.02361744442044291,1.6924398588050655e+18
9000,0.021873496596724586,0.019449966129897776,1.1478500029347537e+18
9500,0.03700596273715132,0.016041613943978468,7.808067548010921e+17
10000,0.013107682794307943,0.012726469512463378,4.914318769828624e+17
10500,0.010736554010464867,0.010542084831723269,3.3721000698341325e+17
11000,0.009411514626204624,0.008662499299275813,2.2768470948347075e+17
11500,0.009806176251747544,0.00700397622144083,1.4884586246202154e+17
12000,0.006637578338809179,0.005394494119999212,8.829759791490626e+16
12500,0.006367375480186236,0.004459093707854595,6.033101601517117e+16
13000,0.004030220551012921,0.0034574788806241946,3.627158324769466e+16
13500,0.003329918230829961,0.0027031629513787313,2.2171337548088412e+16
14000,0.0023132512844614545,0.0022198813161024137,1.4952263873220168e+16
14500,0.002491345336612253,0.0018683519871166084,1.0591679663832786e+16
15000,0.0016037477629848053,0.0015140564564445219,6955551650683106.0
15500,0.0013854180668779104,0.0012512744338678068,4750645053607458.0
16000,0.0014865848287590393,0.0010268538438008333,3199371760603486.0
16500,0.0008314733815090285,0.0008309424288839031,2095025488907915.2
17000,0.0006628899322670277,0.0006570589000306061,1309954000466161.0
17500,0.0017655192748748912,0.0005498301843177752,917285643975744.0
18000,0.0005357058866046288,0.00044632703561943177,604440880718163.0
18500,0.000442929412639715,0.0003568477646532273,386378900353501.2
19000,0.0003513565837643369,0.0002854466652524063,247227847860395.3
19500,0.0004476434642111317,0.00022868162635787038,158675540127544.0
20000,0.00018475564495224836,0.00018004899842359796,98362341962930.23
20500,0.000415465966711768,0.00014805987594475187,66515399404324.016
21000,0.0001857427859800841,0.00011910094411490257,43040553649368.88
21500,0.00017608152276113264,9.787648592330678e-05,29067265515825.27
22000,0.0001258357312182511,7.753363812513745e-05,18240123174074.02
22500,7.764955710889939e-05,6.528383964551546e-05,12931795245962.648
23000,5.562220907698716e-05,5.490642204488889e-05,9147316981127.947
23500,4.532663845091565e-05,4.346173273853981e-05,5731410494813.145
24000,4.185078636699337e-05,3.5185933519617865e-05,3756519058135.9155
24500,2.865366181707912e-05,2.788370680581819e-05,2359111436378.861
25000,2.19255508018844e-05,2.1773079026820196e-05,1438424722146.9114
25500,1.8795710821403876e-05,1.8532423570674718e-05,1042105951951.9763
26000,1.8374925384430326e-05,1.4969083656191285e-05,679888776371.6738
26500,1.3797230991357739e-05,1.2236865824295572e-05,454347180210.5088
27000,1.2501277999216538e-05,9.630717418914305e-06,281426326085.61304
27500,1.2285311818964697e-05,8.130349387883457e-06,200569946667.002
28000,6.889208765819143e-06,6.728597050810104e-06,137371450095.51901
28500,5.657307951102096e-06,5.606145280384837e-06,95362172645.49377
29000,6.422686392020125e-06,4.56345734154367e-06,63188119564.131386
29500,3.7068495908985333e-06,3.5758514114750317e-06,38797734712.77126
30000,2.8382633216181344e-06,2.7804836919911752e-06,23457846782.834297
30500,2.307392080303078e-06,2.2490856671035307e-06,15348270220.085806
31000,2.8185722069904252e-06,1.9097599643590238e-06,11066365506.770407
31500,1.908674149431761e-06,1.5389395497210696e-06,7186055426.918494
32000,1.3159660287057595e-06,1.3090031419206005e-06,5199107758.072351
32500,1.3228603765996762e-06,1.0883335550516102e-06,3593945438.9800735
33000,1.8070375653004566e-06,8.811443454803132e-07,2355817036.272394
33500,7.929176925312023e-07,7.001426352693722e-07,1487375044.9117641
34000,6.131517685924242e-07,5.691378090744643e-07,982838852.7523615
34500,7.641829042180558e-07,4.4426974051253424e-07,598881516.1766257
35000,3.8153477744254895e-07,3.6556202890916646e-07,405480150.4736963
35500,3.2271411487298726e-07,3.088477727360644e-07,289425230.88829243
36000,2.857763532931472e-07,2.618919276213114e-07,208109384.79221466
36500,2.995460664222093e-07,2.047834892543845e-07,127244001.47552216
37000,1.9098692800735843e-07,1.699005610054445e-07,87586478.74920213
37500,1.71683782695142e-07,1.3564957608738415e-07,55832146.22132828
38000,1.1293530189980084e-07,1.1160049086509676e-07,37790240.04043803
38500,9.172933799177909e-08,8.769427825881e-08,23334041.027026255
39000,7.771566083690892e-08,7.329027758793039e-08,16298219.936090128
39500,6.115939830588383e-08,5.976838908420322e-08,10839033.089836448
40000,5.837114106900664e-08,4.732490561656844e-08,6795586.64043285
40500,4.148761951702131e-08,3.8046368231099526e-08,4392116.535799657
41000,4.1486456852694176e-08,2.9785904330438225e-08,2691962.59733691
41500,2.8471515730009254e-08,2.2872545538196893e-08,1587363.6933048577
42000,4.249369722953378e-08,1.7446649318179213e-08,923573.5874316158
42500,5.485591931015559e-08,1.4566376506948569e-08,643799.3048777846
43000,1.252759593063205e-08,1.1773376565328547e-08,420580.86584645894
43500,2.8793499838352688e-08,9.391356678546612e-09,267611.09258961945
44000,7.451960789129719e-09,7.202668626180792e-09,157410.7217146777
44500,6.031526151061889e-09,5.952958177860466e-09,107525.9043304554
45000,6.027036644370039e-09,4.803764424590814e-09,70018.18421952643
45500,4.331177663060656e-09,3.751796835488374e-09,42709.65530579799
46000,3.835720711362436e-09,3.02937693710985e-09,27845.439080586275
46500,3.3686691272107025e-09,2.5681066384260267e-09,20011.2191385516
47000,2.588946412676652e-09,1.9712932971039753e-09,11790.980776321108
47500,1.6919060704814062e-09,1.5742177955283086e-09,7519.294174961844
48000,1.848838864095232e-09,1.2308392477875384e-09,4596.741833708558
48500,1.053995459147313e-09,1.0044091295308882e-09,3061.038162244785
49000,1.2670685205400349e-09,8.23908949852409e-10,2059.7090720740102
49500,7.313193542224139e-10,6.592728952361642e-10,1318.7967940721237
50000,6.718499308059662e-10,5.272266824120488e-10,843.416714810895
50500,4.992525109887978e-10,4.4742715822706733e-10,607.4242473171348
51000,5.907351985007598e-10,3.603422746671104e-10,393.98335334352174
51500,2.9732237138072985e-10,2.853196346264108e-10,247.00785215544278
52000,3.1791843895485714e-10,2.2886821362677884e-10,158.93458073906305
52500,1.940854776423e-10,1.9270051930538654e-10,112.67127554376488
53000,1.6392928060553467e-10,1.5918613749777303e-10,76.88788791552689
53500,2.3382550241709436e-10,1.2847893451153143e-10,50.085416947438695
54000,1.0647678428718024e-10,1.0575762350369581e-10,33.9367936070456
54500,1.3048349109067097e-10,9.396642482673369e-11,26.791242027714432
55000,8.193426314217049e-11,7.74977471199252e-11,18.22324005473028
55500,8.12999705693504e-11,5.7892113386551916e-11,10.169187360163429
56000,9.194546758613558e-11,4.746225398432141e-11,6.835088764883254
56500,4.84662021943591e-11,4.087482216665448e-11,5.069430732025692
57000,3.693315904648777e-11,3.412611462928095e-11,3.5336304719846994
57500,3.208262346060991e-11,2.689001800036608e-11,2.1939646551204586
58000,2.3541298068767402e-11,2.1665858264140455e-11,1.4242926604443806
58500,2.167071212571702e-11,1.6768937564063734e-11,0.8532151067802332
59000,1.4088122545297491e-11,1.3112717504933351e-11,0.5217144324484146
59500,1.1720839115166469e-11,1.020587812742229e-11,0.3160444708252471
60000,9.335561645375589e-12,8.509531058625783e-12,0.21971448854896033
60500,1.368704558171736e-11,6.892210872470655e-12,0.14413337430204623
61000,6.859683883702629e-12,5.087314499443749e-12,0.07852801402566542
61500,5.539654229769391e-12,4.0812128289412435e-12,0.050538916537874096
62000,3.376241621768616e-12,3.047174852636274e-12,0.028173590121168726
62500,2.5818426197737434e-12,2.4977236981203085e-12,0.01892937303006124
63000,2.3261170338708784e-12,2.0333277014053985e-12,0.012544755338935717
63500,2.902069865386555e-12,1.6864971137880334e-12,0.008630155986555955
64000,1.7242219775804083e-12,1.3472303292217005e-12,0.0055072037370545186
64500,1.5626695447738103e-12,1.038247521430243e-12,0.0032707642855808725
65000,9.680737172327598e-13,8.226272279628311e-13,0.0020533056442348786
65500,7.233384182705654e-13,6.704732036437975e-13,0.0013639871900894402
66000,6.66176871337602e-13,5.443299599756307e-13,0.0008990253091805603
66500,4.628250364395891e-13,4.579452850571657e-13,0.000636318609751622
67000,5.162038355098164e-13,3.62787027032392e-13,0.0003993474707602747
67500,7.772533665090097e-13,2.92198277619364e-13,0.0002590614214662645
68000,7.712463498503434e-13,2.303939717702551e-13,0.00016106073037098104
68500,1.9890597922441798e-13,1.8640756100096015e-13,0.00010543249623722059
69000,2.7983231276849766e-13,1.5159411812547974e-13,6.972879221338073e-05
69500,1.2689217981167753e-13,1.2368112007754466e-13,4.641456239263736e-05
70000,1.0268796692524529e-13,1.0072036636361966e-13,3.078095107047855e-05
70500,9.304772085897163e-14,7.817976169280727e-14,1.8545396606936782e-05
71000,6.629815488848456e-14,6.172302305634135e-14,1.1559573701092975e-05
71500,5.1152980897404633e-14,4.9992639906331516e-14,7.58332348461714e-06
72000,3.957811323152312e-14,4.034688510042567e-14,4.9393234184816495e-06
72500,4.5062026271515846e-14,3.4024440753887324e-14,3.5126059457742253e-06
73000,2.6919284393357737e-14,2.7084594645582058e-14,2.2258306649976936e-06
73500,2.929615650188597e-14,2.219060884978797e-14,1.4941213700703391e-06
74000,2.4057120053346632e-14,1.8278551492898277e-14,1.0137502959067057e-06
74500,1.5689082973579034e-14,1.5088282910121166e-14,6.907598367009513e-07
75000,1.4304880310160132e-14,1.2289700662911246e-14,4.582790993778828e-07
75500,1.7820182980757476e-14,1.038066804020436e-14,3.2696257659205373e-07
76000,1.0419150779535709e-14,8.854164650082724e-15,2.3787161897469534e-07
76500,7.630362260742802e-15,7.466831428133744e-15,1.69168747721474e-07
77000,8.27240840143231e-15,6.390631673762601e-15,1.239181770766195e-07
77500,5.7031318393821244e-15,5.313472264483737e-15,8.566516916689724e-08
78000,5.7933372295116195e-15,4.525313738199046e-15,6.213621988328639e-08
78500,5.807453378668363e-15,3.7138762540279705e-15,4.18506587987719e-08
79000,4.50698942408903e-15,3.282086280935809e-15,3.268492016326205e-08
79500,3.972033822865215e-15,3.122104664295684e-15,2.9576198824865208e-08
80000,3.80103152936243e-15,2.8580171651496327e-15,2.4784325635278965e-08
80500,4.280504846547054e-15,2.6610899067961267e-15,2.1486542481846503e-08
81000,3.4224730952864472e-15,2.7324997457722867e-15,2.26551896113696e-08
81500,5.022952191546086e-15,2.6811316348248058e-15,2.18114086601621e-08
82000,4.493149739339726e-15,2.6133250068392942e-15,2.072212501146061e-08
82500,3.9818361660818596e-15,2.6662552029723984e-15,2.157003614229938e-08
83000,7.577081582591947e-15,2.6070559459841483e-15,2.0622824354216978e-08
83500,3.585154143555112e-15,2.6197167740108525e-15,2.08236148566248e-08
84000,3.773544685392945e-15,2.3878244023648155e-15,1.730024339528636e-08
84500,4.554919652899232e-15,2.4674960768633237e-15,1.8473976319487748e-08
85000,4.1757150067571814e-15,2.3688755287022796e-15,1.702675645237916e-08
85500,2.454259958712233e-15,2.2520060907253414e-15,1.5388155363675967e-08
86000,3.7152803550553566e-15,2.327783511151063e-15,1.6441166065082737e-08
86500,2.8250684044884654e-15,2.3501869567970068e-15,1.6759160657362805e-08
87000,3.098528289716109e-15,2.1969361467290278e-15,1.4644761720856047e-08
87500,3.063156894548817e-15,2.0357197653926314e-15,1.2574288707805471e-08
88000,4.0035646185192275e-15,2.0205967279070403e-15,1.2388157882531961e-08
88500,3.2842887456648435e-15,2.0568856943850575e-15,1.283712459027774e-08
89000,4.322763319134312e-15,2.166752825992547e-15,1.4245122367362509e-08
89500,4.496129601351316e-15,2.0879998715423974e-15,1.3228432211019043e-08
90000,4.048687027066156e-15,2.0776768590417115e-15,1.3097953559859952e-08
90500,2.9460008299696387e-15,2.0737261496464177e-15,1.3048189314596912e-08
91000,3.947762747846789e-15,2.096665196789358e-15,1.3338457625406539e-08
91500,3.2758458595902106e-15,2.0924330804587216e-15,1.3284664647496407e-08
92000,3.488077076083746e-15,1.9584845232162374e-15,1.1638251252676829e-08
92500,3.7216761086540835e-15,2.1141054847494057e-15,1.3561281993035992e-08
93000,3.0309592582110843e-15,2.0921176110939018e-15,1.3280659177660587e-08
93500,2.884785907133791e-15,2.099445902870961e-15,1.3373861395025478e-08
94000,3.2438932779171226e-15,2.0040507465809437e-15,1.2186103713140003e-08
94500,3.4862410760775132e-15,2.0272801810887e-15,1.2470245121578663e-08
95000,2.902586148604177e-15,2.0650620793928048e-15,1.2939385878403925e-08
95500,3.4080434950445748e-15,2.144002958778229e-15,1.394755882051523e-08
96000,2.7436492995706156e-15,2.1957076544307978e-15,1.4628388057129927e-08
96500,3.293587527855338e-15,2.2571275421684703e-15,1.5458225603942536e-08
97000,3.681588458916067e-15,2.284436898828146e-15,1.583455174845157e-08
97500,3.1816409074193816e-15,2.3165644658112826e-15,1.6283067439015462e-08
98000,2.95266280977258e-15,2.3543745674736114e-15,1.6818937488918322e-08
98500,4.523627150406194e-15,2.4339745427862255e-15,1.797543893593298e-08
99000,5.58310832198704e-15,2.5064707719463677e-15,1.9062187199757665e-08
99500,3.195870108301477e-15,2.3014572859091656e-15,1.6071384032355092e-08
100000,3.5253431982341298e-15,2.352018443683632e-15,1.6785291466049516e-08


==> fock/plot2_coefficients.csv <==
j,exact_real,recovered_real,exact_imag,recovered_imag,exact_abs,recovered_abs
0,11057332.320940012,11057332.320881478,0.0,0.0,11057332.320940012,11057332.320881478
1,-147431097.6125335,-147431097.61225906,0.0,0.0,147431097.6125335,147431097.61225906
2,958302134.4814676,958302134.4814572,0.0,0.0,958302134.4814676,958302134.4814572
3,-4046164567.810642,-4046164567.8107586,0.0,0.0,4046164567.810642,4046164567.8107586
4,12475674084.082813,12475674084.082619,0.0,0.0,12475674084.082813,12475674084.082619
5,-29941617801.798744,-29941617801.79881,0.0,0.0,29941617801.798744,29941617801.79881
6,58219812392.38646,58219812392.38658,0.0,0.0,58219812392.38646,58219812392.38658
7,-94260648635.29236,-94260648635.29247,0.0,0.0,94260648635.29236,94260648635.29247
8,129608391873.52698,129608391873.52676,0.0,0.0,129608391873.52698,129608391873.52676
9,-153609945924.1801,-153609945924.17993,0.0,0.0,153609945924.1801,153609945924.17993
10,158730277454.98615,158730277454.98608,0.0,0.0,158730277454.98615,158730277454.98608
11,-144300252231.80557,-144300252231.80554,0.0,0.0,144300252231.80557,144300252231.80554
12,116241869853.39894,116241869853.3989,0.0,0.0,116241869853.39894,116241869853.3989
13,-83455701433.20949,-83455701433.20956,0.0,0.0,83455701433.20949,83455701433.20956
14,53650093778.49181,53650093778.49229,0.0,0.0,53650093778.49181,53650093778.49229
15,-30997831960.906384,-30997831960.906338,0.0,0.0,30997831960.906384,30997831960.906338
16,16144704146.305408,16144704146.305452,0.0,0.0,16144704146.305408,16144704146.305452
17,-7597507833.555486,-7597507833.555633,0.0,0.0,7597507833.555486,7597507833.555633
18,3235975558.736596,3235975558.7366037,0.0,0.0,3235975558.736596,3235975558.7366037
19,-1248973022.670265,-1248973022.670405,0.0,0.0,1248973022.670265,1248973022.670405
20,437140557.9345928,437140557.9345071,0.0,0.0,437140557.9345928,437140557.9345071
21,-138774780.29669613,-138774780.29665703,0.0,0.0,138774780.29669613,138774780.29665703
22,39950315.53995797,39950315.53997463,0.0,0.0,39950315.53995797,39950315.53997463
23,-10421821.445206428,-10421821.4452503,0.0,0.0,10421821.445206428,10421821.4452503
24,2460707.8412292954,2460707.841144911,0.0,0.0,2460707.8412292954,2460707.841144911
25,-524951.0061289164,-524951.0060571216,0.0,0.0,524951.0061289164,524951.0060571216
26,100952.11656325315,100952.11654179356,0.0,0.0,100952.11656325315,100952.11654179356
27,-17448.513973895606,-17448.51395755898,0.0,0.0,17448.513973895606,17448.51395755898
28,2700.365257864796,2700.3652545888294,0.0,0.0,2700.365257864796,2700.3652545888294
29,-372.4641734985926,-372.46402192721496,0.0,0.0,372.4641734985926,372.46402192721496
30,45.523398983161314,45.52351734637978,0.0,0.0,45.523398983161314,45.52351734637978
31,-4.894989137974335,-4.895008781126866,0.0,0.0,4.894989137974335,4.895008781126866
32,0.4589052316850939,0.4587017407132866,0.0,0.0,0.4589052316850939,0.4587017407132866
33,-0.03708325104526011,-0.03713636045100573,0.0,0.0,0.03708325104526011,0.03713636045100573
34,0.0025449289933021646,0.0026107552338610635,0.0,0.0,0.0025449289933021646,0.0026107552338610635
35,-0.00014542451390298083,-0.0002452761753798947,0.0,0.0,0.00014542451390298083,0.0002452761753798947
36,6.732616384397261e-06,5.3790281950045754e-05,0.0,0.0,6.732616384397261e-06,5.3790281950045754e-05
37,-2.4261680664494634e-07,-7.238776556208237e-05,0.0,0.0,2.4261680664494634e-07,7.238776556208237e-05
38,6.384652806445956e-09,-0.00014561450620930995,0.0,0.0,6.384652806445956e-09,0.00014561450620930995
39,-1.0913936421275139e-10,9.208964269936532e-05,0.0,0.0,1.0913936421275139e-10,9.208964269936532e-05
40,9.094947017729282e-13,9.751572161311389e-05,0.0,0.0,9.094947017729282e-13,9.751572161311389e-05


==> fock/plot3_real_part.csv <==
x,closed_real,sgd_real,limit_real
-8.0,-8.953844914905895,-8.955143418297702,-0.9576594803233847
-7.991995997998999,-8.875949317922668,-8.877269630778404,-0.9621453404685366
-7.983991995997999,-8.796754664764702,-8.797945992559766,-0.9663846501775396
-7.975987993996998,-8.716287733657175,-8.71753471511661,-0.9703763231242297
-7.967983991995998,-8.634575356454233,-8.635894080220359,-0.9741193364395404
-7.959979989994998,-8.551644413039725,-8.55299845643395,-0.9776127309736145
-7.951975987993997,-8.467521825758471,-8.468897620995424,-0.9808556115415885
-7.943971985992997,-8.382234553878488,-8.383528571209288,-0.9838471471529816
-7.935967983991996,-8.295809588085783,-8.297145979090805,-0.9865865712246406
-7.927963981990995,-8.208273945011435,-8.209453304015417,-0.9890731817771744
-7.919959979989995,-8.119654661792378,-8.121014499822499,-0.9913063416148387
-7.9119559779889945,-8.029978790666682,-8.031226481723014,-0.9932854784888178
-7.903951975987994,-7.93927339360372,-7.940568662954433,-0.9950100852438628
-7.895947973986994,-7.847565536970185,-7.848711997792982,-0.996479719948251
-7.887943971985993,-7.754882286232553,-7.756118549523986,-0.9976940060070318
-7.879939969984992,-7.661250700696842,-7.662462703268514,-0.9986526322585282
-7.871935967983992,-7.566697828286357,-7.567866856987879,-0.9993553530540731
-7.863931965982991,-7.47125070035772,-7.472430595524262,-0.9998019883209568
-7.855927963981991,-7.374936326556622,-7.376151221428017,-0.9999924236085708
-7.847923961980991,-7.2777816897131276,-7.27904968075017,-0.9999266101177352
-7.83991995997999,-7.179813740777805,-7.181126034856508,-0.9996045647132047
-7.83191595797899,-7.081059393799149,-7.0822356556175015,-0.999026369919346
-7.823911955977989,-6.981545520942461,-6.982762941407071,-0.9981921738989912
-7.815907953976988,-6.881298947551809,-6.882579117281603,-0.997102190415471
-7.807903951975988,-6.780346447254584,-6.7816543176268835,-0.995756698777838
-7.7998999499749875,-6.678714737110024,-6.680028626772243,-0.9941560437692927
-7.791895947973987,-6.576430472801959,-6.577614598849704,-0.9923006355588334
-7.783891945972987,-6.473520243876337,-6.474718926221282,-0.9901909495961501
-7.775887943971986,-6.370010569024134,-6.371134850090632,-0.9878275264897888
-7.767883941970985,-6.265927891410465,-6.267094527017037,-0.9852109718686225
-7.759879939969985,-6.161298574049965,-6.162552671719067,-0.9823419562266567
-7.751875937968984,-6.056148895229201,-6.057288563240262,-0.9792212147512144
-7.743871935967984,-5.950505043976723,-5.9518058074704205,-0.975849547134546
-7.735867933966984,-5.844393115581232,-5.845571028934623,-0.972227817368905
-7.727863931965983,-5.737839107158084,-5.739048815459423,-0.9683569535251513
-7.719859929964983,-5.630868913264942,-5.631955489069397,-0.9642379475149321
-7.711855927963982,-5.523508321566975,-5.5246336932226505,-0.9598718548365018
-7.703851925962981,-5.415783008551859,-5.416951930445706,-0.955259794304253
-7.695847923961981,-5.307718535295324,-5.3089511334179535,-0.9504029477620178
-7.68784392196098,-5.199340343277413,-5.200607906177222,-0.9453025597802182
-7.67983991995998,-5.090673750250119,-5.091890067956952,-0.9399599373369465
-7.67183591795898,-4.981743946156515,-4.9829171368222935,-0.9343764494830509
-7.663831915957979,-4.872575989102151,-4.873737393600954,-0.9285535269913122
-7.655827913956979,-4.763194801378809,-4.764296654566449,-0.9224926619898122
-7.647823911955978,-4.653625165540937,-4.6547806516039065,-0.9161954075795694
-7.639819909954977,-4.543891720535711,-4.545031056391394,-0.9096633774365604
-7.631815907953977,-4.434018957886089,-4.435218725568423,-0.9028982453982128
-7.6238119059529765,-4.324031217928137,-4.3252965458222565,-0.8959017450344802
-7.615807903951976,-4.213952686102523,-4.215072365598853,-0.888675669203618
-7.607803901950976,-4.103807389300538,-4.1049450241387975,-0.8812218695927609
-7.599799899949975,-3.9936191922646893,-3.994656404453324,-0.8735422562434239
-7.591795897948974,-3.8834117940449104,-3.8844967599677527,-0.8656387970620568
-7.583791895947974,-3.773208724509927,-3.7743124999700224,-0.8575135173157656
-7.575787893946973,-3.663033340914163,-3.6641784653886638,-0.849168499113333
-7.5677838919459735,-3.552908824521082,-3.553951936098573,-0.8406058808716828
-7.559779889944973,-3.442858177282179,-3.443944577197372,-0.8318278567679016
-7.551775887943972,-3.3329042185729048,-3.334047369414651,-0.8228366761769866
-7.543771885942972,-3.2230695819849027,-3.2240919724731527,-0.8136346430954379
-7.535767883941971,-3.1133767121753744,-3.114397911344841,-0.804224115550855
-7.52776388194097,-3.0038478617733904,-3.0049011022091987,-0.7946075049976973
-7.51975987993997,-2.894505088343588,-2.8956093809437644,-0.7847872756993429
-7.5117558779389695,-2.785370251407187,-2.7865310108274253,-0.774765944096617
-7.503751875937969,-2.6764650095209044,-2.6777008564161515,-0.7645460781629584
-7.495747873936969,-2.5678108174134127,-2.568887980810455,-0.754130296746371
-7.487743871935968,-2.459428923179771,-2.4605633760061494,-0.7435212688983389
-7.479739869934967,-2.3513403655341962,-2.3523277025829312,-0.7327217131898868
-7.471735867933967,-2.2435659711206712,-2.244711665935935,-0.7217343970149409
-7.463731865932966,-2.136126351882093,-2.137172499185399,-0.7105621358811783
-7.455727863931966,-2.029041902487874,-2.0301147052776365,-0.6992077926885601
-7.447723861930966,-1.9223327978198994,-1.9233224684126051,-0.6876742769957009
-7.439719859929965,-1.8160189905173152,-1.8170225691210893,-0.6759645442743013
-7.431715857928965,-1.710120208579643,-1.7112117732654848,-0.6640815951518023
-7.423711855927964,-1.604655953029053,-1.6056822954685748,-0.6520284746424686
-7.415707853926963,-1.4996454956310463,-1.5006268002087024,-0.6398082713671092
-7.407703851925963,-1.395107876674205,-1.3961323192035717,-0.6274241167616119
-7.399699849924962,-1.2910619028086048,-1.2920766679269626,-0.6148791842745073
-7.3916958479239625,-1.1875261449433239,-1.1884292574475936,-0.602176688553779
-7.383691845922962,-1.0845189362025132,-1.0854857343870699,-0.5893198846230974
-7.375687843921961,-0.9820583699406822,-0.9830553774918122,-0.5763120670477265
-7.367683841920961,-0.8801622978166537,-0.8811998311455693,-0.5631565690902862
-7.35967983991996,-0.778848327926176,-0.7799464998427944,-0.5498567618565957
-7.351675837918959,-0.6781338229938056,-0.6792183426469407,-0.5364160534318347
-7.343671835917959,-0.5780358986231657,-0.5790865180225238,-0.5228378880072146
-7.3356678339169585,-0.47857142160589383,-0.47957905875773965,-0.5091257449973975
-7.327663831915958,-0.3797570082895574,-0.38067755507557177,-0.49528313814890257
-7.319659829914958,-0.28160902300377955,-0.2825983150399089,-0.48131361463970157
-7.311655827913957,-0.1841435765450623,-0.18515499720042833,-0.4672207541702475
-7.303651825912956,-0.0873765247198659,-0.08831296946311452,-0.45300816804618266
-7.295647823911956,0.008676533053908253,0.007564430724478706,-0.4386794982529346
-7.287643821910955,0.1040002550874286,0.10305362463894438,-0.4242384165224501
-7.279639819909955,0.19857955870320287,0.19759107831175984,-0.4096886233923202
-7.271635817908955,0.29239962145956544,0.29145389752131623,-0.39503384725751073
-7.263631815907954,0.38544588231739274,0.38452731934946727,-0.38027784341495297
-7.255627813906954,0.4777040427491379,0.47670182982262954,-0.3654243931012578
-7.247623811905953,0.5691600677904658,0.5681794590905087,-0.35047730252375786
-7.239619809904952,0.6598001870344792,0.6587789475534291,-0.3354404018851758
-7.231615807903952,0.7496108955690397,0.7487210273497235,-0.3203175444021271
-7.2236118059029515,0.8385789548569824,0.8376066522523432,-0.3051126053177254
-7.215607803901951,0.9266913935596925,0.9258464283548001,-0.28982948090855887
-7.207603801900951,1.01393550830407,1.013084562026576,-0.2744720874862615
-7.19959979989995,1.1002988643934026,1.0993960191874395,-0.2590443603939502
-7.19159579789895,1.185769296461845,1.1848154502736676,-0.24355025299780228
-7.183591795897949,1.2703349090733291,1.2693895263569677,-0.2279937356739889
-7.175587793896948,1.353984077264656,1.3530034562054152,-0.21237879479127517
-7.167583791895948,1.4367054470334044,1.4358258882184318,-0.1967094316895053
-7.159579789894948,1.5184879357705823,1.517592155428105,-0.18098966165425115
-7.151575787893947,1.5993207326385237,1.5984893274464658,-0.1652235128879027
-7.143571785892947,1.6791932988941118,1.6783250932060352,-0.14941502547743324
-7.135567783891946,1.758095368157942,1.7571997990615777,-0.13356825035911876
-7.127563781890945,1.8360169466292255,1.835080271295884,-0.11768724828049328
-7.119559779889945,1.9129483132472256,1.9121113194771113,-0.10177608875977404
-7.111555777888944,1.988880019799013,1.988066923577853,-0.08583884904303919
-7.103551775887944,2.0638028909745088,2.0629408372741156,-0.06987961305944125
-7.095547773886944,2.1377080243684303,2.1368275770187277,-0.05390247037469191
-7.087543771885943,2.2105867904299763,2.209805120724007,-0.037911515143102606
-7.079539769884942,2.282430832360447,2.2816357385551704,-0.02191084505846519
-7.071535767883942,2.3532320659589727,2.352340993522256,-0.005904560304009585
-7.063531765882941,2.4229826794168945,2.4220646528169816,0.01010323749827642
-7.055527763881941,2.491675133061175,2.4908594074212695,0.026108446338678343
-7.0475237618809405,2.5593021590469704,2.55844760438615,0.04210696487091215
-7.03951975987994,2.6258567610000147,2.6250183450581672,0.05809469346308477
-7.03151575787894,2.691332213609029,2.690442357887177,0.07406753524823302
-7.023511755877939,2.755722062168557,2.7548959681931966,0.09002139717415408
-7.015507753876939,2.8190201220726,2.81818656506348,0.10595219105224064
-7.007503751875938,2.8812204782595767,2.8805110328749173,0.1218558346050963
-6.999499749874937,2.9423174846088607,2.941522838064872,0.13772825251260976
-6.9914957478739375,3.0023057632893413,3.0015777325097583,0.1535653774562638
-6.983491745872937,3.061180204060474,3.0603991186574815,0.16936315116139397
-6.975487743871936,3.1189359635263134,3.11822742721843,0.18511752543711357
-6.967483741870936,3.175568464342577,3.1747095900879905,0.20082446321367114
-6.959479739869935,3.2310733943777814,3.230282102941204,0.21647993957695738
-6.951475737868934,3.285446705828362,3.2846568262145164,0.23207994279988198
-6.943471735867934,3.338684614288396,3.337971590763802,0.24762047537038687
-6.9354677338669335,3.390783597774581,3.3900663639127018,0.2630975550158165
-6.927463731865933,3.4417403957065833,3.441004385761971,0.2785072157233681
-6.919459729864933,3.491552007843363,3.4907678388517507,0.2938455087563901
-6.911455727863932,3.540215693176205,3.5393976274826913,0.30910850366625403
-6.903451725862931,3.5877289687782916,3.5870025484084254,0.3242922892995247
-6.895447723861931,3.634089608611997,3.6333296609674353,0.339392974800201
-6.88744372186093,3.6792956422940253,3.678643047850819,0.35440669060675567
-6.8794397198599295,3.723345353818733,3.7226842878550976,0.36932958944370314
-6.87143571785893,3.766237280240451,3.7655628468181344,0.3841578473074717
-6.863431715857929,3.8079702103152724,3.80732222408535,0.3988876644463122
-6.855427713856929,3.8485431831023895,3.847721668909276,0.4135152663339754
-6.847423711855928,3.887955486526143,3.887159531152423,0.4280369046369504
-6.839419709854928,3.9262066558986692,3.9255324566231513,0.44244885817496454
-6.831415707853927,3.9632964724041093,3.962634727498695,0.4567474338745518
-6.8234117058529264,3.9992249615444964,3.9985904849030582,0.47092896771539383
-6.8154077038519265,4.0339923915483205,4.033289873148598,0.48498982566923304
-6.807403701850926,4.06759927174183,4.0668965087304825,0.4989264046310994
-6.799399699849925,4.100046350883973,4.09930967097698,0.5127351333425993
-6.791395697848925,4.1313346154649935,4.1307172693391125,0.526412473307058
-6.783391695847924,4.161465287970062,4.160786449625325,0.5399549196962662
-6.775387693846923,4.190439825107491,4.189767916651002,0.5533590022485859
-6.767383691845923,4.2182599160028955,4.217617374476524,0.566621286158212
-6.7593796898449225,4.244927480359253,4.244322826558951,0.5797383729553478
-6.751375687843922,4.2704446665838685,4.269873148908894,0.5927069013770573
-6.743371685842922,4.294813849882399,4.2941472418886555,0.6055235482285947
-6.735367683841921,4.31803763032085,4.317324519891727,0.6181850292349803
-6.72736368184092,4.340118830855767,4.339420297272562,0.6306880998825899
-6.71935967983992,4.361060495333334,4.360385211435069,0.6430295562505677
-6.711355677838919,4.3808658864581815,4.380277032862285,0.6552062358318372
-6.703351675837919,4.399538483731845,4.398934628805868,0.6672150183434885
-6.695347673836919,4.417081981362085,4.41650526818659,0.6790528265263565
-6.687343671835918,4.433500286143364,4.432847147416315,0.6907166269335747
-6.679339669834917,4.448797515308799,4.448142625627838,0.7022034307078907
-6.671335667833917,4.462977994354752,4.462367751797042,0.7135102943475667
-6.663331665832916,4.476046254837925,4.475453428212085,0.7246343204606577
-6.655327663831916,4.488007032146305,4.487402412524158,0.7355726585074613
-6.6473236618309155,4.498865263243685,4.498249140336006,0.7463225055309812
-6.639319659829916,4.5086260843891015,4.507944253507027,0.7568811068751762
-6.631315657828915,4.517294828831302,4.516653285224569,0.7672457568908528
-6.623311655827914,4.524877024478947,4.524226587987978,0.777413799628982
-6.615307653826914,4.531378391547225,4.530877442325677,0.7873826295212911
-6.607303651825913,4.536804840181217,4.536286707176782,0.7971496920479455
-6.599299649824912,4.5411624680569425,4.540627428156461,0.8067124843921405
-6.591295647823912,4.544457557960327,4.543905720285135,0.8160685560814525
-6.583291645822912,4.546696575344841,4.546107269224377,0.8252155096157776
-6.575287643821911,4.547886165868509,4.547385054355656,0.8341510010816868
-6.567283641820911,4.548033152910438,4.5474781121688785,0.8428727407530583
-6.55927963981991,4.5471445350681545,4.546643646043351,0.8513784936778244
-6.551275637818909,4.5452274836355695,4.5447003057826425,0.8596660802506736
-6.543271635817909,4.542289340062756,4.541791668370121,0.8677333767715797
-6.5352676338169085,4.538337613397686,4.537782428060321,0.8755783159900032
-6.527263631815908,4.5333799777108625,4.532817812940338,0.883198887634621
-6.519259629814908,4.527424269503355,4.526798890726791,0.890593138928462
-6.511255627813907,4.520478485098355,4.51993192010633,0.897759175089311
-6.503251625812906,4.512550778017726,4.512065527854826,0.9046951598152418
-6.495247623811906,4.503649456343305,4.503200068403913,0.9113993157551745
-6.487243621810905,4.493782980063932,4.493306699512978,0.9178699249643245
-6.479239619809905,4.482959958408804,4.482475259984365,0.9241053293444226
-6.4712356178089045,4.471189147167584,4.470695497295008,0.9301039310686086
-6.463231615807905,4.458479445997909,4.458048495476388,0.935864192990871
-6.455227613806904,4.444839895720941,4.444376967836946,0.9413846390399466
-6.447223611805903,4.430279675605391,4.429820381191211,0.9466638545975605
-6.439219609804903,4.414808100640849,4.414328772008339,0.9517004868609252
-6.431215607803902,4.398434618800614,4.397985161078084,0.9564932451893982
-6.423211605802901,4.381168808294969,4.380717686254296,0.9610409014352069
-6.4152076038019015,4.36302037481532,4.3625545566363115,0.9653422902581641
-6.407203601800901,4.343999148769694,4.343504751236754,0.9693963094242882
-6.3991995997999,4.324115082510319,4.323597933576438,0.9732019200882489
-6.3911955977989,4.303378247553716,4.3029604575932385,0.9767581470595735
-6.383191595797899,4.2817988317940685,4.281389770321628,0.9800640790525412
-6.375187593796898,4.259387136710076,4.259033915028644,0.9831188689196986
-6.367183591795898,4.236153574566353,4.235818446901926,0.9859217338689427
-6.3591795897948975,4.212108665609433,4.211698790208537,0.988471955664113
-6.351175587793897,4.187263035259299,4.186836275952097,0.9907688808090381
-6.343171585792897,4.161627411296804,4.161217157686157,0.9928119207149962
-6.335167583791896,4.1352126210476925,4.13485280995981,0.994600551851541
-6.327163581790895,4.108029588563529,4.107595047365146,0.9961343158806555
-6.319159579789895,4.08008933180033,4.0796932029356165,0.9974128197742034
-6.311155577788894,4.0514029597953645,4.051060151583014,0.9984357359146415
-6.3031515757878935,4.021981669842598,4.0216086215712386,0.9992028021789725
-6.295147573786894,3.991836744667466,3.9914293244060373,0.9997138220059139
-6.287143571785893,3.960979549601239,3.960518228918642,0.9999686644462671
-6.279139569784893,3.929421529755901,3.9290807834371,0.9999672641964734
-6.271135567783892,3.8971742071998863,3.896823293871573,0.9997096216153477
-6.263131565782892,3.864249178134954,3.8638779847167775,0.999195802723987
-6.255127563781891,3.8306581100752433,3.830277617845439,0.9984259391888521
-6.2471235617808905,3.796412739028567,3.7960569384481397,0.997400228288028
-6.2391195597798905,3.7615248666808254,3.761132335927389,0.9961189328606717
-6.23111555777889,3.7260063575836835,3.725710473342073,0.9945823812396585
-6.223111555777889,3.6898691363464127,3.6895678120360076,0.9927909671674476
-6.215107553776889,3.6531251848320867,3.6527682428433463,0.9907451496951849
-6.207103551775888,3.6157865393588913,3.615435377199282,0.9884454530650701
-6.199099549774887,3.5778652879068655,3.5774914757207448,0.9858924665760205
-6.191095547773887,3.5393735673305935,3.5389781467577883,0.9830868444326618
-6.1830915457728866,3.5003235605785528,3.4999673981872648,0.9800293055776877
-6.175087543771886,3.46072749391924,3.460411686410115,0.9767206335076313
-6.167083541770886,3.4205976341749693,3.4203341785716503,0.9731616760720926
-6.159079539769885,3.379946285963487,3.3796815915074685,0.9693533452564759
-6.151075537768884,3.338785788948083,3.338505475911598,0.9652966169482947
-6.143071535767884,3.2971285150966163,3.296857473628103,0.9609925306870991
-6.135067533766883,3.254986865949897,3.254635574164636,0.9564421893980909
-6.127063531765883,3.2123732698999383,3.2121015304900755,0.9516467591095017
-6.119059529764883,3.169300179478595,3.169015982167241,0.9466074686537959
-6.111055527763882,3.125780068656777,3.1255812960114167,0.9413256093527794
-6.103051525762882,3.081825430155087,3.08158273198243,0.9358025346867017
-6.095047523761881,3.0374487727661017,3.037131801714036,0.9300396599474208
-6.08704352176088,2.9926626186886844,2.992410218476327,0.924038461875738
-6.07903951975988,2.9474795008749304,2.9471752739066828,0.9178004782829803
-6.0710355177588795,2.9019119603900623,2.9015709930770677,0.9113273076569325
-6.06303151575788,2.8559725437858767,2.855747091360589,0.904620608752229
-6.055027513756879,2.809673800487866,2.8094270701878132,0.8976821001652912
-6.047023511755878,2.7630282801967803,2.762830946423972,0.8905135598939399
-6.039019509754878,2.716048530304777,2.715852442002088,0.8831168248817813
-6.031015507753877,2.6687470933267328,2.668504905871461,0.8754937905474856
-6.023011505752876,2.621136504347072,2.6209230862946673,0.8676464102990895
-6.015007503751876,2.573229288482513,2.572980615389311,0.8595766950334321
-6.007003501750876,2.5250379583610263,2.5248842646610195,0.8512867126208579
-5.998999499749875,2.476575011617662,2.4763159272347877,0.8427785873753287
-5.990995497748875,2.4278529284074124,2.427632863717211,0.8340544995100649
-5.982991495747874,2.378884168935454,2.378699813120178,0.8251166845788607
-5.974987493746873,2.329681171005401,2.3294189002659227,0.8159674329032273
-5.966983491745873,2.2802563475856106,2.28012576594087,0.8066090889854943
-5.9589794897448725,2.230622084394238,2.2304714190976083,0.7970440509080257
-5.950975487743872,2.18079073750315,2.180695433146255,0.7872747697187158
-5.942971485742872,2.130774630961158,2.1306190878435878,0.7773037488029033
-5.934967483741871,2.0805860544368633,2.0803979713307275,0.7671335432418741
-5.92696348174087,2.030237260881668,2.0300996533790174,0.7567667591581257
-5.91895947973987,1.979740464212881,1.9795724270200736,0.746206053047544
-5.91095547773887,1.9291078370176686,1.92890840308176,0.7354541310986712
-5.9029514757378685,1.878351508277987,1.87818734374235,0.7245137484992448
-5.894947473736869,1.827483561116808,1.8273235253239615,0.7133877087301866
-5.886943471735869,1.7765160305659027,1.7763466226161106,0.7020788628471949
-5.878939469734868,1.7254609013557656,1.725285793320548,0.6905901087501671
-5.870935467733867,1.6743301057276336,1.674133080275836,0.6789243904406128
-5.862931465732867,1.6231355212681373,1.6230744567221056,0.6670846972672482
-5.854927463731866,1.5718889687667723,1.5717777541464875,0.6550740631599697
-5.846923461730865,1.520602210096506,1.5205664978504572,0.6428955658524154
-5.8389194597298655,1.4692869461179032,1.4691490161684138,0.6305523260932889
-5.830915457728865,1.4179548146067609,1.4177896961672518,0.6180475068466618
-5.822911455727864,1.3666173882059198,1.3665189720074216,0.6053843124814695
-5.814907453726864,1.315286172401179,1.3151584698262027,0.5925659879503861
-5.806903451725863,1.2639726035217302,1.2638134393639395,0.5795958179582976
-5.798899449724862,1.2126880467654186,1.2125878232794507,0.5664771261206033
-5.790895447723862,1.161443794248886,1.1612824199293683,0.5532132741115322
-5.7828914457228615,1.1102510630830236,1.1101684476683298,0.5398076608027076
-5.774887443721861,1.0591209934739472,1.0589511059903702,0.5262637213921918
-5.766883441720861,1.008064646849525,1.00792788863986,0.5125849265242108
-5.75887943971986,0.9570930040120165,0.9570099048335203,0.4987747813997941
-5.750875437718859,0.9062169633167694,0.9060809872602411,0.484836824878573
-5.742871435717859,0.8554473388772383,0.8554439509670657,0.47077462857194186
-5.734867433716859,0.8047948587966676,0.8046750595219719,0.45659179592782606
-5.7268634317158575,0.7542701634264894,0.7542518566651255,0.4422919613072978
-5.718859429714858,0.7038838036517387,0.7038352111092663,0.4278787890532795
-5.710855427713858,0.6536462392035005,0.6535753478765789,0.4133559725515341
-5.702851425712856,0.6035678369988293,0.6034868635053973,0.3987272332842421
-5.694847423711856,0.5536588695081548,0.553602225422289,0.3839963198763784
-5.686843421710856,0.5039295131502814,0.5038272886709595,0.36916700713510553
-5.678839419709855,0.4543898467152938,0.4543508749473706,0.35424309508248736
-5.6708354177088545,0.4050498498155748,0.4049579663680174,0.33922840798173287
-5.6628314157078545,0.35591940136477374,0.3558885868717687,0.32412679335722244
-5.654827413706854,0.30700827808526676,0.3069272393164997,0.30894212100857205
-5.646823411705853,0.25832615304394624,0.25829986412093714,0.29367828201900414
-5.638819409704853,0.2098825942166862,0.20984241572447493,0.27833918775825006
-5.630815407703852,0.1616870630814249,0.16170380348019484,0.2629287688802534
-5.622811405702851,0.11374891324018943,0.11376386000977268,0.24745097431594743
-5.614807403701851,0.06607738906998217,0.06603573833153349,0.23190977026133344
-5.606803401700851,0.01868162440276766,0.0186512752514042,0.21630913916113526
-5.59879939969985,-0.0284293587653639,-0.028437152658504928,0.20065307868830493
-5.59079539769885,-0.07524665153575816,-0.07528014540053962,0.1849456007196113
-5.582791395697849,-0.12176145933943605,-0.12180117769245023,0.16919073030758822
-5.574787393696848,-0.16796510313981838,-0.16796672746094224,0.15339250464912255
-5.566783391695848,-0.21384902060601796,-0.21383757799762895,0.13755497205091424
-5.558779389694847,-0.25940476725643014,-0.2594386641702346,0.1216821908920896
-5.550775387693847,-0.30462401757263535,-0.3046431813253705,0.10577822858424922
-5.542771385692847,-0.34949856608370156,-0.34950326504376406,0.0898471605291856
-5.534767383691847,-0.39402032842051793,-0.3939879968435383,0.07389306907455494
-5.526763381690845,-0.43818134234041617,-0.43820843203083737,0.05792004246777438
-5.518759379689845,-0.4819737687217329,-0.48195030978525816,0.041932173808418065
-5.510755377688845,-0.5253898925286444,-0.5253819906267226,0.025933559999336154
-5.5027513756878434,-0.5684221237458518,-0.5684084641565366,0.009928300696831156
-5.4947473736868435,-0.6110629982833091,-0.6110590773869966,-0.0060795027398712845
-5.486743371685844,-0.6533051788510005,-0.6532579477109476,-0.02208574829961997
-5.478739369684843,-0.6951414558035747,-0.6951598808263817,-0.03808633437046901
-5.470735367683842,-0.7365647479549526,-0.7365302410092222,-0.05407716079071707
-5.462731365682842,-0.7775681033629294,-0.7775364964122576,-0.0700541298995803
-5.454727363681841,-0.8181447000836328,-0.8180625472033589,-0.08601314758722621
-5.44672336168084,-0.8582878468959436,-0.8583133523879614,-0.10195012434388158
-5.43871935967984,-0.8979909839959233,-0.8979856667261384,-0.11786097630777766
-5.43071535767884,-0.9372476836611376,-0.9372365704386939,-0.1337416263116479
-5.422711355677839,-0.9760516508849856,-0.9760048659714432,-0.1495880049274945
-5.414707353676839,-1.014396723981081,-1.014335377799963,-0.16539605150938747
-5.406703351675838,-1.0522768751576486,-1.0521867275506243,-0.18116171523401348
-5.398699349674837,-1.089686211062006,-1.089645022466496,-0.1968809561386915
-5.390695347673837,-1.1266189732951828,-1.1265745400188476,-0.21254974615662162
-5.3826913456728365,-1.1630695388967385,-1.1630261259207058,-0.22816407014908519
-5.374687343671836,-1.1990324207997256,-1.198969974320369,-0.24371992693431654
-5.366683341670836,-1.2345022682560878,-1.2344197673215889,-0.25921333031281407
-5.358679339669835,-1.269473867232267,-1.2694446495962175,-0.27464031008881157
-5.350675337668834,-1.303942140775336,-1.3038877069947887,-0.2899969130876339
-5.342671335667834,-1.3379021493495695,-1.337844811669396,-0.3052792041687055
-5.334667333666834,-1.3713490911435957,-1.3712606513611958,-0.3204832672339369
-5.3266633316658325,-1.4042783023483056,-1.4042511845545194,-0.3356052062312253
-5.318659329664833,-1.4366852574053603,-1.4365913709403606,-0.3506411461528097
-5.310655327663833,-1.4685655692266706,-1.4684623392185072,-0.36558723402826415
-5.302651325662832,-1.4999149893848052,-1.4997499231384661,-0.38043963991181234
-5.294647323661831,-1.5307294082743765,-1.5306307899403149,-0.3951945578637526
-5.286643321660831,-1.561004855244679,-1.5609240686835941,-0.40984820692573615
-5.27863931965983,-1.5907374987035956,-1.5906367104165648,-0.4243968320896447
-5.270635317658829,-1.6199236461928634,-1.6198132157460459,-0.43883670525980484
-5.2626313156578295,-1.6485597444348488,-1.648438892170099,-0.4531641262083197
-5.254627313656829,-1.6766423793510707,-1.6765532523872122,-0.4673754235232601
-5.246623311655828,-1.7041682760524213,-1.7040689710896924,-0.48146695554945673
-5.238619309654828,-1.7311342988013219,-1.7310616124953286,-0.49543511132168166
-5.230615307653827,-1.7575374509460109,-1.7573990480030517,-0.5092763114899657
-5.222611305652826,-1.7833748748269684,-1.7832813938829701,-0.5229870092367997
-5.214607303651826,-1.8086438516557246,-1.8085212515980473,-0.5365636911860143
-5.2066033016508255,-1.8333418013662905,-1.8332076878034915,-0.550002878303089
-5.198599299649825,-1.8574662824391184,-1.8573757609329844,-0.5633011267866486
-5.190595297648825,-1.8810149916980303,-1.8808733451269004,-0.5764550289509442
-5.182591295647824,-1.9039857640801543,-1.9038433469435518,-0.5894612140990798
-5.174587293646823,-1.9263765723789787,-1.9262309594441862,-0.6023163493867463
-5.166583291645823,-1.9481855269608885,-1.9480851932604433,-0.6150171406762702
-5.158579289644823,-1.969410875455223,-1.969287867326001,-0.627560333380742
-5.1505752876438216,-1.9900510024179747,-1.9899405261945888,-0.6399427132980038
-5.142571285642822,-2.01010442896962,-2.0099624663753666,-0.6521611074342821
-5.134567283641822,-2.0295698124068893,-2.029453385738258,-0.6642123848172863
-5.12656328164082,-2.048445945789021,-2.048301927951496,-0.6760934572985138
-5.11855927963982,-2.0667317574983546,-2.0666533014854984,-0.6878012803445828
-5.11055527763882,-2.0844263107759566,-2.084293510258033,-0.6993328538174117
-5.102551275637819,-2.1015288032318074,-2.1014191257228885,-0.710685222742998
-5.0945472736368185,-2.1180385663305343,-2.117894056103737,-0.7218554780686303
-5.0865432716358185,-2.1339550648522754,-2.133783164836149,-0.7328407574083389
-5.078539269634818,-2.1492778963291626,-2.149127349054905,-0.7436382457763869
-5.070535267633817,-2.164006790457777,-2.1638296350577964,-0.7542451763086058
-5.062531265632817,-2.178141608487525,-2.178012477163925,-0.7646588309714093
-5.054527263631816,-2.1916823425853185,-2.1915694602545153,-0.7748765412582957
-5.046523261630815,-2.2046291151768216,-2.204500580259843,-0.7848956888736472
-5.038519259629815,-2.216982178264425,-2.2168067230106603,-0.7947137064036732
-5.030515257628815,-2.2287419127222337,-2.2286091304833686,-0.8043280779743158
-5.022511255627814,-2.2399088275682986,-2.2397444412840755,-0.8137363398959376
-5.014507253626814,-2.2504835592143153,-2.2503682729232803,-0.822936081294647
-5.006503251625813,-2.260466870693123,-2.2603245158676026,-0.8319249447300898
-4.998499249624812,-2.269859650864184,-2.269691167948275,-0.8407006267995384
-4.990495247623812,-2.278662913597269,-2.278479525593776,-0.8492608787281439
-4.982491245622811,-2.2868777969347915,-2.2867235036705584,-0.857603506945189
-4.974487243621811,-2.294505562232733,-2.29432626274538,-0.8657263736461863
-4.966483241620811,-2.3015475932808163,-2.3013735406446463,-0.8736273973406949
-4.958479239619811,-2.308005395401858,-2.307791463427252,-0.8813045533857061
-4.950475237618809,-2.31388059453078,-2.3136934276364083,-0.8887558745044583
-4.942471235617809,-2.3191749362734204,-2.318969686432936,-0.895979451290547
-4.934467233616809,-2.323890284945583,-2.3236922155100133,-0.9029734326972224
-4.926463231615808,-2.3280286225924534,-2.32786432417042,-0.9097360265117146
-4.9184592296148075,-2.3315920479886363,-2.331401023311485,-0.9162654998144896
-4.910455227613808,-2.3345827756193414,-2.334425285074064,-0.922560179423312
-4.902451225612807,-2.3370031346427096,-2.336805706150529,-0.9286184523220022
-4.894447223611806,-2.338855567833769,-2.3386830243409933,-0.9344387660737676
-4.886443221610806,-2.3401426305102135,-2.3399299611876123,-0.9400196292190187
-4.878439219609805,-2.340866989440348,-2.3406525381542234,-0.9453596116575581
-4.870435217608804,-2.3410314217334554,-2.340805234661192,-0.9504573450150409
-4.8624312156078044,-2.3406388137128964,-2.340451579244607,-0.955311522993624
-4.854427213606804,-2.339692159772289,-2.3394957575397597,-0.9599209017067067
-4.846423211605803,-2.3381945612149884,-2.338029273017791,-0.9642842999976751
-4.838419209604803,-2.3361492250772047,-2.3359244854762196,-0.9684005997425754
-4.830415207603802,-2.3335594629351046,-2.333306313014542,-0.9722687461366355
-4.822411205602801,-2.330428689696105,-2.3301933495837295,-0.9758877479645568
-4.814407203601801,-2.326760422374829,-2.326550380790014,-0.9792566778545152
-4.8064032016008005,-2.3225582788538075,-2.3223727524075355,-0.9823746725158018
-4.7983991995998,-2.31782597662946,-2.3176130737873453,-0.9852409329600396
-4.7903951975988,-2.3125673315435304,-2.312352176285398,-0.9878547247059261
-4.7823911955978,-2.3067862565003243,-2.3065513950304957,-0.990215377967445
-4.774387193596798,-2.3004867601700933,-2.3002830090970843,-0.992322287825499
-4.766383191595798,-2.293672945678885,-2.293445663578573,-0.9941749143829194
-4.758379189594798,-2.286349009285049,-2.286097249573071,-0.9957727829028176
-4.7503751875937965,-2.2785192390429403,-2.2782905502051034,-0.9971154839302352
-4.742371185592797,-2.2701880134539576,-2.269970474874938,-0.9982026733970669
-4.734367183591797,-2.2613598001053363,-2.261104515849742,-0.9990340727102294
-4.726363181590796,-2.2520391542969067,-2.2518007630701082,-0.9996094688230501
-4.718359179589795,-2.242230717656333,-2.241986296085954,-0.9999287142898609
-4.710355177588795,-2.231939216742951,-2.2317194291407074,-0.999991727303781
-4.702351175587794,-2.221169461640652,-2.2209506758380417,-0.9997984917176805
-4.694347173586793,-2.2099263445400887,-2.2096685942377694,-0.9993490570483171
-4.6863431715857935,-2.198214838310572,-2.198015982351241,-0.9986435384636486
-4.678339169584793,-2.186039995061945,-2.1858104984748286,-0.9976821167533202
-4.670335167583792,-2.173406944696773,-2.1731802582936925,-0.9964650382823371
-4.662331165582792,-2.160320893453169,-2.160064351504189,-0.9949926149279341
-4.654327163581791,-2.146787122438612,-2.146539738072764,-0.9932652239996552
-4.64632316158079,-2.132810986155039,-2.1325561183437727,-0.9912833081426697
-4.63831915957979,-2.1183979110156512,-2.1181940659977645,-0.9890473752243429
-4.6303151575787895,-2.1035533938535376,-2.1033220731908213,-0.9865579982040943
-4.622311155577789,-2.0882830004226753,-2.088075607222708,-0.9838158149865778
-4.614307153576789,-2.072592363891585,-2.0723317067230016,-0.9808215282582171
-4.606303151575788,-2.0564871833298426,-2.0562232241055556,-0.9775759053071414
-4.598299149574787,-2.0399732221879017,-2.0397014132612634,-0.9740797778265688
-4.590295147573787,-2.023056306770533,-2.022826342128017,-0.9703340417016836
-4.582291145572787,-2.0057423247041894,-2.0054849778272352,-0.9663396567800638
-4.574287143571786,-1.9880372233986272,-1.9877929381821422,-0.9620976466257204
-4.566283141570786,-1.9699470085031021,-1.9697183732093235,-0.957609098256811
-4.558279139569786,-1.9514777423575294,-1.9511994975221536,-0.9528751618670854
-4.550275137568784,-1.932635542438795,-1.932389873410535,-0.9478970505311507
-4.542271135567784,-1.9134265798028012,-1.913152090526587,-0.9426760398936226
-4.534267133566784,-1.8938570775222003,-1.8936367287027183,-0.9372134678422344
-4.526263131565783,-1.8739333091205372,-1.8736711061826266,-0.9315107341650061
-4.5182591295647825,-1.8536615970028338,-1.8534538806943552,-0.9255693001915487
-4.5102551275637826,-1.8330483108830913,-1.8327833354355685,-0.9193906884185957
-4.502251125562782,-1.812099866208974,-1.8118091464253512,-0.9129764821198607
-4.494247123561781,-1.790822722584041,-1.7905542690528626,-0.9063283249403261
-4.486243121560781,-1.7692233821877656,-1.7689533965766344,-0.8994479204750557
-4.47823911955978,-1.7473083881937983,-1.7470415677618452,-0.8923370318326457
-4.470235117558779,-1.725084323186644,-1.7248047991367381,-0.8849974811834306
-4.462231115557779,-1.7025578075772125,-1.702318039883447,-0.8774311492925486
-4.454227113556779,-1.67973549801741,-1.6795232892765413,-0.8696399750379925
-4.446223111555778,-1.6566240858142558,-1.6564011811135684,-0.8616259549137746
-4.438219109554778,-1.6332302953437157,-1.6329500964149255,-0.8533911425183219
-4.430215107553777,-1.6095608824645893,-1.6092657320639836,-0.8449376480282373
-4.422211105552776,-1.585622632932849,-1.5853193317455574,-0.8362676376575706
-4.414207103551776,-1.5614223608166038,-1.5611956826676459,-0.8273833331027216
-4.406203101550775,-1.5369669069121008,-1.536746328351913,-0.8182870109731266
-4.398199099549775,-1.5122631371610844,-1.5120405666779644,-0.8089810022078806
-4.390195097548775,-1.487317941069734,-1.4870888319735325,-0.7994676914784303
-4.382191095547775,-1.4621382301295323,-1.4618614021579315,-0.7897495165774978
-4.374187093546773,-1.436730936240402,-1.436492537907287,-0.7798289677943955
-4.366183091545773,-1.411103010136404,-1.410844359833709,-0.769708587276895
-4.358179089544773,-1.3852614198141981,-1.3849594022818013,-0.7593909683797877
-4.350175087543772,-1.3592131489647272,-1.358957461217139,-0.7488787550003425
-4.3421710855427715,-1.332965195408317,-1.3326661040285745,-0.7381746409008066
-4.334167083541772,-1.3065245695335117,-1.3062213694801006,-0.7272813690181256
-4.326163081540771,-1.2798982927399036,-1.2795664041956556,-0.7162017307610588
-4.31815907953977,-1.2530933958853705,-1.2528178329847037,-0.7049385652948871
-4.31015507753877,-1.226116917737876,-1.2258921322667793,-0.6934947588138709
-4.302151075537769,-1.198975903432146,-1.1987665469008162,-0.6818732438016569
-4.294147073536768,-1.1716774029315986,-1.1714385593382548,-0.6700769982798348
-4.2861430715357685,-1.1442284694957283,-1.1440054220211844,-0.6581090450448128
-4.278139069534768,-1.1166361581531896,-1.116365034478778,-0.6459724508932206
-4.270135067533767,-1.088907524181011,-1.08864956949177,-0.6336703258360483
-4.262131065532767,-1.0610496215900667,-1.060770898264375,-0.6212058223016992
-4.254127063531766,-1.033069501617118,-1.0327828798505818,-0.6085821343281747
-4.246123061530765,-1.0049742112237756,-1.004712614154188,-0.5958024967446072
-4.238119059529765,-0.9767707916025636,-0.9764729037488835,-0.582870184342329
-4.2301150575287645,-0.948466276690378,-0.9482097450233379,-0.5697885110357003
-4.222111055527764,-0.9200676916896084,-0.9197935882915381,-0.556560829012925
-4.214107053526764,-0.8915820515972406,-0.8912689608493843,-0.5431905278770457
-4.206103051525764,-0.8630163597420775,-0.8627966071322638,-0.5296810337773523
-4.198099049524762,-0.8343776063304522,-0.8340659246189339,-0.5160358085314303
-4.190095047523762,-0.8056727670006673,-0.8054375871465722,-0.5022583487380782
-4.182091045522762,-0.7769088013863297,-0.7766568231880132,-0.48835218488128374
-4.1740870435217605,-0.7480926516889422,-0.7478768024709848,-0.474320880425543
-4.166083041520761,-0.7192312412599646,-0.7189668621535453,-0.46016803090273034
-4.158079039519761,-0.6903314731925001,-0.6900664714273093,-0.4458972629907215
-4.15007503751876,-0.6614002289230163,-0.6610931813470111,-0.431512233584066
-4.142071035517759,-0.6324443668431975,-0.632163199645039,-0.41701662885690666
-4.134067033516759,-0.603470720922228,-0.6031935502636666,-0.4024141633183919
-4.126063031515758,-0.5744860993397141,-0.5742273712336267,-0.3877085788608252
-4.118059029514757,-0.5454972831295142,-0.5451998541836491,-0.37290364380081203
-4.1100550275137575,-0.5165110248346798,-0.5162060176126183,-0.35800315191362125
-4.102051025512757,-0.4875340471736812,-0.4872169690212704,-0.34301092146102263
-4.094047023511756,-0.4585730417182726,-0.4582610615293887,-0.3279307942128643
-4.086043021510756,-0.42963466758307045,-0.4293870051774799,-0.31276663446261155
-4.078039019509755,-0.40072555012713085,-0.4005021095887335,-0.2975223280371137
-4.070035017508754,-0.3718522796677617,-0.3716168854463943,-0.28220178130086854
-4.062031015507754,-0.343021410206727,-0.3427761089089847,-0.2668089201550082
-4.0540270135067535,-0.31423945816904886,-0.31395626362190987,-0.2513476890312793
-4.046023011505753,-0.28551290115468725,-0.2852530374503945,-0.23582204988128966
-4.038019009504753,-0.25684817670319743,-0.2565743581215351,-0.22023598116125012
-4.030015007503752,-0.22825168107159158,-0.22793808261176457,-0.2045934768124873
-4.022011005502751,-0.19972976802568576,-0.19945950878030239,-0.18889854523800334
-4.014007003501751,-0.17128874764497098,-0.17098013515020663,-0.1731552082753149
-4.006003001500751,-0.1429348851413033,-0.14263917836416432,-0.15736750016585055
-3.9979989994997505,-0.11467439969157073,-0.11437343395798615,-0.14153946652117727
-3.9899949974987496,-0.08651346328451114,-0.08618325278995609,-0.12567516328631295
-3.981990995497749,-0.058458199581854824,-0.05812001330880667,-0.10977865570038231
-3.973986993496749,-0.030514682793958865,-0.030305288622230035,-0.0938540172549
-3.965982991495748,-0.0026889365701150444,-0.0024674522518779813,-0.07790532864992837
-3.9579789894947472,0.02501306709627417,0.025220675430422605,-0.061936676748405736
-3.9499749874937473,0.052585408947559004,0.05288232304826701,-0.04595215352887957
-3.9419709854927465,0.08002222352654027,0.08025087634463829,-0.029955855036928655
-3.9339669834917466,0.10731770022580531,0.10760344429249609,-0.013951880335560931
-3.9259629814907457,0.13446608432168405,0.13468497140459101,0.0020556695451885865
-3.917958979489745,0.16146167799247718,0.1617296953925424,0.018062692659137264
-3.909954977488745,0.18829884132101668,0.18857718942758775,0.03406508719508683
-3.901950975487744,0.2149719932812859,0.21521809914538176,0.0500587525279208
-3.8939469734867433,0.24147561270897644,0.2417626732813292,0.06603959026938194
-3.8859429714857434,0.2678042392558889,0.26812568455743224,0.08200350531829254
-3.8779389694847426,0.293952474328055,0.29426007596262377,0.09794640690993235
-3.8699349674837418,0.31991498200733925,0.32022524017594517,0.11386420966428935
-3.861930965482742,0.3456864899565849,0.34592057531205705,0.1297528346329467
-3.853926963481741,0.3712617903079988,0.37149021103465435,0.1456082103443214
-3.845922961480741,0.3966357405347761,0.3969380742932081,0.16142627384696948
-3.8379189594797403,0.4218032643058264,0.42203864953130404,0.1772029717507344
-3.8299149574787394,0.44675935232343367,0.44702364671123135,0.1929342612654189
-3.8219109554777395,0.4714990631438506,0.47172867217455405,0.20861611123675802
-3.8139069534767387,0.4960175239806318,0.4962794694474631,0.22424450317941064
-3.805902951475738,0.5203099314906348,0.5205439172183237,0.23981543230668875
-3.797898949474738,0.5443715525426271,0.5446214173780227,0.2553249085567922
-3.789894947473737,0.5681977249683876,0.5684786824482615,0.2707689576152699
-3.7818909454727363,0.5917838582961691,0.5920354101233741,0.2861436219334308
-3.7738869434717364,0.6151254344665121,0.6154527092955946,0.30144496174247326
-3.7658829414707355,0.6382180085303271,0.638523110698749,0.3166690560630592
-3.7578789394697356,0.6610572093290492,0.6612693063302554,0.3318120037100555
-3.749874937468735,0.6836387401569992,0.6838386856772634,0.3468699242922296
-3.741870935467734,0.7059583794056483,0.7061858675264534,0.3618389592065904
-3.733866933466734,0.7280119811899619,0.7282344253446794,0.3767152726271632
-3.725862931465733,0.7497954759565251,0.750054013897061,0.3914950524879276
-3.7178589294647324,0.7713048710735962,0.7715044865624278,0.4061745114596526
-3.7098549274637325,0.7925362514028879,0.7927894978401789,0.4207498879204074
-3.7018509254627316,0.8134857798531114,0.8136807982924847,0.43521744691948416
-3.693846923461731,0.8341496979151903,0.8343945778783823,0.44957348113447254
-3.685842921460731,0.8545243261791313,0.8548195174559365,0.46381431182126837
-3.67783891945973,0.8746060648325122,0.8748440532342382,0.4779362897567592
-3.6698349174587293,0.8943913941405222,0.8946869332812534,0.4919357961739311
-3.6618309154577293,0.9138768749075243,0.9141725992967681,0.5058092436891848
-3.6538269134567285,0.9330591489201789,0.9333622674492215,0.5195530772216099
-3.6458229114557286,0.9519349393720028,0.9521202698935501,0.5331637749039666
-3.6378189094547277,0.9705010512694405,0.9707125139346443,0.5466378489851783
-3.629814907453727,0.9887543718193238,0.9889634166280886,0.5599718467240601
-3.621810905452727,1.0066918707978396,1.0069622863150693,0.5731623512740908
-3.613806903451726,1.0243106009008691,1.024539764488381,0.5862059825589864
-3.6058029014507254,1.0416076980757545,1.041850927683925,0.5990993981388385
-3.5977988994497254,1.0585803818345103,1.058810631595949,0.6118392940666215
-3.5897948974487246,1.0752259555484138,1.0754574226288467,0.624422405734835
-3.5817908954477238,1.0915418067240654,1.0917866850011047,0.636845508712054
-3.573786893446724,1.1075254072608038,1.1077580790343358,0.6491054195691959
-3.565782891445723,1.1231743136896726,1.1234354895523855,0.66119899669528
-3.557778889444723,1.1384861673937223,1.1387601456454046,0.6731231411024593
-3.5497748874437223,1.1534586948098897,1.153727829671887,0.6848747972201474
-3.5417708854427215,1.1680897076123422,1.168358482157077,0.696450953678003
-3.5337668834417215,1.1823771028772976,1.1825643251859395,0.7078486440775987
-3.5257628814407207,1.1963188632294823,1.1965289598704059,0.7190649477525669
-3.51775887943972,1.2099130569701233,1.2101110629951601,0.730096990517015
-3.50975487743872,1.2231578381865666,1.223390120265787,0.7409419454020413
-3.501750875437719,1.2360514468435955,1.2363007281210703,0.7515970333801515
-3.4937468734367183,1.248592208856402,1.2488122889259845,0.7620595240773794
-3.4857428714357184,1.2607785361453347,1.2610040174665842,0.7723267364729509
-3.4777388694347176,1.272608926672508,1.2728332299113654,0.7823960395863002
-3.4697348674337176,1.284081964460134,1.2842950395968427,0.7922648531512536
-3.461730865432717,1.2951963195909204,1.2954348704585716,0.8019306482772325
-3.453726863431716,1.305950748190306,1.3061878102197864,0.8113909480972763
-3.445722861430716,1.3163440923908312,1.3165934568501647,0.8206433284027446
-3.4377188594297152,1.3263752802786009,1.3266415331580332,0.8296854182645254
-3.4297148574287144,1.3360433258218247,1.3362911575505694,0.838514900640581
-3.4217108554277145,1.3453473287817297,1.3455476969343574,0.8471295129696954
-3.4137068534267136,1.354286474605734,1.3544847084132619,0.8555270477512593
-3.405702851425713,1.3628600343030166,1.3630633349946832,0.8637053531109385
-3.397698849424713,1.3710673643025721,1.3712943155560822,0.8716623333520964
-3.389694847423712,1.3789079062939043,1.3791221416119253,0.8793959494928194
-3.3816908454227113,1.3863811870502336,1.3866201267267284,0.8869042197884032
-3.3736868434217113,1.393486818234639,1.3936784793124615,0.8941852202391783
-3.3656828414207105,1.4002244961888837,1.400442152205887,0.9012370850835396
-3.3576788394197106,1.406594001705326,1.4068195274138842,0.9080580072760421
-3.3496748374187097,1.4125951997817112,1.4128018687059778,0.9146462389504654
-3.341670835417709,1.4182280393592996,1.4184612281236382,0.9210000918676989
-3.333666833416709,1.4234925530441187,1.4237481551901157,0.9271179378483579
-3.325662831415708,1.4283888568116172,1.428585774354653,0.9329982091900071
-3.3176588294147074,1.4329171496948256,1.4331259562865,0.938639399068881
-3.3096548274137074,1.4370777134560873,1.4372561601895089,0.9440400619260116
-3.3016508254127066,1.440870912242511,1.4410658131966454,0.9491988138376549
-3.293646823411706,1.444297192225253,1.444489490151881,0.9541143328699192
-3.285642821410706,1.447357081222782,1.4475836016150707,0.9587853594175133
-3.277638819409705,1.4500511883081713,1.4502803013789403,0.9632106965265226
-3.269634817408705,1.452380203400703,1.4525738744693302,0.9673892102011261
-3.2616308154077043,1.4543448968417456,1.4545540155134349,0.9713198296941875
-3.2536268134067035,1.4559461189551108,1.4561356401872514,0.9750015477816317
-3.2456228114057035,1.4571847995920997,1.457383471633576,0.9784334210205479
-3.2376188094047027,1.458061947661242,1.4582814483866882,0.9816145699909485
-3.229614807403702,1.458578650642971,1.4587629510449627,0.9845441795211196
-3.221610805402702,1.4587360740893593,1.4589436039630268,0.9872214988965097
-3.213606803401701,1.458535461108991,1.4587469098184718,0.9896458420521019
-3.2056028014007003,1.4579781318372746,1.458183432252922,0.9918165877482172
-3.1975987993997004,1.4570654828921754,1.4572816179926649,0.993733179729708
-3.1895947973986996,1.4557989868156205,1.455977728985456,0.9953951268684995
-3.1815907953976996,1.4541801915007648,1.4543658899613618,0.9968020032894407
-3.173586793396699,1.4522107196051623,1.452412436623435,0.9979534484794362
-3.165582791395698,1.449892267950073,1.4500714027682229,0.9988491673798271
-3.157578789394698,1.4472266069061615,1.4474090799813166,0.9994889304620002
-3.1495747873936972,1.4442155797654914,1.4443886541450481,0.9998725737862051
-3.1415707853926964,1.4408611021003355,1.44105151187029,0.999999999043564
-3.1335667833916965,1.4371651611086393,1.4373579742258946,0.9998711735812627
-3.1255627813906957,1.4331298149465443,1.4333280562685264,0.9994861304109188
-3.117558779389695,1.4287571920480107,1.4289453721312178,0.9988449682001218
-3.109554777388695,1.4240494904318224,1.424256132965833,0.9979478512471501
-3.101550775387694,1.4190089769960337,1.4191846554989593,0.9967950094388683
-3.0935467733866933,1.413637986800119,1.4138226161202267,0.99538673819182
-3.0855427713856933,1.4079389223350243,1.4080984202722784,0.9937233983765261
-3.0775387693846925,1.401914252781222,1.4020995095443503,0.9918054162250115
-3.0695347673836926,1.3955665132550248,1.395739092844165,0.9896332832215836
-3.0615307653826918,1.3888983040433351,1.3890568174525024,0.9872075559768878
-3.053526763381691,1.3819122898269618,1.3820923243267642,0.9845288560852772
-3.045522761380691,1.3746111988928116,1.374787537500746,0.9815978699655276
-3.03751875937969,1.366997822335012,1.3671747704614674,0.9784153486849415
-3.0295147573786894,1.3590750132452705,1.3592480260854616,0.9749821077668888
-3.0215107553776894,1.3508456858925775,1.3510285057968159,0.9712990269818265
-3.0135067533766886,1.3423128148925645,1.3424835717729768,0.9673670501218565
-3.005502751375688,1.3334794343665815,1.3336792695156328,0.9631871847588803
-2.997498749374688,1.324348637090761,1.324508222313642,0.9587605019864066
-2.989494747373687,1.3149235736353297,1.315081138276707,0.9540881361450819
-2.981490745372687,1.305207451494241,1.30539698913064,0.9491712845320175
-2.9734867433716863,1.2952035342054369,1.2953696737414118,0.9440112070939779
-2.9654827413706855,1.284915140461887,1.2850740691273417,0.9386092261045219
-2.9574787393696855,1.2743456432136764,1.274492013820055,0.9329667258251677
-2.9494747373686847,1.2634984687612747,1.26364959777723,0.9270851521506726
-2.941470735367684,1.2523770958402032,1.2525242689539362,0.9209660122385255
-2.933466733366684,1.240985054697396,1.241150467819605,0.9146108741227347
-2.925462731365683,1.2293259261593816,1.2294723650550463,0.9080213663120162
-2.9174587293646823,1.217403340692502,1.217570968059298,0.901199177372491
-2.9094547273636824,1.2052209774554243,1.2053620720344096,0.8941460554949868
-2.9014507253626816,1.1927825633441378,1.1929203928651528,0.886863808047061
-2.8934467233616816,1.1800918720296565,1.1802402469749649,0.8793543011098661
-2.885442721360681,1.1671527229886156,1.1673045170797833,0.8716194589999594
-2.87743871935968,1.1539689805270217,1.1541103077507628,0.8636612637762004
-2.86943471735868,1.1405445527973557,1.140700885169758,0.8554817547318455
-2.8614307153576792,1.126883390809238,1.1270266347904863,0.847083027871974
-2.8534267133566784,1.112989487433875,1.1131406875984797,0.8384672353763908
-2.8454227113556785,1.0988668764025462,1.099009524842681,0.8296365850481265
-2.8374187093546777,1.0845196312992686,1.0846674512948948,0.820593339747683
-2.829414707353677,1.0699518645479675,1.0700888194181344,0.8113398168131798
-2.821410705352677,1.0551677263942743,1.0553183919550568,0.8018783874665314
-2.813406703351676,1.0401714038822343,1.040313843308856,0.7922114762058173
-2.805402701350676,1.024967119826142,1.025100408881085,0.7823415601840096
-2.7973986993496753,1.0095591317776893,1.0096840004838263,0.7722711685741918
-2.7893946973486745,0.9939517309886818,0.9940729710243283,0.7620028819214648
-2.7813906953476746,0.9781492413695655,0.9782879296758914,0.7515393314816768
-2.7733866933466738,0.9621560184439042,0.9622950474205214,0.7408831985471585
-2.765382691345673,0.9459764482991451,0.9461089822698291,0.7300372137596467
-2.757378689344673,0.9296149465338129,0.929747759630014,0.7190041564105528
-2.749374687343672,0.9130759572013695,0.913215126741218,0.7077868537287626
-2.7413706853426714,0.8963639517509989,0.896491514484807,0.696388180156165
-2.7333666833416714,0.8794834279655211,0.8796164486876237,0.6848110566110701
-2.7253626813406706,0.8624389088966149,0.8625728294651905,0.6730584497397185
-2.71735867933967,0.8452349417976738,0.8453547376762265,0.6611333711560827
-2.70935467733867,0.8278760970544133,0.8279956583016012,0.6490388766701363
-2.701350675337669,0.8103669671135261,0.8105121021850176,0.6367780655047953
-2.693346673336669,0.7927121654095675,0.792819141727298,0.6243540795017503
-2.6853426713356683,0.7749163252903114,0.7750254457901194,0.6117701023163559
-2.6773386693346675,0.7569840989408188,0.7571035505883267,0.5990293586018264
-2.6693346673336675,0.7389201563063879,0.739024603151706,0.5861351131829122
-2.6613306653326667,0.720729184014651,0.7208229650104804,0.573090670219282
-2.653326663331666,0.7024158842970549,0.7025313736502855,0.5598993723588369
-2.645322661330666,0.683984973909896,0.6840866806822585,0.546564599881152
-2.637318659329665,0.6654411830551431,0.665555388510151,0.5330897698312714
-2.6293146573286643,0.646789254301334,0.6469106089189008,0.5194783351440976
-2.6213106553276644,0.6280339415046545,0.6281256089784396,0.5057337837595693
-2.6133066533266636,0.6091800087305226,0.6092835656934706,0.4918596377288708
-2.6053026513256636,0.590232229175834,0.5903418131666912,0.47785945231191357
-2.597298649324663,0.5711953840921011,0.5713017472493125,0.46373681506628633
-2.589294647323662,0.5520742617097305,0.5521649379650531,0.4494953449279518
-2.581290645322662,0.5328736561636072,0.5329771816626735,0.4351386912838871
-2.5732866433216612,0.5135983664202393,0.5136863569352285,0.4206705330369207
-2.5652826413206604,0.49425319520667127,0.49434178671051204,0.4060945776630207
-2.5572786393196605,0.4748429479413802,0.47493644775057936,0.3914145602612466
-2.5492746373186597,0.4553724316673156,0.45546816037602805,0.37663424259662254
-2.541270635317659,0.4358464539874339,0.4359566759294804,0.3617574121361922
-2.533266633316659,0.4162698220027543,0.41637148130416574,0.3467878810784726
-2.525262631315658,0.396647341253296,0.39675342761854593,0.33172948537657054
-2.517258629314658,0.3769838146620377,0.3770779834456993,0.3165860837552287
-2.5092546273136573,0.3572840414821068,0.3573721926269677,0.30136155672201087
-2.5012506253126565,0.3375528162474449,0.3376314395289003,0.2860598055729313
-2.4932466233116566,0.31779492772710277,0.3178837398576172,0.2706847513927395
-2.4852426213106558,0.29801515788341154,0.29810112776320674,0.2552403340501342
-2.477238619309655,0.278218280834219,0.2783212578520708,0.23973051118817976
-2.469234617308655,0.25840906181938506,0.2584616165927783,0.2241592572101518
-2.461230615307654,0.238592256171742,0.23865263839479794,0.20853056226108863
-2.4532266133066534,0.2187726082927457,0.21882499826141316,0.19284843120532383
-2.4452226113056534,0.19895485063296348,0.19904478701265352,0.1771168826002318
-2.4372186093046526,0.17914370267762858,0.17921720547239922,0.1613399476664644
-2.429214607303652,0.15934386993748273,0.1594153314189873,0.14552166925495796
-2.421210605302652,0.13956004294503,0.13965987955307496,0.12966610081094493
-2.413206603301651,0.11979689625645273,0.11989181241829396,0.11377730533525002
-2.405202601300651,0.10005908745937608,0.10010947253673122,0.09785935434315586
-2.3971985992996503,0.08035125618661876,0.08040248068420956,0.08191632682106004
-2.3891945972986495,0.06067802313620285,0.06073436633670994,0.06595230818124433
-2.3811905952976495,0.04104398909772922,0.04112351265892352,0.04997138921497955
-2.3731865932966487,0.02145373398532824,0.021536185779336376,0.033977665044251995
-2.365182591295648,0.0019118158774145133,0.0020153266643127116,0.017975234072396158
-2.357178589294648,-0.01757722993665567,-0.01752263781224493,0.001968196933870579
-2.349174587293647,-0.037008891902777896,-0.03695283474988016,-0.014039344556537995
-2.3411705852926463,-0.056378683140997254,-0.0563452183224092,-0.030043288454796962
-2.3331665832916464,-0.07568214237692883,-0.07562570456893132,-0.04603953373875929
-2.3251625812906456,-0.09491483486554186,-0.09486936520779078,-0.06202398135905874
-2.3171585792896456,-0.11407235330707932,-0.11399425011995652,-0.07799253528948177
-2.309154577288645,-0.1331503187550468,-0.1330854344189737,-0.09394110357659143
-2.301150575287644,-0.15214438151597698,-0.152080143911055,-0.10986559938828089
-2.293146573286644,-0.17105022204092285,-0.1710057372456405,-0.12576194206103253
-2.2851425712856432,-0.18986355180842207,-0.18982349911970625,-0.14162605814559612
-2.2771385692846424,-0.2085801141988335,-0.20853141080089826,-0.15745388245080255
-2.2691345672836425,-0.2271956853598474,-0.2271402931564502,-0.17324135908527738
-2.2611305652826417,-0.24570607506303738,-0.24565116656162558,-0.188984442496771
-2.253126563281641,-0.2641071275512721,-0.2640299868234092,-0.20467909850882393
-2.245122561280641,-0.28239472237686947,-0.28236210418556834,-0.2203213053545327
-2.23711855927964,-0.30056477523031344,-0.3005391041809239,-0.2359070547071357
-2.22911455727864,-0.3186132387593637,-0.3185668474059903,-0.25143235270713754
-2.2211105552776393,-0.33653610337850615,-0.3365006979637812,-0.2668932209857524
-2.2131065532766385,-0.3543293980684382,-0.3542971237280541,-0.2822856976843519
-2.2051025512756386,-0.3719891911656477,-0.37194886745034145,-0.2976058384696992
-2.1970985492746378,-0.3895115911417417,-0.38945253833160426,-0.31284971754469226
-2.189094547273637,-0.4068927473725553,-0.406823940466382,-0.3280134286543424
-2.181090545272637,-0.42412885089678865,-0.42414137961036186,-0.3430930860867597
-2.173086543271636,-0.4412161351641068,-0.4411962538008306,-0.3580848256688744
-2.1650825412706354,-0.4581508767725474,-0.4581416686510343,-0.3729848057566243
-2.1570785392696354,-0.4749293961950839,-0.4748668289861272,-0.3877892082193838
-2.1490745372686346,-0.4915480584952967,-0.491504467100698,-0.4024942394183672
-2.141070535267634,-0.5080032740319056,-0.5079375241090228,-0.417096131178742
-2.133066533266634,-0.5242914991521714,-0.5242603421019849,-0.431591141755231
-2.125062531265633,-0.5404092368739546,-0.5403912828750871,-0.4459755567909421
-2.117058529264633,-0.5563530375563543,-0.556306962850237,-0.46024569026916384
-2.1090545272636323,-0.5721194995588272,-0.5720973059764217,-0.47439788545792244
-2.1010505252626315,-0.5877052698886172,-0.5876780239973661,-0.48842851584701097
-2.0930465232616315,-0.6031070448364505,-0.6030509157186247,-0.50233398607729
-2.0850425212606307,-0.6183215706003786,-0.6182701166660669,-0.5161107328620054
-2.07703851925963,-0.6333456438976266,-0.6333010705945473,-0.529755225899874
-2.06903451725863,-0.6481761125643524,-0.6481819803203959,-0.5432639687797309
-2.061030515257629,-0.662809876143297,-0.6628074646297097,-0.5566334998764909
-2.0530265132566283,-0.6772438864591225,-0.6772611417909032,-0.5698603932381842
-2.0450225112556284,-0.6914751481813767,-0.6914481122072597,-0.5829412594638633
-2.0370185092546276,-0.7055007193750834,-0.7054829305423311,-0.5958727465721438
-2.0290145072536276,-0.7193177120386792,-0.7193200353211711,-0.6086515408601421
-2.021010505252627,-0.7329232926294541,-0.7329335250436143,-0.6212743677526248
-2.013006503251626,-0.7463146825761814,-0.7463173169542284,-0.6337379926411123
-2.005002501250626,-0.7594891587790267,-0.7594862795972509,-0.646039221712753
-1.9969984992496252,-0.7724440540965455,-0.7724073310078317,-0.6581749027687441
-1.9889944972486244,-0.7851767578198018,-0.7851706866646393,-0.6701419260320772
-1.9809904952476245,-0.7976847161333932,-0.7976468653568379,-0.6819372249444247
-1.9729864932466237,-0.8099654325634782,-0.8099312753089467,-0.6935577769519513
-1.9649824912456229,-0.8220164684126147,-0.8219971697919226,-0.7050006042798381
-1.956978489244623,-0.8338354431813774,-0.8338490503332,-0.7162627746953435
-1.948974487243622,-0.8454200349767321,-0.8454120429901408,-0.7273414022591931
-1.9409704852426222,-0.8567679809070645,-0.8567387385445964,-0.7382336480650957
-1.9329664832416213,-0.8678770774638256,-0.8678385808265243,-0.7489367209672247
-1.9249624812406205,-0.8787451808897326,-0.8787217389660067,-0.7594478782954425
-1.9169584792396206,-0.8893702075334771,-0.8893715932714282,-0.7697644265581153
-1.9089544772386198,-0.8997501341909306,-0.8997643956655811,-0.7798837221323265
-1.900950475237619,-0.9098829984327101,-0.9098990879489959,-0.7898031719412989
-1.892946473236619,-0.9197668989181575,-0.9197851820261217,-0.7995202341188768
-1.8849424712356182,-0.9293999956956704,-0.929413725000585,-0.8090324186608843
-1.8769384692346174,-0.9387805104892833,-0.9388011070894964,-0.8183372880631831
-1.8689344672336174,-0.9479067269715808,-0.9478608402680863,-0.8274324579462896
-1.8609304652326166,-0.9567769910227664,-0.9567948158306471,-0.8363155976663754
-1.8529264632316167,-0.9653897109760161,-0.9654160961616037,-0.8449844309124903
-1.8449224612306159,-0.9737433578489882,-0.9737887560291396,-0.8534367362898763
-1.836918459229615,-0.9818364655614619,-0.9818826525159298,-0.8616703478891944
-1.8289144572286151,-0.9896676311391663,-0.9896514569863842,-0.869683155841544
-1.8209104552276143,-0.9972355149036956,-0.9972207023035473,-0.8774731068591208
-1.8129064532266135,-1.0045388406485591,-1.004540460315658,-0.8850382047613675
-1.8049024512256135,-1.0115763958013184,-1.0116207517683071,-0.8923765109864997
-1.7968984492246127,-1.018347031571809,-1.018379966276857,-0.899486145088266
-1.788894447223612,-1.0248496630864314,-1.0248846061984411,-0.9063652852178087
-1.780890445222612,-1.031083269508603,-1.0310885169499304,-0.9130121685905165
-1.7728864432216112,-1.0370468941451467,-1.037069409936575,-0.9194250919377416
-1.7648824412206103,-1.0427396445389185,-1.0427555251577667,-0.9256024119432588
-1.7568784392196104,-1.048160692547402,-1.0481664029876152,-0.9315425456643688
-1.7488744372186096,-1.0533092744074648,-1.0532996261074823,-0.9372439709375308
-1.7408704352176096,-1.0581846907862138,-1.0581925797761536,-0.9427052267684126
-1.7328664332166088,-1.0627863068179157,-1.0628189795352274,-0.9479249137062773
-1.724862431215608,-1.0671135521271449,-1.0671379641494136,-0.9529016942025886
-1.716858429214608,-1.0711659208380204,-1.0712004406857072,-0.9576342929537612
-1.7088544272136073,-1.0749429715696244,-1.0749507617643337,-0.9621214972279591
-1.7008504252126064,-1.0784443274176487,-1.0784536522860935,-0.966362157175856
-1.6928464232116065,-1.0816696759222428,-1.0817223227873696,-0.9703551861252872
-1.6848424212106057,-1.0846187690221394,-1.0846767023063177,-0.9740995608597103
-1.6768384192096049,-1.0872914229950577,-1.0873461712204664,-0.9775943218804038
-1.668834417208605,-1.0896875183844315,-1.0897443991262667,-0.9808385736523401
-1.660830415207604,-1.091806999912492,-1.0918489805975573,-0.9838314848336674
-1.6528264132066042,-1.0936498763797826,-1.0936873220837422,-0.9865722884887406
-1.6448224112056034,-1.0952162205510894,-1.0952365554319665,-0.9890602822846501
-1.6368184092046025,-1.0965061690278526,-1.0965512555545316,-0.9912948286711948
-1.6288144072036026,-1.0975199221071787,-1.0975426656900147,-0.9932753550442539
-1.6208104052026018,-1.0982577436273584,-1.0983132520164491,-0.9950013538925191
-1.612806403201601,-1.0987199608001035,-1.0987592005882685,-0.9964723829275427
-1.604802401200601,-1.098906964029416,-1.0989711287538728,-0.9976880651970753
-1.5967983991996002,-1.0988192067172813,-1.0988646673827516,-0.9986480891816606
-1.5887943971985994,-1.0984572050561097,-1.0984752793267252,-0.9993522088744612
-1.5807903951975995,-1.097821537808135,-1.0978785773866442,-0.9998002438442988
-1.5727863931965986,-1.0969128460716946,-1.0969383768516865,-0.9999920792818899
-1.5647823911955987,-1.0957318330345593,-1.0957519398936173,-0.9999276660292657
-1.5567783891945979,-1.0942792637143537,-1.0943253438794291,-0.9996070205923684
-1.548774387193597,-1.092555964686124,-1.0926061333404586,-0.9990302251368219
-1.5407703851925971,-1.090562823797138,-1.090616540846214,-0.9981974274668773
-1.5327663831915963,-1.088300789869026,-1.0883623026908773,-0.9971088409875367
-1.5247623811905955,-1.0857708723872974,-1.085829318423071,-0.9957647446498692
-1.5167583791895956,-1.0829741411783158,-1.083048114022968,-0.9941654828795292
-1.5087543771885947,-1.0799117260739088,-1.0799838498694196,-0.9923114654884962
-1.500750375187594,-1.0765848165635323,-1.076662684500809,-0.9902031675700618
-1.492746373186594,-1.0729946614342696,-1.0730438121184716,-0.9878411293770853
-1.4847423711855932,-1.069142568398586,-1.0691824819626883,-0.9852259561835538
-1.4767383691845923,-1.0650299037100897,-1.0650700037297196,-0.9823583181294809
-1.4687343671835924,-1.0606580917672455,-1.060684576533928,-0.9792389500491829
-1.4607303651825916,-1.0560286147052695,-1.0560553796459706,-0.9758686512829754
-1.4527263631815917,-1.0511430119762122,-1.0512083398455585,-0.972248285472344
-1.4447223611805908,-1.0460028799174037,-1.046074334912115,-0.9683787803386334
-1.43671835917959,-1.0406098713083067,-1.040667799496808,-0.9642611274453201
-1.42871435717859,-1.0349656949159498,-1.0350276060087562,-0.9598963819439229
-1.4207103551775893,-1.0290721150289526,-1.0291042788783853,-0.9552856623036178
-1.4127063531765884,-1.0229309509804048,-1.0229877029553422,-0.9504301500246322
-1.4047023511755885,-1.0165440766595493,-1.0166085297371183,-0.9453310893354837
-1.3966983491745877,-1.0099134200124864,-1.0100108500527865,-0.9399897868741438
-1.3886943471735869,-1.0030409625320207,-1.0030802575302773,-0.9344076113532139
-1.380690345172587,-0.9959287387367102,-0.9959895639385004,-0.9285859932091906
-1.372686343171586,-0.9885788356392844,-0.9886428722436463,-0.9225264242359127
-1.3646823411705862,-0.980993392204544,-0.9810740311553798,-0.9162304572022937
-1.3566783391695854,-0.9731745987968794,-0.9732322166875735,-0.9096997054544168
-1.3486743371685845,-0.9651246966174989,-0.9651945410218677,-0.9029358425021197
-1.3406703351675846,-0.9568459771315692,-0.9569173076103016,-0.8959406015901541
-1.3326663331665838,-0.9483407814852991,-0.9483491803414494,-0.8887157752540379
-1.324662331165583,-0.9396114999131961,-0.939671515806673,-0.8812632148607218
-1.316658329164583,-0.9306605711355773,-0.9307422567575189,-0.8735848301341725
-1.3086543271635822,-0.921490481746492,-0.9215572369306666,-0.8656825886660023
-1.3006503251625814,-0.9121037655921553,-0.9122095519884674,-0.857558515411277
-1.2926463231615815,-0.9025030031401376,-0.9025707306092223,-0.8492146921696178
-1.2846423211605806,-0.8926908208392776,-0.892738868364317,-0.840653257051735
-1.2766383191595807,-0.8826698904706745,-0.8827361868368832,-0.8318764039315432
-1.2686343171585799,-0.8724429284897206,-0.872516454519142,-0.8228863818839708
-1.260630315157579,-0.8620126953594203,-0.8620873073581193,-0.8136854946086404
-1.2526263131565791,-0.8513819948751467,-0.8514587733902551,-0.8042760998395413
-1.2446223111555783,-0.8405536734808994,-0.840629450358047,-0.7946606087408546
-1.2366183091545775,-0.8295306195773435,-0.8296350740775192,-0.7848414852890979
-1.2286143071535776,-0.8183157628216959,-0.8184036066371941,-0.7748212456417255
-1.2206103051525767,-0.8069120734195758,-0.806978451434498,-0.7646024574923586
-1.212606303151576,-0.7953225614091437,-0.7953909587126,-0.7541877394128178
-1.204602301150576,-0.7835502759374697,-0.783644449743635,-0.7435797601821101
-1.1965982991495752,-0.7715983045294568,-0.7716637444995845,-0.7327812381025477
-1.1885942971485743,-0.7594697723494108,-0.7595657965845942,-0.7217949403031885
-1.1805902951475744,-0.7471678414554108,-0.7472761575299698,-0.7106236820307539
-1.1725862931465736,-0.7346957100466509,-0.734797782264256,-0.699270325928216
-1.1645822911455737,-0.7220566117039753,-0.7221591934544125,-0.6877377813012521
-1.1565782891445728,-0.709253814623643,-0.7093428443785518,-0.6760290033727223
-1.148574287143572,-0.6962906208446407,-0.6963855340237726,-0.6641469925254015
-1.140570285142572,-0.6831703654695928,-0.6832503761660559,-0.6520947935331247
-1.1325662831415713,-0.6698964158794801,-0.6699787399273879,-0.6398754947805572
-1.1245622811405704,-0.6564721709423611,-0.6565434566780656,-0.6274922274718024
-1.1165582791395705,-0.6429010602162251,-0.6429963122875582,-0.6149481648280246
-1.1085542771385697,-0.6291865431461774,-0.6292901724474769,-0.6022465212743039
-1.1005502751375689,-0.6153321082560965,-0.6154233538381091,-0.5893905516159461
-1.092546273136569,-0.6013412723349842,-0.6014059205973662,-0.576383550204433
-1.0845422711355681,-0.5872175796181278,-0.5873203394451347,-0.563228850093237
-1.0765382691345682,-0.5729646009633135,-0.5730760162800588,-0.5499298221837348
-1.0685342671335674,-0.5585859330221856,-0.5586888943573333,-0.5364898743613992
-1.0605302651325665,-0.5440851974070184,-0.5441686991581891,-0.5229124506225366
-1.0525262631315666,-0.5294660398530017,-0.5295728977124765,-0.5092010301917561
-1.0445222611305658,-0.5147321293762543,-0.5148270188370849,-0.49535912663041104
-1.036518259129565,-0.49988715742775636,-0.5000144707881151,-0.4813902869362553
-1.028514257128565,-0.4849348370433459,-0.48503925767281414,-0.46729809063451844
-1.0205102551275642,-0.4698789019899745,-0.4699705508655144,-0.4530861488606445
-1.0125062531265634,-0.4547231059084201,-0.4548014959401377,-0.43875810343494603
-1.0045022511255635,-0.43947122145261264,-0.43952339496162923,-0.42431762592937977
-0.9964982491245626,-0.42412703942575547,-0.424202708518887,-0.409768416726699
-0.9884942471235627,-0.4086943679134505,-0.4088163788215993,-0.39511420407223924
-0.9804902451225619,-0.39317703141397436,-0.39326651335353047,-0.3803587431185396
-0.9724862431215611,-0.3775788699659242,-0.37765624503454054,-0.3655058149630936
-0.9644822411205611,-0.36190373827338307,-0.3620137229076091,-0.3505592256794354
-0.9564782391195603,-0.3461555048287983,-0.34628063685362576,-0.3355228053418259
-0.9484742371185595,-0.3303380510337902,-0.33046494091591544,-0.32040040704380285
-0.9404702351175596,-0.31445527031801146,-0.3145637495025641,-0.3051959059108187
-0.9324662331165587,-0.2985110672562954,-0.2986534246652467,-0.28991319810723104
-0.9244622311155579,-0.282509356684266,-0.2826286260894588,-0.2745561998379184
-0.916458229114558,-0.26645406281256123,-0.2665680590338351,-0.25912884634474453
-0.9084542271135572,-0.2503491183399029,-0.25046095824729325,-0.243635090898145
-0.9004502251125563,-0.23419846356516916,-0.2343094917750621,-0.2280789037841086
-0.8924462231115564,-0.21800604549865185,-0.2180936096518105,-0.2124642712867841
-0.8844422211105556,-0.20177581697269947,-0.20190318933374493,-0.1967951946669865
-0.8764382191095557,-0.18551173575192598,-0.18561921721238225,-0.18107568913688335
-0.8684342171085548,-0.16921776364315208,-0.16935514596045786,-0.1653097828310798
-0.860430215107554,-0.15289786560529697,-0.15298596480285045,-0.14950151577441845
-0.8524262131065541,-0.13655600885937727,-0.13667161363324706,-0.1336549388467147
-0.8444222111055533,-0.12019616199879507,-0.1203042057978091,-0.11777411274471088
-0.8364182091045524,-0.10382229410013649,-0.1039564577682949,-0.10186310694153002
-0.8284142071035525,-0.08743837383461797,-0.08757458755040998,-0.08592599864386538
-0.8204102051025517,-0.07104836858038538,-0.07116730060825087,-0.06996687174718791
-0.8124062031015509,-0.05465624353586368,-0.05477360500802157,-0.05398981578925572
-0.8044022011005509,-0.03826596083430894,-0.038397421044822314,-0.03799892490216175
-0.7963981990995501,-0.02188147865975837,-0.021994784826890632,-0.021998296763204216
-0.7883941970985502,-0.005506750364587365,-0.005584562996440125,-0.005992031544866192
-0.7803901950975494,0.0108542764112049,0.010749154875240767,0.010015769135870673
-0.7723861930965485,0.02719766061873269,0.027031620149149473,0.026021003268556067
-0.7643821910955486,0.0435194686768548,0.04339458895247914,0.04201956950041946
-0.7563781890945478,0.05981577534650151,0.059727609190896765,0.05800736818735005
-0.748374187093547,0.07608266460249319,0.07594718547242996,0.07398030244442282
-0.740370185092547,0.09231623050272392,0.09220801070757445,0.08993427919573363
-0.7323661830915462,0.10851257805449044,0.10837009703560038,0.10586521022325816
-0.7243621810905454,0.12466782407779303,0.12456291251629571,0.12176901321445006
-0.7163581790895455,0.14077809806545694,0.14063308323441276,0.13764161280834186
-0.7083541770885446,0.15683954303987302,0.15672702027467814,0.1534789416398644
-0.7003501750875447,0.17284831640618276,0.17273103488624136,0.16927694138209964
-0.6923461730865439,0.18880059080177033,0.18869635695836184,0.18503156378624416
-0.6843421710855431,0.20469255494181868,0.20458916895469148,0.20073877171896326
-0.6763381690845431,0.2205204144608285,0.22041184301464492,0.21639454019691476
-0.6683341670835423,0.2362803927498985,0.23619694439224986,0.231994857418159
-0.6603301650825415,0.25196873178957013,0.25183736709610244,0.24753572579017555
-0.6523261630815416,0.26758169297811285,0.26746866302703226,0.26301316295425436
-0.6443221610805407,0.2831155579550717,0.2829771328502941,0.27842320280598337
-0.6363181590795399,0.29856662941986556,0.2984334073740454,0.29376189651155504
-0.62831415707854,0.31393123194532313,0.3137847063792893,0.30902531351966317
-0.6203101550775392,0.3292057127859858,0.32908494269186317,0.3242095425687147
-0.6123061530765392,0.34438644268096674,0.34420789976076005,0.3393106926890812
-0.6043021510755384,0.359469816651254,0.35933892980123155,0.3543248942001763
-0.5962981490745376,0.3744522547912723,0.37428022385731274,0.36924829970205225
-0.5882941470735377,0.3893302030545479,0.3891957317606821,0.38407708506130417
-0.5802901450725368,0.40410013403331996,0.40399904893872335,0.3988074503910117
-0.572286143071536,0.4187585477319218,0.41864263207974944,0.41343562102445297
-0.5642821410705361,0.4333019723338044,0.43313641508414497,0.4279578484823707
-0.5562781390695353,0.4477269649620355,0.447568311057372,0.4423704114335273
-0.5482741370685345,0.4620301124331036,0.46189812404709146,0.45666961664828937
-0.5402701350675345,0.47620803200388473,0.4760998943632491,0.4708517999450249
-0.5322661330665337,0.49025737211166387,0.49012965722372026,0.48491332712905744
-0.5242621310655329,0.5041748131069562,0.504057939446329,0.4988505949239216
-0.516258129064533,0.5179570679790992,0.5178763773920004,0.5126600318947098
-0.5082541270635321,0.531600883074399,0.5314710167683961,0.5263380993632599
-0.5002501250625322,0.5451030388066875,0.5449499854646379,0.5398812923149332
-0.49224612306153137,0.5584603503601895,0.558351247423645,0.5532861402967889
-0.48424212106053055,0.5716696683844869,0.571518604659025,0.56654920830688
-0.4762381190595306,0.5847278796815362,0.5846180600842947,0.5796670976744794
-0.4682341170585298,0.5976319078845092,0.5974996181404005,0.5926364469309958
-0.460230115057529,0.6103787141283646,0.6101899817487997,0.6054539326713441
-0.45222611305652904,0.6229652977120118,0.6228458656954216,0.6181162704055745
-0.4442221110555282,0.6353886967519389,0.6352725244192171,0.6306202154005298
-0.4362181090545274,0.6476459888271476,0.6475112203094537,0.6429625635113019
-0.42821410705352747,0.659734291615296,0.6596089971208368,0.6551401520023009
-0.42021010505252665,0.6716507635198923,0.6715117711494188,0.6671498603577118
-0.4122061030515267,0.683392604288453,0.6832287380689448,0.6789886110811202
-0.4042021010505259,0.6949570556214499,0.6948547805440104,0.6906533704841329
-0.3961980990495251,0.7063414017719541,0.7062226940962268,0.702141149463754
-0.38819409704852514,0.7175429701358693,0.7174335826232711,0.7134490042683489
-0.3801900950475243,0.7285591318326096,0.7283755682466364,0.7245740372519857
-0.3721860930465235,0.739387302276098,0.7392678378975207,0.7355133976169519
-0.36418209104552357,0.7500249417360121,0.7498959253928262,0.7462642821442778
-0.35617808904452275,0.7604695558891316,0.7603710580735382,0.7568239359120659
-0.34817408704352193,0.770718696360655,0.7706061513272505,0.7671896530014349
-0.340170085042522,0.7807699612554625,0.7806315901108148,0.7773587771899175
-0.3321660830415212,0.7906209956791146,0.7905037781317703,0.7873287026321217
-0.32416208104052124,0.8002694922485433,0.8001325577470327,0.7970968745274735
-0.3161580790395204,0.8097131915923281,0.8096124742852039,0.8066607897748943
-0.3081540770385196,0.8189498828404278,0.8188154270490812,0.8160179976142161
-0.30015007503751967,0.827977404103325,0.8278169749168961,0.8251661002541927
-0.29214607303651885,0.8367936429404147,0.836651378200433,0.8341027534869389
-0.28414207103551803,0.845396536817587,0.8452635304748164,0.8428256672886291
-0.2761380690345181,0.8537840735539337,0.8536571739564028,0.851332606406321
-0.2681340670335173,0.8619542917574368,0.8618139953738622,0.8596213909307436
-0.26013006503251646,0.8699052812495532,0.8697570291282108,0.8676898968548944
-0.2521260630315165,0.8776351834787044,0.8774913309143035,0.8755360566183207
-0.2441220610305157,0.8851421919224419,0.8850094775363073,0.8831578596369365
-0.23611805902951488,0.8924245524783234,0.8922993230152529,0.8905533528182304
-0.22811405702851495,0.8994805638433693,0.8993153301454205,0.89772064106175
-0.22011005502751413,0.9063085778820474,0.9061974800097469,0.9046578877447244
-0.2121060530265142,0.9129069999826793,0.9127741356425139,0.9113633151926958
-0.20410205102551338,0.9192742894022433,0.9191087634113816,0.9178352051350546
-0.19609804902451256,0.9254089595994486,0.9252810414893434,0.9240718991453432
-0.18809404702351262,0.931309578556075,0.9311870557187252,0.9300717990662309
-0.1800900450225118,0.9369747690864776,0.9368323287295253,0.9358333674190452
-0.17208604302151098,0.9424032091351647,0.9422475062860257,0.941355127797747
-0.16408204102051105,0.947593632062497,0.9474957593868357,0.9466356652472637
-0.15607803901951023,0.9525448269183212,0.9524160629078745,0.9516736266260735
-0.1480740370185094,0.9572556387035365,0.9570919114208561,0.9564677209529455
-0.14007003501750948,0.9617249686196039,0.9616054615750534,0.9610167197377568
-0.13206603301650865,0.9659517743058381,0.9658208787554199,0.9653194572962949
-0.12406203101550872,0.9699350700645115,0.9698067327995725,0.9693748310489618
-0.1160580290145079,0.9736739270736938,0.973577424805796,0.973181801803315
-0.10805402701350708,0.9771674735877952,0.9770243515058936,0.9767393940203576
-0.10005002501250715,0.9804148951257793,0.9802795086642404,0.9800466960645223
-0.09204602301150633,0.9834154346469758,0.9832712907761013,0.9831028604372801
-0.08404202101050551,0.9861683927145014,0.986023909136103,0.98590710399431
-0.07603801900950558,0.9886731276462443,0.9885389244104478,0.9884587081461815
-0.06803401700850475,0.9909290556533377,0.9908213130444286,0.9907570190424944
-0.060030015007503934,0.9929356509661758,0.9927853620959941,0.9928014477394265
-0.052026013006504,0.9946924459478568,0.9945617345717301,0.9945914703506522
-0.04402201100550318,0.9961990311951262,0.9960628449472151,0.9961266281815893
-0.03601800900450325,0.9974550556266966,0.9973244196674068,0.997406527846938
-0.028014007003502428,0.9984602265590239,0.9983027577744528,0.9984308413714879
-0.020010005002501607,0.9992143097694455,0.9990836936379275,0.9991993062741609
-0.012006003001501675,0.9997171295467349,0.9995975808167781,0.9997117256352722
-0.004002001000500854,0.9999685687290154,0.9998596570609704,0.9999679681469921
0.004002001000499078,0.9999685687290154,0.9998596570609704,0.9999679681469921
0.012006003001500787,0.9997171295467349,0.9995975808167781,0.9997117256352723
0.02001000500250072,0.9992143097694455,0.9990836936379275,0.9991993062741609
0.02801400700350065,0.998460226559024,0.9983180165635153,0.9984308413714881
0.03601800900450236,0.9974550556266967,0.9973244196674068,0.9974065278469381
0.04402201100550229,0.9961990311951264,0.9960323273690332,0.9961266281815894
0.052026013006502225,0.9946924459478572,0.9945464757826676,0.9945914703506525
0.060030015007503934,0.9929356509661758,0.9927853620959941,0.9928014477394265
0.06803401700850387,0.9909290556533379,0.990806054255366,0.9907570190424946
0.0760380190095038,0.9886731276462448,0.9885923301867258,0.9884587081461821
0.08404202101050551,0.9861683927145014,0.986023909136103,0.98590710399431
0.09204602301150544,0.9834154346469762,0.9832712907761013,0.9831028604372805
0.10005002501250537,0.98041489512578,0.9802795086641836,0.980046696064523
0.1080540270135053,0.9771674735877964,0.9770319809149839,0.9767393940203584
0.11605802901450701,0.9736739270736954,0.9735926835948656,0.9731818018033155
0.12406203101550695,0.9699350700645124,0.9698067327995725,0.9693748310489627
0.13206603301650688,0.9659517743058395,0.9658351838701651,0.9653194572962958
0.1400700350175086,0.9617249686196042,0.961590202782353,0.9610167197377573
0.14807403701850852,0.9572556387035367,0.9571224289994361,0.956467720952946
0.15607803901950845,0.9525448269183221,0.952431321697391,0.9516736266260746
0.16408204102051016,0.9475936320624982,0.9474805005977732,0.9466356652472643
0.1720860430215101,0.9424032091351662,0.9422780238646055,0.9413551277977477
0.18009004502251003,0.9369747690864786,0.9368285140322667,0.9358333674190464
0.18809404702351173,0.9313095785560755,0.9311717969296627,0.9300717990662316
0.19609804902451167,0.925408959599449,0.9252772267920778,0.9240718991453438
0.2041020510255116,0.9192742894022445,0.9191545397789733,0.917835205135056
0.2121060530265133,0.9129069999826814,0.912774135642457,0.9113633151926965
0.22011005502751324,0.9063085778820479,0.9061669624315712,0.9046578877447252
0.22811405702851317,0.8994805638433709,0.8993634981489859,0.8977206410617515
0.23611805902951488,0.8924245524783234,0.8922993230152529,0.8905533528182304
0.24412206103051481,0.8851421919224427,0.885001848156328,0.8831578596369374
0.25212606303151475,0.8776351834787057,0.8774837015342665,0.8755360566183223
0.26013006503251646,0.8699052812495532,0.8697570291282108,0.8676898968548944
0.2681340670335164,0.8619542917574374,0.8618368840376692,0.8596213909307445
0.2761380690345163,0.8537840735539352,0.8536876915349888,0.8513326064063229
0.28414207103551803,0.845396536817587,0.8452635304748164,0.8428256672886291
0.29214607303651796,0.8367936429404156,0.8366513782004331,0.8341027534869399
0.3001500750375179,0.8279774041033271,0.827839863111808,0.8251661002541947
0.3081540770385178,0.8189498828404301,0.818800168260025,0.8160179976142182
0.31615807903951954,0.8097131915923289,0.8095361803398337,0.8066607897748954
0.32416208104051947,0.8002694922485449,0.8001096770289757,0.7970968745274756
0.3321660830415194,0.7906209956791166,0.7904847045876386,0.787328702632124
0.3401700850425211,0.7807699612554634,0.780639219516658,0.7773587771899186
0.34817408704352104,0.770718696360657,0.770585170969269,0.7671896530014362
0.356178089044521,0.760469555889134,0.7602966719393356,0.7568239359120682
0.3641820910455227,0.750024941736013,0.7499264429677113,0.746264282144279
0.3721860930465226,0.7393873022760995,0.7392525791193714,0.7355133976169531
0.38019009504752255,0.728559131832612,0.7283984564446746,0.7245740372519881
0.38819409704852426,0.7175429701358704,0.7174030650451524,0.7134490042683502
0.3961980990495242,0.7063414017719551,0.7062074353035336,0.7021411494637554
0.4042021010505241,0.6949570556214526,0.6947918361187279,0.6906533704841354
0.41220610305152583,0.6833926042884542,0.6832668850416082,0.6789886110811215
0.42021010505252576,0.6716507635198934,0.6715079563939447,0.6671498603577132
0.4282141070535257,0.6597342916152986,0.6595880162967392,0.6551401520023036
0.4362181090545274,0.6476459888271476,0.6475112203094537,0.6429625635113019
0.44422211105552734,0.6353886967519404,0.6352877832087406,0.6306202154005311
0.45222611305652727,0.6229652977120148,0.6228525414269618,0.6181162704055773
0.460230115057529,0.6103787141283646,0.6101899817487997,0.6054539326713441
0.4682341170585289,0.5976319078845105,0.5975263209634494,0.5926364469309973
0.47623811905952884,0.5847278796815386,0.584591357156489,0.5796670976744823
0.4842421210605288,0.5716696683844902,0.5715596125967695,0.566549208306883
0.4922461230615305,0.5584603503601908,0.5583130986033005,0.5532861402967905
0.5002501250625304,0.5451030388066916,0.5449938548874117,0.5398812923149362
0.5082541270635303,0.5316008830744021,0.5314614501755656,0.5263380993632629
0.5162581290645321,0.5179570679791002,0.5178496744674908,0.5126600318947113
0.524262131065532,0.5041748131069576,0.5040731982353339,0.4988505949239231
0.5322661330665319,0.49025737211166676,0.4901353792231901,0.48491332712906055
0.5402701350675336,0.47620803200388645,0.4760712845993605,0.47085179994502646
0.5482741370685336,0.462030112433105,0.4618847730140578,0.4566696166482909
0.5562781390695335,0.4477269649620383,0.4476026432858803,0.44237041143353045
0.5642821410705352,0.4333019723338055,0.43320126489395433,0.4279578484823722
0.5722861430715351,0.41875854773192334,0.41864263207605473,0.4134356210244546
0.5802901450725351,0.40410013403332323,0.4039532725864982,0.39880745039101495
0.5882941470735368,0.389330203054549,0.3892415080696123,0.3840770850613058
0.5962981490745367,0.3744522547912744,0.3743565178025756,0.3692482997020539
0.6043021510755366,0.3594698166512572,0.35935991059333894,0.3543248942001796
0.6123061530765384,0.3443864426809686,0.34429945249554017,0.33931069268908287
0.6203101550775383,0.32920571278598754,0.32906586914734076,0.3242095425687164
0.6283141570785382,0.31393123194532646,0.3138018729939712,0.30902531351966656
0.6363181590795399,0.29856662941986556,0.2984334073740454,0.29376189651155504
0.6443221610805399,0.2831155579550734,0.2829909615316976,0.2784232028059851
0.6523261630815398,0.2675816929781165,0.2674598173401809,0.2630131629542578
0.6603301650825415,0.25196873178957013,0.25183736709610244,0.24753572579017555
0.6683341670835414,0.23628039274989998,0.23619694439220643,0.23199485741816073
0.6763381690845414,0.2205204144608322,0.22040660571522425,0.21639454019691823
0.6843421710855413,0.2046925549418224,0.2045739101768966,0.20073877171896673
0.692346173086543,0.1888005908017722,0.18868300551469128,0.1850315637862459
0.7003501750875429,0.1728483164061866,0.17273770875559025,0.16927694138210314
0.7083541770885429,0.15683954303987607,0.1567298793739459,0.1534789416398679
0.7163581790895446,0.14077809806545855,0.14068648900744973,0.13764161280834364
0.7243621810905445,0.12466782407779481,0.12456481986170188,0.12176901321445183
0.7323661830915444,0.10851257805449394,0.10839728416095334,0.10586521022326169
0.7403701850925462,0.09231623050272547,0.09222326949659265,0.0899342791957354
0.7483741870935461,0.07608266460249508,0.07597579612029602,0.07398030244442459
0.756378189094546,0.05981577534650501,0.059642255744202496,0.058007368187353595
0.7643821910955477,0.04351946867685691,0.04341938496116645,0.04201956950042124
0.7723861930965477,0.02719766061873463,0.027085025910816813,0.026021003268557844
0.7803901950975476,0.010854276411208619,0.010752023301830558,0.010015769135874224
0.7883941970985493,-0.005506750364585533,-0.005609358110292805,-0.005992031544864416
0.7963981990995492,-0.021881478659756426,-0.022006228966031813,-0.02199829676320244
0.8044022011005492,-0.03826596083430539,-0.03834401527183593,-0.037998924902158206
0.8124062031015509,-0.05465624353586368,-0.05477360500802157,-0.05398981578925572
0.8204102051025508,-0.07104836858038385,-0.0711520418192389,-0.06996687174718615
0.8284142071035507,-0.08743837383461447,-0.08755074521556377,-0.08592599864386184
0.8364182091045524,-0.10382229410013649,-0.1039564577682949,-0.10186310694153002
0.8444222111055524,-0.12019616199879327,-0.12028131760335192,-0.11777411274470911
0.8524262131065523,-0.13655600885937347,-0.13665254019340423,-0.1336549388467112
0.860430215107554,-0.15289786560529697,-0.15298596480285045,-0.14950151577441845
0.868434217108554,-0.1692177636431497,-0.16933035181025904,-0.16530978283107806
0.8764382191095539,-0.18551173575192242,-0.18557725558934357,-0.18107568913687985
0.8844422211105538,-0.20177581697269578,-0.20186694230561997,-0.19679519466698303
0.8924462231115555,-0.21800604549865019,-0.21808407289368315,-0.21246427128678236
0.9004502251125555,-0.2341984635651674,-0.234316644321117,-0.2280789037841069
0.9084542271135554,-0.25034911833989965,-0.2504547608076986,-0.24363509089814153
0.9164582291145571,-0.2664540628125592,-0.26656042962434773,-0.2591288463447428
0.924462231115557,-0.28250935668426436,-0.2826209985462554,-0.2745561998379167
0.932466233116557,-0.298511067256292,-0.29858762258138904,-0.2899131981072276
0.9404702351175587,-0.31445527031800974,-0.3145246488442732,-0.30519590591081697
0.9484742371185586,-0.3303380510337884,-0.3304077205038135,-0.3204004070438012
0.9564782391195585,-0.34615550482879465,-0.346246306502366,-0.33552280534182255
0.9644822411205602,-0.3619037382733816,-0.3620101764744893,-0.35055922567943376
0.9724862431215602,-0.377578869965922,-0.3776953456665499,-0.3655058149630919
0.9804902451225601,-0.3931770314139706,-0.39325915222637964,-0.3803587431185363
0.9884942471235618,-0.4086943679134484,-0.4087763258968908,-0.39511420407223763
0.9964982491245618,-0.4241270394257539,-0.42417982033483304,-0.4097684167266974
1.0045022511255617,-0.439471221452609,-0.43954819054078964,-0.42431762592937655
1.0125062531265634,-0.4547231059084201,-0.4548014959401377,-0.43875810343494603
1.0205102551275633,-0.46987890198997245,-0.47000631318813396,-0.45308614886064297
1.0285142571285633,-0.48493483704334334,-0.4850211378946054,-0.4672980906345153
1.036518259129565,-0.49988715742775636,-0.5000144707881151,-0.4813902869362553
1.044522261130565,-0.5147321293762528,-0.5148341713813145,-0.4953591266304095
1.0525262631315648,-0.5294660398529993,-0.5295471410872801,-0.509201030191753
1.0605302651325648,-0.544085197407016,-0.5441858653569153,-0.5229124506225336
1.0685342671335665,-0.5585859330221845,-0.5586965237382654,-0.5364898743613976
1.0765382691345664,-0.5729646009633098,-0.573080786546213,-0.5499298221837318
1.0845422711355663,-0.5872175796181245,-0.5873241541743346,-0.5632288500932341
1.092546273136568,-0.6013412723349826,-0.6014192716172052,-0.5763835502044315
1.100550275137568,-0.6153321082560959,-0.615438612628637,-0.5893905516159447
1.108554277138568,-0.6291865431461737,-0.6292458261585414,-0.602246521274301
1.1165582791395696,-0.6429010602162235,-0.6429619800735529,-0.6149481648280233
1.1245622811405696,-0.6564721709423592,-0.6565701596185979,-0.6274922274718011
1.1325662831415695,-0.6698964158794767,-0.6699506079785167,-0.6398754947805545
1.1405702851425712,-0.6831703654695908,-0.6832637276079504,-0.6520947935331234
1.1485742871435711,-0.6962906208446397,-0.6964084221942797,-0.6641469925254002
1.156578289144571,-0.7092538146236403,-0.7093228191270314,-0.6760290033727198
1.1645822911455728,-0.722056611703974,-0.7221439346522704,-0.6877377813012507
1.1725862931465727,-0.7346957100466515,-0.7347844308688897,-0.6992703259282148
1.1805902951475726,-0.7471678414554075,-0.7472322880813757,-0.7106236820307514
1.1885942971485743,-0.7594697723494108,-0.7595657965845942,-0.7217949403031885
1.1965982991495743,-0.7715983045294551,-0.7717085597451661,-0.7327812381025465
1.2046023011505742,-0.7835502759374672,-0.7836234708342269,-0.7435797601821078
1.212606303151576,-0.7953225614091437,-0.7953909587126,-0.7541877394128178
1.2206103051525758,-0.8069120734195745,-0.8069765436070604,-0.7646024574923574
1.2286143071535758,-0.8183157628216928,-0.8183826253867529,-0.7748212456417233
1.2366183091545775,-0.8295306195773435,-0.8296350740775192,-0.7848414852890979
1.2446223111555774,-0.8405536734808978,-0.8406599679812354,-0.7946606087408535
1.2526263131565774,-0.8513819948751448,-0.8514540046013667,-0.8042760998395392
1.2606303151575773,-0.8620126953594178,-0.8620749096403545,-0.8136854946086384
1.268634317158579,-0.8724429284897202,-0.8725155008462904,-0.8228863818839698
1.276638319159579,-0.8826698904706718,-0.8827686132217207,-0.8318764039315412
1.2846423211605789,-0.8926908208392759,-0.8927608024562883,-0.8406532570517331
1.2926463231615806,-0.9025030031401362,-0.9025821747475049,-0.8492146921696168
1.3006503251625805,-0.9121037655921541,-0.912152331591372,-0.8575585154112761
1.3086543271635804,-0.921490481746489,-0.9215610516744045,-0.8656825886660005
1.3166583291645821,-0.930660571135576,-0.930719368560838,-0.8735848301341717
1.324662331165582,-0.9396114999131957,-0.9396810526094532,-0.8812632148607209
1.332666333166582,-0.9483407814852962,-0.9484083077876875,-0.8887157752540362
1.3406703351675837,-0.9568459771315712,-0.9569039557634356,-0.8959406015901533
1.3486743371685836,-0.9651246966174978,-0.9651888115705027,-0.902935842502119
1.3566783391695836,-0.9731745987968767,-0.9732498592451784,-0.9096997054544154
1.3646823411705853,-0.9809933922045433,-0.9810473283341428,-0.916230457202293
1.3726863431715852,-0.988578835639284,-0.9886190299088073,-0.922526424235912
1.3806903451725852,-0.9959287387367093,-0.9959609551397954,-0.9285859932091892
1.3886943471735869,-1.0030409625320207,-1.0030802575302773,-0.9344076113532139
1.3966983491745868,-1.0099134200124853,-1.0099769946741768,-0.9399897868741433
1.4047023511755867,-1.016544076659548,-1.0165951797256567,-0.9453310893354826
1.4127063531765884,-1.0229309509804048,-1.0229877029553422,-0.9504301500246322
1.4207103551775884,-1.0290721150289517,-1.0291386111983856,-0.9552856623036172
1.4287143571785883,-1.0349656949159487,-1.0350066247559708,-0.9598963819439219
1.4367183591795882,-1.0406098713083056,-1.0406706605681058,-0.9642611274453192
1.44472236118059,-1.0460028799174024,-1.0460514467149804,-0.968378780338633
1.4527263631815899,-1.0511430119762109,-1.0511959416621395,-0.9722482854723432
1.4607303651825898,-1.056028614705268,-1.0561040166024873,-0.9758686512829746
1.4687343671835915,-1.0606580917672446,-1.0607427507123564,-0.9792389500491826
1.4767383691845914,-1.06502990371009,-1.0651014749686196,-0.9823583181294806
1.4847423711855914,-1.0691425683985845,-1.0692082326145145,-0.9852259561835531
1.492746373186593,-1.0729946614342691,-1.0730552581344124,-0.987841129377085
1.500750375187593,-1.0765848165635317,-1.0766397963040641,-0.9902031675700615
1.508754377188593,-1.079911726073907,-1.0799638222932813,-0.9923114654884958
1.5167583791895947,-1.0829741411783163,-1.083010920771518,-0.994165482879529
1.5247623811905946,-1.0857708723872976,-1.0858140596791295,-0.9957647446498691
1.5327663831915945,-1.0883007898690253,-1.0883332152064524,-0.9971088409875364
1.5407703851925962,-1.0905628237971396,-1.0906041426736572,-0.9981974274668772
1.5487743871935962,-1.0925559646861234,-1.0925865830784078,-0.9990302251368218
1.556778389194596,-1.0942792637143532,-1.0943215292305124,-0.9996070205923683
1.5647823911955978,-1.0957318330345582,-1.095797716262214,-0.9999276660292656
1.5727863931965977,-1.096912846071694,-1.0969307474458871,-0.9999920792818899
1.5807903951975977,-1.0978215378081344,-1.097865227391554,-0.9998002438442989
1.5887943971985994,-1.0984572050561097,-1.0984752793267252,-0.9993522088744612
1.5967983991995993,-1.0988192067172806,-1.0988761115197263,-0.9986480891816607
1.6048024012005992,-1.0989069640294162,-1.0989654081387583,-0.9976880651970756
1.612806403201601,-1.0987199608001035,-1.0987592005882685,-0.9964723829275427
1.620810405202601,-1.098257743627361,-1.0983018079715359,-0.9950013538925192
1.6288144072036008,-1.0975199221071794,-1.0975560097714705,-0.9932753550442542
1.6368184092046008,-1.0965061690278533,-1.096544572010076,-0.9912948286711952
1.6448224112056025,-1.0952162205510894,-1.0952418025066362,-0.9890602822846505
1.6528264132066024,-1.0936498763797815,-1.0936930455604779,-0.9865722884887411
1.6608304152076023,-1.091806999912492,-1.0918394458231404,-0.9838314848336681
1.668834417208604,-1.0896875183844317,-1.089723418324149,-0.9808385736523404
1.676838419209604,-1.0872914229950574,-1.0873194683865437,-0.9775943218804043
1.684842421210604,-1.0846187690221405,-1.0846752714353365,-0.9740995608597112
1.6928464232116056,-1.0816696759222428,-1.0817108787406942,-0.9703551861252875
1.7008504252126055,-1.0784443274176498,-1.0785032452742285,-0.9663621571758565
1.7088544272136055,-1.074942971569624,-1.0749555297473092,-0.96212149722796
1.7168584292146072,-1.0711659208380202,-1.0711870888392856,-0.9576342929537618
1.7248624312156071,-1.0671135521271449,-1.0671174597305557,-0.9529016942025892
1.732866433216607,-1.0627863068179157,-1.0627946609317016,-0.9479249137062784
1.7408704352176088,-1.0581846907862134,-1.058197347726684,-0.9427052267684132
1.7488744372186087,-1.0533092744074666,-1.0533110702457609,-0.9372439709375314
1.7568784392196086,-1.0481606925474032,-1.048191200415886,-0.9315425456643701
1.7648824412206103,-1.0427396445389185,-1.0427555251577667,-0.9256024119432588
1.7728864432216103,-1.0370468941451463,-1.0370589195659707,-0.9194250919377424
1.7808904452226102,-1.031083269508604,-1.0311018684840065,-0.9130121685905179
1.788894447223612,-1.0248496630864314,-1.0248846061984411,-0.9063652852178087
1.7968984492246118,-1.0183470315718093,-1.0183437262210917,-0.8994861450882667
1.8049024512256118,-1.0115763958013186,-1.011589282006496,-0.8923765109865013
1.8129064532266135,-1.0045388406485591,-1.004540460315658,-0.8850382047613675
1.8209104552276134,-0.9972355149036962,-0.9972621871832492,-0.8774731068591217
1.8289144572286133,-0.9896676311391674,-0.9896438290822346,-0.8696831558415458
1.8369184592296133,-0.9818364655614635,-0.9818540437170159,-0.8616703478891962
1.844922461230615,-0.9737433578489895,-0.9737391650093177,-0.8534367362898772
1.852926463231615,-0.9653897109760166,-0.9654070358670198,-0.8449844309124922
1.8609304652326148,-0.9567769910227673,-0.9567738368919504,-0.8363155976663773
1.8689344672336166,-0.9479067269715807,-0.9478875431956588,-0.8274324579462906
1.8769384692346165,-0.9387805104892861,-0.9388001529964867,-0.8183372880631842
1.8849424712356164,-0.929399995695673,-0.9293898771845142,-0.8090324186608863
1.8929464732366181,-0.9197668989181587,-0.9198023482105293,-0.799520234118878
1.900950475237618,-0.9098829984327107,-0.9098642807460326,-0.7898031719413
1.908954477238618,-0.8997501341909331,-0.8997513139364564,-0.7798837221323287
1.9169584792396197,-0.8893702075334774,-0.8893677804817014,-0.7697644265581165
1.9249624812406196,-0.8787451808897331,-0.8787694222608294,-0.7594478782954436
1.9329664832416196,-0.8678770774638296,-0.8678757756137114,-0.7489367209672271
1.9409704852426213,-0.8567679809070651,-0.8567635355184705,-0.738233648065097
1.9489744872436212,-0.8454200349767331,-0.8453700813671554,-0.7273414022591943
1.9569784892446211,-0.8338354431813794,-0.8338099516295298,-0.7162627746953459
1.9649824912456229,-0.8220164684126147,-0.8219971697919226,-0.7050006042798381
1.9729864932466228,-0.8099654325634789,-0.8099598855271712,-0.6935577769519525
1.9809904952476227,-0.7976847161333951,-0.7977064714922784,-0.6819372249444272
1.9889944972486244,-0.7851767578198018,-0.7851706866646393,-0.6701419260320772
1.9969984992496244,-0.7724440540965484,-0.7724550166475582,-0.6581749027687455
2.0050025012506243,-0.7594891587790316,-0.7594500419458614,-0.6460392217127556
2.0130065032516242,-0.7463146825761858,-0.7463230311773045,-0.6337379926411151
2.021010505252626,-0.7329232926294552,-0.7329058680694613,-0.6212743677526262
2.029014507253626,-0.7193177120386809,-0.7193267111218452,-0.6086515408601448
2.037018509254626,-0.7055007193750851,-0.7054745859834358,-0.5958727465721467
2.0450225112556275,-0.6914751481813789,-0.6914900739236682,-0.5829412594638648
2.0530265132566274,-0.677243886459124,-0.6771962938323889,-0.5698603932381856
2.0610305152576274,-0.6628098761433017,-0.6627750416608059,-0.5566334998764938
2.069034517258629,-0.6481761125643538,-0.6481304833364794,-0.5432639687797324
2.077038519259629,-0.6333456438976273,-0.633320144127617,-0.5297552258998756
2.085042521260629,-0.6183215706003823,-0.6183259085699249,-0.5161107328620084
2.0930465232616307,-0.6031070448364527,-0.6030795255167125,-0.5023339860772915
2.1010505252626306,-0.5877052698886187,-0.5876875607729717,-0.4884285158470125
2.1090545272636305,-0.572119499558832,-0.57208014132893,-0.4743978854579256
2.1170585292646322,-0.5563530375563563,-0.5563479704266628,-0.46024569026916545
2.125062531265632,-0.540409236873956,-0.540340261343794,-0.4459755567909437
2.133066533266632,-0.5242914991521743,-0.5242803688883413,-0.4315911417552342
2.141070535267634,-0.5080032740319056,-0.5079375241090228,-0.417096131178742
2.1490745372686337,-0.49154805849529787,-0.49155405821163417,-0.4024942394183688
2.1570785392696337,-0.47492939619508745,-0.47488971866015295,-0.38778920821938706
2.1650825412706354,-0.4581508767725474,-0.4581416686510343,-0.3729848057566243
2.1730865432716353,-0.4412161351641105,-0.44114571054915414,-0.35808482566887606
2.1810905452726352,-0.4241288508967924,-0.4241089561738075,-0.34309308608676303
2.189094547273637,-0.4068927473725553,-0.406823940466382,-0.3280134286543424
2.197098549274637,-0.389511591141745,-0.3894620746560437,-0.312849717544694
2.205102551275637,-0.3719891911656515,-0.3719708039154839,-0.29760583846970257
2.2131065532766367,-0.3543293980684426,-0.354252302509243,-0.28228569768435535
2.2211105552776385,-0.3365361033785088,-0.33651786554517,-0.26689322098575413
2.2291145572786384,-0.31861323875936814,-0.3185594797918271,-0.251432352707141
2.2371185592796383,-0.3005647752303168,-0.300520976545603,-0.23590705470713913
2.24512256128064,-0.2823947223768716,-0.2823272951031873,-0.22032130535453445
2.25312656328164,-0.26410712755127314,-0.26405430694736415,-0.20467909850882568
2.26113056528264,-0.24570607506304076,-0.2456368540753622,-0.18898444249677449
2.2691345672836416,-0.22719568535984852,-0.22713552622850544,-0.17324135908527913
2.2771385692846415,-0.208580114198835,-0.2084880205288847,-0.1574538824508043
2.2851425712856415,-0.18986355180842623,-0.18982397749257138,-0.14162605814559961
2.293146573286643,-0.17105022204092418,-0.17097712659722503,-0.12576194206103428
2.301150575287643,-0.1521443815159782,-0.15208300498275604,-0.10986559938828265
2.309154577288643,-0.13315031875505134,-0.13311499981522754,-0.09394110357659496
2.3171585792896447,-0.11407235330708099,-0.11401904754678326,-0.07799253528948355
2.3251625812906447,-0.09491483486554442,-0.0948798570838008,-0.062023981359060516
2.3331665832916446,-0.07568214237693327,-0.07562045904393581,-0.04603953373876284
2.3411705852926463,-0.056378683140997254,-0.0563452183224092,-0.030043288454796962
2.3491745872936463,-0.03700889190277934,-0.03692707813926711,-0.014039344556539771
2.357178589294646,-0.01757722993666011,-0.017521686079214078,0.0019681969338670264
2.365182591295648,0.0019118158774145133,0.0020153266643127116,0.017975234072396158
2.373186593296648,0.02145373398532535,0.02151615670777304,0.033977665044250226
2.3811905952976478,0.04104398909772489,0.04113257287717619,0.04997138921497601
2.3891945972986477,0.06067802313619963,0.060752961491782165,0.06595230818124079
2.3971985992996494,0.08035125618661709,0.08043872586372659,0.08191632682105826
2.4052026013006493,0.1000590874593712,0.10012997451839005,0.09785935434315232
2.4132066033016493,0.11979689625644807,0.11984126805214017,0.11377730533524649
2.421210605302651,0.13956004294502777,0.1396398504960077,0.12966610081094315
2.429214607303651,0.15934386993747973,0.15942105388585892,0.14552166925495622
2.437218609304651,0.17914370267762336,0.1792200449964336,0.16133994766646087
2.4452226113056525,0.1989548506329596,0.19899996287830787,0.17711688260023006
2.4532266133066525,0.2187726082927436,0.2188583768141581,0.19284843120532208
2.4612306153076524,0.2385922561717378,0.23865740715340264,0.20853056226108516
2.469234617308654,0.2584090618193832,0.2585045319048324,0.22415925721015006
2.477238619309654,0.2782182808342171,0.27828406263008254,0.23973051118817804
2.485242621310654,0.2980151578834073,0.29811925353562607,0.2552403340501308
2.4932466233116557,0.3177949277271007,0.31787372436640443,0.2706847513927378
2.5012506253126556,0.337552816247442,0.3376629093361162,0.28605980557292965
2.5092546273136556,0.3572840414821031,0.3573769669569092,0.3013615567220075
2.5172586293146573,0.37698381466203507,0.3770684470489823,0.31658608375522695
2.525262631315657,0.39664734125329426,0.39674484450114156,0.3317294853765689
2.533266633316657,0.41626982200275026,0.4163428784317802,0.34678788107846925
2.541270635317659,0.4358464539874339,0.4359566759294804,0.3617574121361922
2.5492746373186588,0.4553724316673128,0.45545862403743786,0.3766342425966209
2.5572786393196587,0.47484294794137644,0.474938830445886,0.3914145602612433
2.5652826413206604,0.49425319520667127,0.49434178671051204,0.4060945776630207
2.5732866433216603,0.5135983664202372,0.5137206891636574,0.4206705330369191
2.5812906453226603,0.532873656163603,0.5329633518368465,0.4351386912838839
2.58929464732366,0.552074261709727,0.5521911625174464,0.4494953449279486
2.597298649324662,0.5711953840920985,0.5713036545350388,0.4637368150662847
2.605302651325662,0.5902322291758306,0.5903294138508329,0.4778594523119104
2.613306653326662,0.6091800087305183,0.6092840429137878,0.4918596377288677
2.6213106553276635,0.6280339415046519,0.6281494493913213,0.5057337837595678
2.6293146573286634,0.6467892543013338,0.6468839060074489,0.519478335144096
2.6373186593296634,0.6654411830551384,0.6655491899685595,0.5330897698312684
2.645322661330665,0.6839849739098945,0.6840933563120515,0.5465645998811506
2.653326663331665,0.7024158842970538,0.7025244282801982,0.5598993723588355
2.661330665332665,0.7207291840146463,0.7208525348873455,0.5730906702192791
2.6693346673336666,0.7389201563063863,0.7390255553827572,0.5861351131829108
2.6773386693346666,0.7569840989408179,0.7570968734386898,0.5990293586018249
2.6853426713356665,0.774916325290308,0.7750321199748296,0.611770102316353
2.693346673336668,0.7927121654095662,0.7928429840184295,0.6243540795017489
2.701350675337668,0.8103669671135239,0.8104877838654478,0.6367780655047939
2.709354677338668,0.8278760970544079,0.8280032885331289,0.6490388766701336
2.71735867933967,0.8452349417976738,0.8453547376762265,0.6611333711560827
2.7253626813406697,0.8624389088966118,0.8625632931414781,0.6730584497397172
2.7333666833416697,0.8794834279655174,0.879605963721463,0.6848110566110676
2.7413706853426714,0.8963639517509989,0.896491514484807,0.696388180156165
2.7493746873436713,0.913075957201368,0.9131893830922168,0.7077868537287613
2.7573786893446712,0.9296149465338094,0.9297334546675581,0.7190041564105503
2.765382691345673,0.9459764482991451,0.9461089822698291,0.7300372137596467
2.773386693346673,0.9621560184439018,0.9622745436074365,0.7408831985471572
2.781390695347673,0.9781492413695637,0.9782984278697305,0.7515393314816745
2.7893946973486727,0.9939517309886795,0.994095859533018,0.7620028819214625
2.7973986993496744,1.009559131777688,1.0097126108998669,0.7722711685741906
2.8054027013506744,1.0249671198261383,1.0251032683682737,0.7823415601840074
2.8134067033516743,1.0401714038822303,1.040308121415332,0.7922114762058152
2.821410705352676,1.0551677263942714,1.0553098088522068,0.8018783874665304
2.829414707353676,1.0699518645479653,1.0700878643003962,0.8113398168131787
2.837418709354676,1.0845196312992653,1.08465886692505,0.820593339747681
2.8454227113556776,1.0988668764025458,1.0990295502836296,0.8296365850481255
2.8534267133566775,1.112989487433875,1.1131321044974205,0.8384672353763899
2.8614307153576775,1.1268833908092344,1.1270237795059455,0.8470830278719721
2.869434717358679,1.1405445527973543,1.1407023158215976,0.8554817547318446
2.877438719359679,1.153968980527021,1.1540974333467742,0.8636612637761996
2.885442721360679,1.1671527229886118,1.1673040387037108,0.8716194589999576
2.8934467233616807,1.1800918720296543,1.180238339745337,0.8793543011098653
2.9014507253626807,1.192782563344137,1.1929404183567216,0.8868638080470602
2.9094547273636806,1.2052209774554217,1.205364938972208,0.8941460554949853
2.9174587293646823,1.217403340692502,1.217570968059298,0.901199177372491
2.9254627313656822,1.2293259261593792,1.2294675947192728,0.9080213663120155
2.933466733366682,1.2409850546973922,1.241147128181911,0.9146108741227332
2.941470735367684,1.2523770958402032,1.2525242689539362,0.9209660122385255
2.949474737368684,1.2634984687612738,1.2636591346997228,0.9270851521506719
2.9574787393696838,1.2743456432136764,1.274497259181257,0.9329667258251664
2.9654827413706837,1.2849151404618842,1.2850616701147033,0.9386092261045207
2.9734867433716854,1.2952035342054355,1.2953744425481626,0.9440112070939773
2.9814907453726853,1.3052074514942382,1.3053655163479247,0.9491712845320164
2.9894947473736853,1.3149235736353306,1.315087574088769,0.9540881361450808
2.997498749374687,1.324348637090759,1.324517759432389,0.9587605019864062
3.005502751375687,1.3334794343665815,1.3336540050161803,0.9631871847588798
3.013506753376687,1.342312814892562,1.3424788018656644,0.9673670501218556
3.0215107553776885,1.3508456858925766,1.3510265985837728,0.9712990269818261
3.0295147573786885,1.3590750132452691,1.359241350554966,0.9749821077668884
3.0375187593796884,1.366997822335008,1.367175007344613,0.9784153486849408
3.04552276138069,1.3746111988928138,1.3747789544050435,0.9815978699655272
3.05352676338169,1.3819122898269607,1.3820875561489503,0.9845288560852768
3.06153076538269,1.3888983040433331,1.3890711210371587,0.9872075559768873
3.0695347673836917,1.3955665132550272,1.3957519750335774,0.9896332832215834
3.0775387693846916,1.401914252781222,1.402110476757583,0.9918054162250113
3.0855427713856916,1.4079389223350254,1.4081396353468187,0.9937233983765258
3.0935467733866933,1.413637986800119,1.4138226161202267,0.99538673819182
3.101550775387693,1.4190089769960328,1.4192056367613584,0.9967950094388682
3.109554777388693,1.4240494904318237,1.424228961013253,0.9979478512471499
3.117558779389695,1.4287571920480107,1.4289453721312178,0.9988449682001218
3.1255627813906948,1.4331298149465428,1.4333147033339928,0.9994861304109187
3.1335667833916947,1.4371651611086391,1.4373551137618878,0.9998711735812627
3.1415707853926964,1.4408611021003355,1.44105151187029,0.999999999043564
3.1495747873936963,1.4442155797654896,1.4443910366150388,0.9998725737862051
3.1575787893946963,1.44722660690616,1.4474043101314928,0.9994889304620003
3.165582791395696,1.449892267950075,1.4500895229054005,0.9988491673798273
3.173586793396698,1.452210719605162,1.4523895472368524,0.9979534484794363
3.181590795397698,1.4541801915007637,1.4543883072374897,0.996802003289441
3.189594797398698,1.4557989868156194,1.4560029995928665,0.9953951268684998
3.1975987993996995,1.4570654828921743,1.4572863846921025,0.9937331797297082
3.2056028014006994,1.4579781318372775,1.458181525039772,0.9918165877482175
3.2136068034016994,1.4585354611089878,1.4587330804577332,0.9896458420521025
3.221610805402701,1.4587360740893587,1.4589374055002389,0.98722149889651
3.229614807403701,1.4585786506429699,1.458795374245695,0.9845441795211199
3.237618809404701,1.4580619476612449,1.4582561519534887,0.9816145699909492
3.2456228114057026,1.457184799592101,1.4573958695925846,0.9784334210205482
3.2536268134067026,1.4559461189551102,1.4561365942986555,0.9750015477816322
3.2616308154077025,1.4543448968417436,1.4545301723510962,0.9713198296941884
3.269634817408704,1.4523802034007043,1.4525681526130305,0.9673892102011266
3.277638819409704,1.4500511883081746,1.450239979264485,0.963210696526523
3.285642821410704,1.4473570812227816,1.4475831232383867,0.9587853594175143
3.293646823411706,1.444297192225253,1.444489490151881,0.9541143328699192
3.3016508254127057,1.440870912242512,1.441091085759838,0.9491988138376555
3.3096548274137056,1.4370777134560866,1.4372995529434796,0.9440400619260128
3.3176588294147074,1.4329171496948256,1.4331259562865,0.938639399068881
3.3256628314157073,1.4283888568116219,1.4286038940732926,0.9329982091900078
3.333666833416707,1.4234925530441183,1.4237057245171352,0.9271179378483593
3.341670835417707,1.418228039359302,1.4184302340272923,0.9210000918677003
3.349674837418709,1.412595199781711,1.412812836154535,0.914646238950466
3.357678839419709,1.4065940017053242,1.4068016465648312,0.9080580072760437
3.3656828414207087,1.400224496188887,1.4003987585026965,0.9012370850835412
3.3736868434217104,1.3934868182346376,1.3937004137785065,0.8941852202391791
3.3816908454227104,1.3863811870502345,1.3865700594419135,0.886904219788404
3.3896948474237103,1.378907906293905,1.379176509068126,0.8793959494928211
3.397698849424712,1.3710673643025757,1.3712494930134393,0.8716623333520972
3.405702851425712,1.3628600343030162,1.3631186556913244,0.8637053531109394
3.413706853426712,1.3542864746057355,1.3545109403628137,0.8555270477512611
3.4217108554277136,1.3453473287817315,1.3456149013505925,0.8471295129696963
3.4297148574287135,1.3360433258218258,1.336265408243494,0.838514900640582
3.4377188594297134,1.3263752802786017,1.3265814559530447,0.8296854182645274
3.445722861430715,1.3163440923908325,1.3165839183611925,0.8206433284027456
3.453726863431715,1.3059507481903057,1.3061892409259719,0.8113909480972773
3.461730865432715,1.2951963195909222,1.2954148416960134,0.8019306482772346
3.4697348674337167,1.2840819644601373,1.2843112524142097,0.7922648531512547
3.4777388694347167,1.2726089266725096,1.2728403823527448,0.7823960395863013
3.4857428714357166,1.2607785361453359,1.2609796991114528,0.7723267364729531
3.4937468734367183,1.248592208856402,1.2488122889259845,0.7620595240773794
3.5017508754377182,1.2360514468435964,1.2362458920353692,0.7515970333801526
3.509754877438718,1.2231578381865726,1.2234356566376303,0.7409419454020436
3.51775887943972,1.2099130569701233,1.2101110629951601,0.730096990517015
3.52576288144072,1.196318863229484,1.1965904703834331,0.7190649477525682
3.5337668834417197,1.1823771028772994,1.1826286969186721,0.7078486440776013
3.5417708854427197,1.1680897076123458,1.1683365460458859,0.6964509536780056
3.5497748874437214,1.1534586948098937,1.1536906365621744,0.6848747972201488
3.5577788894447213,1.138486167393724,1.1387291592387798,0.6731231411024619
3.5657828914457212,1.1231743136896748,1.1234116461488353,0.6611989966952827
3.573786893446723,1.1075254072608045,1.1077635332213915,0.6491054195691972
3.581790895447723,1.0915418067240652,1.0917781002519316,0.6368455087120554
3.589794897448723,1.0752259555484176,1.0754288183062275,0.6244224057348378
3.5977988994497245,1.05858038183451,1.0588239909085349,0.6118392940666229
3.6058029014507245,1.0416076980757556,1.0418194551628166,0.59909939813884
3.6138069034517244,1.0243106009008702,1.0246079599975806,0.5862059825589893
3.621810905452726,1.0066918707978423,1.0068802783757531,0.5731623512740922
3.629814907453726,0.9887543718193262,0.9890354194793884,0.5599718467240615
3.637818909454726,0.9705010512694459,0.9707854743251277,0.5466378489851812
3.6458229114557277,0.9519349393720051,0.9522261356354829,0.533163774903968
3.6538269134567276,0.9330591489201803,0.9333260260930349,0.5195530772216115
3.6618309154577275,0.9138768749075291,0.914123967812535,0.5058092436891878
3.6698349174587293,0.8943913941405222,0.8946869332812534,0.4919357961739311
3.677838919459729,0.8746060648325122,0.8748540674158697,0.4779362897567608
3.685842921460729,0.8545243261791339,0.8547465598333868,0.4638143118212715
3.693846923461731,0.8341496979151903,0.8343945778783823,0.44957348113447254
3.7018509254627308,0.8134857798531143,0.8137036868985335,0.4352174469194858
3.7098549274637307,0.7925362514028946,0.7927484883062962,0.4207498879204106
3.7178589294647324,0.7713048710735962,0.7715044865624278,0.4061745114596526
3.7258629314657323,0.7497954759565276,0.7500301722330119,0.3914950524879292
3.7338669334667323,0.7280119811899656,0.7283045212158313,0.3767152726271665
3.741870935467732,0.7059583794056521,0.7062488085158747,0.36183895920659376
3.749874937468734,0.6836387401570003,0.6839254683340593,0.3468699242922313
3.757878939469734,0.6610572093290523,0.661342737670764,0.33181200371005887
3.7658829414707338,0.6382180085303314,0.6384806706543011,0.3166690560630625
3.7738869434717355,0.615125434466514,0.6154307749168245,0.301444961742475
3.7818909454727354,0.5917838582961706,0.5920439935534211,0.2861436219334325
3.7898949474737353,0.5681977249683917,0.568419086041053,0.27076895761527336
3.797898949474737,0.5443715525426323,0.544625707243634,0.2553249085567939
3.805902951475737,0.520309931490641,0.520546778376953,0.23981543230669047
3.813906953476737,0.49601752398063764,0.49622653915971726,0.2242445031794141
3.8219109554777386,0.4714990631438525,0.4717343944138584,0.20861611123675974
3.8299149574787386,0.44675935232343755,0.4469874072768506,0.19293426126542065
3.8379189594797385,0.4218032643058299,0.4221220945108115,0.1772029717507379
3.84592296148074,0.39663574053477924,0.3968531971771865,0.16142627384697122
3.85392696348174,0.3712617903080013,0.37155363052653667,0.14560821034432314
3.86193096548274,0.3456864899565898,0.34599901350141943,0.12975283463295023
3.8699349674837418,0.31991498200733925,0.32022524017594517,0.11386420966428935
3.8779389694847417,0.2939524743280582,0.2942395721539979,0.09794640690993411
3.8859429714857416,0.26780423925589475,0.2680603565544822,0.08200350531829607
3.8939469734867433,0.24147561270897644,0.2417626732813292,0.06603959026938194
3.9019509754877433,0.21497199328128852,0.21523335853577136,0.05005875252792258
3.909954977488743,0.18829884132102392,0.1885233056953083,0.03406508719509038
3.917958979489743,0.16146167799248398,0.16167676533764008,0.018062692659140813
3.925962981490745,0.13446608432168666,0.13471188308829044,0.002055669545190363
3.933966983491745,0.10731770022581412,0.10753191718096311,-0.013951880335557379
3.9419709854927447,0.0800222235265454,0.08032812238290103,-0.029955855036925102
3.9499749874937464,0.05258540894756248,0.05281366631185862,-0.04595215352887779
3.9579789894947464,0.025013067096276806,0.02531318944725195,-0.06193667674840396
3.9659829914957463,-0.002688936570109748,-0.0023906827597698368,-0.07790532864992483
3.973986993496748,-0.030514682793957953,-0.03021849641891917,-0.09385401725489824
3.981990995497748,-0.058458199581853054,-0.05817341893955625,-0.10977865570038055
3.989994997498748,-0.08651346328450758,-0.0862604945036353,-0.12567516328630943
3.9979989994997496,-0.11467439969156708,-0.11438296311959696,-0.1415394665211755
4.0060030015007495,-0.14293488514129715,-0.14267064376205668,-0.15736750016584702
4.014007003501749,-0.17128874764496374,-0.1710516618500601,-0.1731552082753114
4.022011005502751,-0.19972976802568576,-0.19945950878030239,-0.18889854523800334
4.030015007503751,-0.2282516810715878,-0.2280124914249843,-0.20459347681248555
4.038019009504751,-0.25684817670318943,-0.2566275249138294,-0.22023598116124668
4.046023011505753,-0.28551290115468725,-0.2852530374503945,-0.23582204988128966
4.054027013506753,-0.314239458169045,-0.31400680101193185,-0.2513476890312776
4.062031015507753,-0.34302141020672017,-0.342720074665965,-0.2668089201550048
4.070035017508754,-0.3718522796677617,-0.3716168854463943,-0.28220178130086854
4.078039019509754,-0.4007255501271282,-0.4004205721324501,-0.29752232803711204
4.086043021510754,-0.4296346675830645,-0.4293459928842776,-0.31276663446260816
4.094047023511756,-0.4585730417182726,-0.4582610615293887,-0.3279307942128643
4.102051025512756,-0.4875340471736767,-0.48724653302693993,-0.34301092146102097
4.110055027513756,-0.5165110248346733,-0.5162379651450064,-0.3580031519136179
4.118059029514756,-0.5454972831295085,-0.5452489697698697,-0.3729036438008087
4.126063031515757,-0.57448609933971,-0.5742283245321635,-0.3877085788608236
4.134067033516757,-0.603470720922223,-0.6032293067296832,-0.4024141633183887
4.142071035517757,-0.6324443668431885,-0.6322018191759897,-0.41701662885690344
4.150075037518759,-0.6614002289230119,-0.6611694765536648,-0.4315122335840644
4.158079039519759,-0.690331473192491,-0.6900807720847597,-0.4458972629907183
4.166083041520759,-0.7192312412599581,-0.718911550562785,-0.4601680309027272
4.1740870435217605,-0.7480926516889422,-0.7478768024709848,-0.474320880425543
4.1820910455227605,-0.776908801386323,-0.7765876850039636,-0.4883521848812806
4.19009504752376,-0.8056727670006613,-0.8053798820533703,-0.5022583487380752
4.198099049524762,-0.8343776063304522,-0.8340659246189339,-0.5160358085314303
4.206103051525762,-0.8630163597420711,-0.8627331893354221,-0.5296810337773492
4.214107053526762,-0.8915820515972341,-0.8912999568060868,-0.5431905278770427
4.222111055527764,-0.9200676916896084,-0.9197935882915381,-0.556560829012925
4.230115057528764,-0.9484662766903762,-0.9481892350402374,-0.5697885110356988
4.2381190595297635,-0.9767707916025616,-0.9765148655808633,-0.5828701843423261
4.246123061530765,-1.0049742112237756,-1.004712614154188,-0.5958024967446072
4.254127063531765,-1.0330695016171128,-1.0328443914502456,-0.6085821343281733
4.262131065532765,-1.0610496215900604,-1.0608281212218018,-0.6212058223016964
4.270135067533767,-1.088907524181011,-1.08864956949177,-0.6336703258360483
4.278139069534767,-1.1166361581531847,-1.1163907846893872,-0.6459724508932193
4.286143071535767,-1.1442284694957212,-1.1439441425446113,-0.6581090450448102
4.294147073536767,-1.1716774029315924,-1.1713808547353128,-0.6700769982798321
4.302151075537768,-1.198975903432144,-1.198651152849692,-0.6818732438016556
4.310155077538768,-1.2261169177378708,-1.2258406349324422,-0.6934947588138684
4.318159079539768,-1.2530933958853645,-1.2528292781779513,-0.7049385652948845
4.32616308154077,-1.2798982927398996,-1.279577848850615,-0.7162017307610575
4.33416708354177,-1.3065245695335068,-1.306254264425559,-0.7272813690181231
4.34217108554277,-1.3329651954083128,-1.3327013922512196,-0.7381746409008043
4.3501750875437715,-1.359213148964726,-1.3589517392440125,-0.7488787550003413
4.358179089544771,-1.3852614198141926,-1.3850075644310542,-0.7593909683797854
4.366183091545771,-1.4111030101363955,-1.410849130245397,-0.7697085872768927
4.374187093546773,-1.436730936240402,-1.436492537907287,-0.7798289677943955
4.382191095547773,-1.4621382301295252,-1.4619252924538366,-0.7897495165774957
4.390195097548773,-1.4873179410697293,-1.4870247208035086,-0.7994676914784282
4.398199099549775,-1.5122631371610844,-1.5120405666779644,-0.8089810022078806
4.4062031015507745,-1.5369669069120995,-1.5366814790395045,-0.8182870109731256
4.4142071035517745,-1.5614223608166,-1.5611246361703903,-0.8273833331027196
4.422211105552776,-1.585622632932849,-1.5853193317455574,-0.8362676376575706
4.430215107553776,-1.609560882464584,-1.6092886217130167,-0.8449376480282365
4.438219109554776,-1.6332302953437094,-1.632987319918522,-0.8533911425183202
4.446223111555778,-1.6566240858142558,-1.6564011811135684,-0.8616259549137746
4.454227113556778,-1.6797354980174073,-1.6794660688903817,-0.8696399750379916
4.462231115557778,-1.7025578075772059,-1.7022875236396082,-0.877431149292547
4.470235117558779,-1.725084323186644,-1.7248047991367381,-0.8849974811834306
4.478239119559779,-1.7473083881937932,-1.7470315568399608,-0.8923370318326449
4.486243121560779,-1.7692233821877603,-1.768992976122706,-0.8994479204750542
4.494247123561779,-1.7908227225840374,-1.7905285211879653,-0.9063283249403246
4.502251125562781,-1.8120998662089718,-1.8118611217776694,-0.91297648211986
4.510255127563781,-1.833048310883084,-1.8327838143347495,-0.9193906884185944
4.518259129564781,-1.8536615970028283,-1.8534100055332747,-0.9255693001915474
4.526263131565782,-1.8739333091205372,-1.8736691996007102,-0.9315107341650054
4.534267133566782,-1.8938570775221981,-1.8936257618283892,-0.937213467842233
4.542271135567782,-1.9134265798027992,-1.9132002440065983,-0.9426760398936214
4.550275137568784,-1.932635542438795,-1.932389873410535,-0.9478970505311507
4.558279139569784,-1.9514777423575236,-1.951225248274098,-0.9528751618670844
4.566283141570784,-1.9699470085030972,-1.9697002556591146,-0.9576090982568098
4.574287143571786,-1.9880372233986272,-1.9877929381821422,-0.9620976466257204
4.5822911455727855,-2.005742324704189,-2.0054649443429917,-0.966339656780063
4.590295147573785,-2.023056306770526,-2.0228454476825872,-0.9703340417016827
4.598299149574787,-2.0399732221879017,-2.0397014132612634,-0.9740797778265688
4.606303151575787,-2.056487183329842,-2.056266139318952,-0.977575905307141
4.614307153576787,-2.072592363891582,-2.0723479196184176,-0.9808215282582163
4.622311155577789,-2.0882830004226753,-2.088075607222708,-0.9838158149865778
4.630315157578789,-2.1035533938535353,-2.103318497678861,-0.9865579982040941
4.638319159579789,-2.1183979110156472,-2.1181945367215578,-0.9890473752243424
4.64632316158079,-2.132810986155039,-2.1325561183437727,-0.9912833081426697
4.65432716358179,-2.1467871224386093,-2.1465673960713514,-0.993265223999655
4.66233116558279,-2.1603208934531626,-2.1600948638796122,-0.9949926149279337
4.670335167583792,-2.173406944696773,-2.1731802582936925,-0.9964650382823371
4.678339169584792,-2.186039995061942,-2.1857747290378384,-0.9976821167533201
4.686343171585792,-2.198214838310571,-2.1979496958698697,-0.9986435384636485
4.694347173586792,-2.2099263445400847,-2.2097262847482058,-0.999349057048317
4.702351175587793,-2.22116946164065,-2.220884865391672,-0.9997984917176804
4.710355177588793,-2.231939216742951,-2.2317322976566483,-0.999991727303781
4.718359179589793,-2.2422307176563283,-2.2420196757903046,-0.999928714289861
4.726363181590795,-2.2520391542969023,-2.2518274669878067,-0.9996094688230501
4.734367183591795,-2.261359800105332,-2.2611326421926137,-0.9990340727102295
4.742371185592795,-2.2701880134539567,-2.2699833421700233,-0.998202673397067
4.7503751875937965,-2.2785192390429403,-2.2782905502051034,-0.9971154839302352
4.758379189594796,-2.2863490092850474,-2.286158791982855,-0.9957727829028179
4.766383191595796,-2.293672945678885,-2.2934523408422316,-0.9941749143829198
4.774387193596798,-2.3004867601700933,-2.3002830090970843,-0.992322287825499
4.782391195597798,-2.3067862565003203,-2.3065580729926745,-0.9902153779674454
4.790395197598798,-2.312567331543526,-2.3123128681252534,-0.9878547247059266
4.7983991995998,-2.31782597662946,-2.3176130737873453,-0.9852409329600396
4.8064032016008,-2.3225582788538093,-2.322312670295424,-0.9823746725158021
4.8144072036017995,-2.326760422374829,-2.3265746999109833,-0.9792566778545159
4.822411205602801,-2.330428689696105,-2.3301933495837295,-0.9758877479645568
4.830415207603801,-2.3335594629351006,-2.333342545052464,-0.9722687461366359
4.838419209604801,-2.336149225077203,-2.3359264176749788,-0.9684005997425763
4.846423211605803,-2.3381945612149884,-2.338029273017791,-0.9642842999976751
4.854427213606803,-2.3396921597722864,-2.3394762089170364,-0.9599209017067072
4.862431215607803,-2.3406388137128937,-2.3404511030196042,-0.955311522993625
4.870435217608803,-2.341031421733454,-2.3408429059040365,-0.950457345015042
4.878439219609804,-2.3408669894403547,-2.3406654144630115,-0.9453596116575587
4.886443221610804,-2.3401426305102104,-2.339927339893343,-0.9400196292190199
4.894447223611804,-2.3388555678337695,-2.3386062467708246,-0.9344387660737689
4.902451225612806,-2.3370031346427083,-2.336796169276271,-0.9286184523220029
4.910455227613806,-2.3345827756193427,-2.334370451093631,-0.9225601794233135
4.918459229614806,-2.3315920479886403,-2.331434395789615,-0.916265499814491
4.9264632316158075,-2.3280286225924574,-2.327814257528674,-0.9097360265117154
4.934467233616807,-2.3238902849455827,-2.3237088984549743,-0.902973432697224
4.942471235617807,-2.31917493627342,-2.318989707710061,-0.8959794512905486
4.950475237618809,-2.31388059453078,-2.3136934276364083,-0.8887558745044583
4.958479239619809,-2.3080053954018642,-2.3077990857741106,-0.8813045533857078
4.966483241620809,-2.3015475932808127,-2.3013692511197594,-0.8736273973406966
4.974487243621811,-2.294505562232733,-2.29432626274538,-0.8657263736461863
4.9824912456228105,-2.28687779693479,-2.2867545002558045,-0.85760350694519
4.9904952476238105,-2.278662913597276,-2.278435657886231,-0.8492608787281458
4.998499249624812,-2.269859650864184,-2.269691167948275,-0.8407006267995384
5.006503251625812,-2.260466870693122,-2.260244408694179,-0.8319249447300908
5.014507253626812,-2.2504835592143158,-2.250334172482866,-0.8229360812946491
5.022511255627814,-2.2399088275682986,-2.2397444412840755,-0.8137363398959376
5.030515257628814,-2.228741912722239,-2.228599587986671,-0.8043280779743169
5.038519259629814,-2.216982178264426,-2.2168143453823026,-0.7947137064036753
5.046523261630815,-2.2046291151768216,-2.204500580259843,-0.7848956888736472
5.054527263631815,-2.1916823425853216,-2.1915031797247857,-0.774876541258297
5.062531265632815,-2.178141608487526,-2.178004364349187,-0.7646588309714116
5.070535267633815,-2.164006790457782,-2.1638878116958606,-0.7542451763086081
5.078539269634817,-2.1492778963291657,-2.149122818503548,-0.743638245776388
5.086543271635817,-2.1339550648522767,-2.133825389752045,-0.7328407574083412
5.094547273636817,-2.118038566330543,-2.117878798888336,-0.7218554780686327
5.102551275637818,-2.1015288032318074,-2.101396238545758,-0.7106852227429992
5.110555277638818,-2.0844263107759544,-2.084270623647419,-0.6993328538174143
5.118559279639818,-2.0667317574983617,-2.0666327993148714,-0.6878012803445853
5.12656328164082,-2.048445945789021,-2.048301927951496,-0.6760934572985138
5.13456728364182,-2.0295698124068924,-2.0294428952566386,-0.664212384817289
5.14257128564282,-2.0101044289696217,-2.0099410030759843,-0.6521611074342848
5.1505752876438216,-1.9900510024179747,-1.9899405261945888,-0.6399427132980038
5.1585792896448215,-1.9694108754552253,-1.9692828681505927,-0.6275603333807448
5.166583291645821,-1.9481855269608965,-1.9480236830936217,-0.6150171406762731
5.174587293646823,-1.9263765723789787,-1.9262309594441862,-0.6023163493867463
5.182591295647823,-1.9039857640801512,-1.9038671905316549,-0.5894612140990813
5.190595297648823,-1.8810149916980303,-1.880900526388311,-0.5764550289509471
5.198599299649825,-1.8574662824391184,-1.8573757609329844,-0.5633011267866486
5.206603301650825,-1.8333418013662905,-1.833226761364953,-0.5500028783030905
5.214607303651825,-1.8086438516557264,-1.8084997887463923,-0.5365636911860173
5.222611305652826,-1.7833748748269684,-1.7832813938829701,-0.5229870092367997
5.230615307653826,-1.757537450946017,-1.7574014336871153,-0.5092763114899672
5.238619309654826,-1.7311342988013307,-1.731042054916961,-0.4954351113216847
5.246623311655828,-1.7041682760524213,-1.7040689710896924,-0.48146695554945673
5.254627313656828,-1.6766423793510734,-1.67658663225242,-0.46737542352326167
5.262631315657828,-1.648559744434852,-1.6484479455218677,-0.45316412620832286
5.270635317658828,-1.619923646192869,-1.6198074883089844,-0.438836705259808
5.278639319659829,-1.5907374987036125,-1.5906257427937454,-0.4243968320896463
5.286643321660829,-1.5610048552446956,-1.5609550639941416,-0.40984820692573937
5.294647323661829,-1.5307294082743845,-1.5306603554167908,-0.3951945578637559
5.302651325662831,-1.4999149893848176,-1.499853874205734,-0.38043963991181395
5.310655327663831,-1.4685655692266795,-1.4684685396751966,-0.3655872340282674
5.318659329664831,-1.4366852574053637,-1.4365856513803252,-0.35064114615281305
5.3266633316658325,-1.4042783023483056,-1.4042511845545194,-0.3356052062312253
5.334667333666832,-1.371349091143605,-1.371260651985714,-0.3204832672339402
5.342671335667832,-1.3379021493495729,-1.3378491201656562,-0.3052792041687089
5.350675337668834,-1.303942140775336,-1.3038877069947887,-0.2899969130876339
5.358679339669834,-1.2694738672322805,-1.2694203314528572,-0.2746403100888133
5.366683341670834,-1.2345022682561004,-1.2344121315895076,-0.25921333031281746
5.374687343671836,-1.1990324207997256,-1.198969974320369,-0.24371992693431654
5.382691345672836,-1.163069538896739,-1.1629970412643238,-0.2281640701490869
5.3906953476738355,-1.1266189732951883,-1.1265883619725847,-0.21254974615662509
5.398699349674837,-1.089686211062006,-1.089645022466496,-0.1968809561386915
5.406703351675837,-1.0522768751576526,-1.0522401264276315,-0.18116171523401522
5.414707353676837,-1.0143967239810852,-1.0143697030187986,-0.165396051509391
5.422711355677839,-0.9760516508849856,-0.9760048659714432,-0.1495880049274945
5.430715357678839,-0.9372476836611376,-0.937245146133522,-0.13374162631164965
5.438719359679839,-0.8979909839959295,-0.8979515809585221,-0.11786097630778118
5.446723361680839,-0.8582878468959563,-0.8583061944534148,-0.10195012434388512
5.45472736368184,-0.818144700083641,-0.8181231051533105,-0.08601314758722799
5.46273136568284,-0.777568103362938,-0.7775484101027008,-0.07005412989958384
5.47073536768384,-0.7365647479549675,-0.7364877959473934,-0.05407716079072061
5.478739369684842,-0.695141455803586,-0.6951207798011161,-0.038086334370470785
5.486743371685842,-0.65330517885101,-0.6532917977431294,-0.022085748299623523
5.494747373686842,-0.6110629982833233,-0.6110681402696516,-0.006079502739874837
5.5027513756878434,-0.5684221237458518,-0.5684084641565366,0.009928300696831156
5.510755377688843,-0.525389892528658,-0.5253676873235071,0.0259335599993326
5.518759379689843,-0.48197376872174114,-0.48200300863600987,0.04193217380841451
5.526763381690845,-0.43818134234041617,-0.43820843203083737,0.05792004246777438
5.534767383691845,-0.3940203284205255,-0.39406810754701727,0.0738930690745514
5.542771385692845,-0.34949856608370666,-0.34947369431435416,0.08984716052918205
5.550775387693847,-0.30462401757263535,-0.3046431813253705,0.10577822858424922
5.5587793896948465,-0.25940476725643213,-0.2593814437868449,0.12168219089208784
5.5667833916958465,-0.21384902060603195,-0.21387954960853503,0.13755497205091072
5.574787393696848,-0.16796510313981838,-0.16796672746094224,0.15339250464912255
5.582791395697848,-0.12176145933944271,-0.12179545714340244,0.16919073030758647
5.590795397698848,-0.07524665153577148,-0.07522148903784284,0.1849456007196078
5.59879939969985,-0.0284293587653639,-0.028437152658504928,0.20065307868830493
5.60680340170085,0.018681624402762775,0.018673209198734563,0.2163091391611335
5.61480740370185,0.06607738906996641,0.06607506138350445,0.23190977026133
5.622811405702851,0.11374891324018943,0.11376386000977268,0.24745097431594743
5.630815407703851,0.16168706308142,0.16165278878812592,0.2629287688802517
5.638819409704851,0.20988259421667554,0.2098328862343747,0.2783391877582467
5.646823411705851,0.2583261530439427,0.25833372544162486,0.29367828201900076
5.654827413706853,0.30700827808526676,0.3069362996043867,0.3089421210085703
5.662831415707853,0.35591940136476774,0.35587142754324697,0.3241267933572191
5.670835417708853,0.4050498498155686,0.4049470041745034,0.33922840798172954
5.678839419709854,0.45438984671528915,0.45435087487268533,0.3542430950824857
5.686843421710854,0.5039295131502695,0.5038454067941105,0.3691670071351022
5.694847423711854,0.5536588695081408,0.5536134225006183,0.3839963198763751
5.702851425712856,0.6035678369988293,0.6034868635053973,0.3987272332842421
5.710855427713856,0.6536462392034814,0.6536208688647167,0.4133559725515309
5.718859429714856,0.7038838036517228,0.7037517634832552,0.42787878905327625
5.7268634317158575,0.7542701634264894,0.7542518566651255,0.4422919613072978
5.7348674337168575,0.8047948587966522,0.8046764974230413,0.4565917959278229
5.742871435717857,0.855447338877227,0.8553433418571231,0.4707746285719387
5.750875437718859,0.9062169633167694,0.9060809872602411,0.484836824878573
5.758879439719859,0.9570930040120165,0.9569407630025433,0.49877478139979253
5.766883441720859,1.0080646468495162,1.0079951240114136,0.5125849265242078
5.774887443721861,1.0591209934739472,1.0589511059903702,0.5262637213921918
5.782891445722861,1.1102510630830171,1.110167497639211,0.539807660802706
5.790895447723861,1.1614437942488727,1.1613897084626044,0.5532132741115293
5.798899449724862,1.2126880467654186,1.2125878232794507,0.5664771261206033
5.806903451725862,1.2639726035217216,1.263911665272747,0.5795958179582962
5.814907453726862,1.3152861724011617,1.3151870807920019,0.5925659879503833
5.822911455727862,1.3666173882059056,1.3664505326428822,0.6053843124814667
5.830915457728864,1.4179548146067522,1.4178588408365984,0.6180475068466603
5.838919459729864,1.4692869461178915,1.4691432865972505,0.6305523260932862
5.846923461730864,1.520602210096499,1.5204463365589944,0.6428955658524127
5.854927463731865,1.5718889687667612,1.571686677802596,0.6550740631599684
5.862931465732865,1.6231355212681313,1.6229771845416876,0.6670846972672455
5.870935467733865,1.6743301057276256,1.6741855194937254,0.6789243904406101
5.878939469734867,1.7254609013557656,1.7252714903239592,0.6905901087501659
5.886943471735867,1.7765160305658965,1.7764005054994967,0.7020788628471923
5.894947473736867,1.8274835611167894,1.827330675493747,0.7133877087301841
5.9029514757378685,1.878351508277987,1.87818734374235,0.7245137484992448
5.910955477738868,1.9291078370176609,1.9289618148359757,0.7354541310986688
5.918959479739868,1.9797404642128662,1.9796325120322675,0.7462060530475416
5.92696348174087,2.030237260881668,2.0300996533790174,0.7567667591581257
5.93496748374187,2.0805860544368686,2.0804668598818123,0.767133543241873
5.94297148574287,2.1307746309611444,2.1305833268535506,0.7773037488029011
5.950975487743872,2.18079073750315,2.180695433146255,0.7872747697187158
5.958979489744872,2.2306220843942333,2.2303877251184665,0.7970440509080247
5.9669834917458715,2.2802563475856066,2.2800110754663097,0.8066090889854922
5.974987493746873,2.329681171005401,2.3294189002659227,0.8159674329032273
5.982991495747873,2.378884168935454,2.3786301952669495,0.8251166845788597
5.990995497748873,2.427852928407402,2.4276710081858655,0.834054499510063
5.998999499749875,2.476575011617662,2.4763159272347877,0.8427785873753287
6.007003501750875,2.5250379583610125,2.524862329145785,0.8512867126208569
6.015007503751875,2.5732292884824974,2.573021143105208,0.8595766950334304
6.023011505752875,2.621136504347069,2.6208262909614124,0.8676464102990878
6.031015507753876,2.668747093326721,2.6685592685807107,0.8754937905474848
6.039019509754876,2.7160485303047572,2.7157136860342,0.8831168248817797
6.047023511755876,2.763028280196766,2.7627565476361493,0.8905135598939383
6.055027513756878,2.8096738004878583,2.8093050022167008,0.8976821001652904
6.063031515757878,2.8559725437858643,2.8556760462687603,0.9046206087522276
6.071035517758878,2.9019119603900525,2.9016322571457516,0.911327307656931
6.079039519759879,2.9474795008749286,2.947222957172304,0.9178004782829795
6.087043521760879,2.9926626186886844,2.992363964828944,0.9240384618757373
6.095047523761879,3.0374487727660995,3.037163732513069,0.9300396599474196
6.103051525762881,3.081825430155087,3.081521700107985,0.935802534686701
6.111055527763881,3.125780068656769,3.1255350417975314,0.9413256093527788
6.119059529764881,3.1693001794785864,3.1690441168918717,0.9466074686537947
6.127063531765883,3.2123732698999383,3.2121015304900755,0.9516467591095017
6.1350675337668825,3.2549868659498893,3.254765752937486,0.9564421893980903
6.1430715357678825,3.297128515096606,3.296750186940865,0.9609925306870981
6.151075537768884,3.338785788948083,3.338505475911598,0.9652966169482947
6.159079539769884,3.379946285963487,3.3795962370908432,0.9693533452564754
6.167083541770884,3.420597634174959,3.420273610866467,0.9731616760720917
6.175087543771886,3.46072749391924,3.460411686410115,0.9767206335076313
6.183091545772886,3.500323560578546,3.500027482947473,0.9800293055776874
6.191095547773886,3.5393735673305855,3.5390682661061246,0.9830868444326611
6.199099549774887,3.5778652879068655,3.5774914757207448,0.9858924665760205
6.207103551775887,3.6157865393588913,3.615458263080889,0.9884454530650699
6.215107553776887,3.6531251848320867,3.6528058992990218,0.9907451496951845
6.223111555777887,3.6898691363463945,3.689559707016505,0.9927909671674472
6.231115557778889,3.7260063575836835,3.7256432448124293,0.9945823812396583
6.239119559779889,3.7615248666808316,3.761159729319193,0.9961189328606713
6.247123561780889,3.7964127390285594,3.7959701569151276,0.9974002282880278
6.25512756378189,3.830658110075238,3.830361544459863,0.998425939188852
6.26313156578289,3.8642491781349353,3.86386177485393,0.9991958027239869
6.27113556778389,3.8971742071998765,3.896830913875971,0.9997096216153476
6.279139569784892,3.929421529755899,3.92898398504515,0.9999672641964734
6.287143571785892,3.960979549601231,3.960571634111473,0.9999686644462671
6.295147573786892,3.9918367446674687,3.991438863983074,0.999713822005914
6.3031515757878935,4.021981669842598,4.0216086215712386,0.9992028021789725
6.3111555777888935,4.0514029597953645,4.051043937744877,0.9984357359146416
6.319159579789893,4.080089331800323,4.0797203867799565,0.9974128197742036
6.327163581790895,4.108029588563529,4.107595047365146,0.9961343158806555
6.335167583791895,4.1352126210476925,4.13480274104866,0.9946005518515411
6.343171585792895,4.161627411296809,4.161242435931724,0.9928119207149967
6.351175587793897,4.187263035259299,4.186836275952097,0.9907688808090381
6.359179589794897,4.212108665609424,4.21172120110608,0.9884719556641132
6.3671835917958965,4.236153574566346,4.235643450373286,0.9859217338689432
6.375187593796898,4.259387136710076,4.259033915028644,0.9831188689196986
6.383191595797898,4.281798831794069,4.28131346754552,0.9800640790525417
6.391195597798898,4.303378247553712,4.302952828927215,0.9767581470595743
6.399199599799898,4.324115082510311,4.323716190970133,0.9732019200882497
6.4072036018009,4.343999148769687,4.343546712341427,0.9693963094242886
6.4152076038019,4.363020374815314,4.362539298699845,0.965342290258165
6.4232116058029,4.381168808294962,4.380742482882408,0.9610409014352078
6.431215607803901,4.398434618800614,4.397980873756837,0.9564932451893987
6.439219609804901,4.414808100640861,4.4143592965158405,0.9517004868609262
6.447223611805901,4.430279675605389,4.429861868284014,0.9466638545975617
6.455227613806903,4.444839895720937,4.444407484405533,0.9413846390399472
6.463231615807903,4.458479445997905,4.458034668305138,0.9358641929908722
6.471235617808903,4.471189147167575,4.470616822810859,0.9301039310686099
6.4792396198099045,4.482959958408797,4.482483365767163,0.9241053293444232
6.487243621810904,4.493782980063925,4.493218010961989,0.9178699249643253
6.495247623811904,4.503649456343291,4.50315572794054,0.911399315755176
6.503251625812906,4.512550778017726,4.512065527854826,0.9046951598152418
6.511255627813906,4.5204784850983515,4.519988184572698,0.8977591750893118
6.519259629814906,4.527424269503352,4.526929073706048,0.8905931389284637
6.527263631815908,4.5333799777108625,4.532817812940338,0.883198887634621
6.535267633816908,4.538337613397686,4.5378277262083175,0.8755783159900041
6.5432716358179075,4.54228934006275,4.54183411064148,0.8677333767715815
6.551275637818909,4.5452274836355695,4.5447003057826425,0.8596660802506736
6.559279639819909,4.54714453506816,4.546586890802269,0.8513784936778253
6.567283641820909,4.548033152910444,4.547485251151982,0.8428727407530602
6.575287643821911,4.547886165868509,4.547385054355656,0.8341510010816868
6.583291645822911,4.546696575344839,4.546178796582479,0.8252155096157786
6.591295647823911,4.544457557960326,4.543886158135426,0.8160685560814546
6.599299649824911,4.541162468056946,4.540588324521737,0.8067124843921426
6.607303651825912,4.536804840181226,4.5361727425293505,0.7971496920479466
6.615307653826912,4.531378391547218,4.530755374618825,0.7873826295212932
6.623311655827912,4.524877024478946,4.524313850042343,0.7774137996289843
6.631315657828914,4.517294828831298,4.51672958244815,0.767245756890854
6.639319659829914,4.508626084389112,4.508066072278298,0.7568811068751785
6.647323661830914,4.498865263243681,4.498278706139686,0.7463225055309836
6.655327663831915,4.488007032146305,4.4874095646385515,0.7355726585074626
6.663331665832915,4.4760462548379305,4.475476315028701,0.7246343204606589
6.671335667833915,4.462977994354748,4.462433556643636,0.7135102943475692
6.679339669834917,4.448797515308799,4.448142625627838,0.7022034307078907
6.687343671835917,4.433500286143372,4.432901503938266,0.6907166269335759
6.695347673836917,4.417081981362092,4.416383677762535,0.679052826526359
6.703351675837919,4.399538483731845,4.398934628805868,0.6672150183434885
6.7113556778389185,4.380865886458189,4.38017022183583,0.6552062358318386
6.719359679839918,4.361060495333345,4.360464370078537,0.6430295562505703
6.72736368184092,4.340118830855767,4.339420297272562,0.6306880998825899
6.73536768384192,4.318037630320844,4.317471852709682,0.6181850292349818
6.74337168584292,4.2948138498824076,4.294143660868769,0.6055235482285974
6.751375687843922,4.2704446665838685,4.269873148908894,0.5927069013770573
6.759379689844922,4.244927480359253,4.244303756215832,0.5797383729553492
6.767383691845922,4.218259916002909,4.217540133291515,0.5666212861582149
6.7753876938469215,4.190439825107503,4.189782708298058,0.5533590022485889
6.783391695847923,4.16146528797006,4.160815537077595,0.5399549196962677
6.791395697848923,4.131334615465014,4.130705343086362,0.526412473307061
6.799399699849923,4.100046350883984,4.099332080775898,0.5127351333426023
6.807403701850925,4.0675992717418445,4.066889835680546,0.4989264046311009
6.815407703851925,4.033992391548319,4.033236468640612,0.48498982566923615
6.823411705852925,3.9992249615445052,3.998607656527724,0.47092896771539694
6.831415707853926,3.963296472404111,3.9626037335295132,0.45674743387455335
6.839419709854926,3.9262066558986843,3.9255806208004618,0.44244885817496776
6.847423711855926,3.887955486526156,3.887283990237235,0.4280369046369536
6.855427713856928,3.8485431831023886,3.847850417186627,0.413515266333977
6.863431715857928,3.8079702103152724,3.8072125510159895,0.39888766444631385
6.871435717858928,3.7662372802404627,3.765539965129237,0.384157847307475
6.8794397198599295,3.723345353818733,3.7226842878550976,0.36932958944370314
6.8874437218609295,3.6792956422940595,3.678514779121315,0.35440669060675734
6.895447723861929,3.634089608612008,3.6333473089172204,0.3393929748002043
6.903451725862931,3.5877289687782916,3.5870025484084254,0.3242922892995247
6.911455727863931,3.540215693176215,3.539513020088627,0.3091085036662557
6.919459729864931,3.491552007843378,3.4907821415495097,0.2938455087563935
6.927463731865933,3.4417403957065833,3.441004385761971,0.2785072157233681
6.935467733866933,3.390783597774582,3.3899573809329144,0.2630975550158182
6.9434717358679325,3.3386846142884012,3.337944878586532,0.2476204753703903
6.951475737868934,3.285446705828362,3.2846568262145164,0.23207994279988198
6.959479739869934,3.2310733943777903,3.230373662692326,0.2164799395769591
6.967483741870934,3.1755684643425903,3.1748154497315326,0.20082446321367461
6.975487743871934,3.118935963526318,3.1181268200886585,0.18511752543711707
6.983491745872936,3.061180204060474,3.06041151869415,0.16936315116139572
6.991495747873936,3.0023057632893475,3.0014811608516414,0.15356537745626733
6.999499749874936,2.942317484608881,2.9415552651857744,0.13772825251261328
7.007503751875937,2.8812204782595785,2.8803918278422502,0.12185583460509807
7.015507753876937,2.8190201220726236,2.8182290020339638,0.10595219105224418
7.023511755877937,2.7557220621685787,2.754843262229424,0.09002139717415762
7.031515757878939,2.6913322136090345,2.690572055609685,0.0740675352482348
7.039519759879939,2.6258567610000205,2.6250173918390467,0.05809469346308654
7.047523761880939,2.559302159046995,2.558466683441303,0.0421069648709157
7.0555277638819405,2.491675133061183,2.490775965040863,0.02610844633868012
7.06353176588294,2.4229826794169123,2.4221304540101354,0.010103237498278196
7.07153576788394,2.35323206595898,2.3523669661271183,-0.005904560304006033
7.079539769884942,2.282430832360447,2.2816357385551704,-0.02191084505846519
7.087543771885942,2.2105867904299763,2.209731214140889,-0.03791151514310083
7.095547773886942,2.137708024368438,2.136828760741078,-0.05390247037468836
7.103551775887944,2.0638028909745088,2.0629408372741156,-0.06987961305944125
7.1115557778889436,1.9888800197990193,1.9880016010708486,-0.08583884904303743
7.1195597798899435,1.9129483132472413,1.9121156094399165,-0.1017760887597705
7.127563781890945,1.8360169466292255,1.835080271295884,-0.11768724828049328
7.135567783891945,1.7580953681579483,1.7572245926256524,-0.13356825035911699
7.143571785892945,1.6791932988941227,1.6782304273881479,-0.1494150254774297
7.151575787893947,1.5993207326385237,1.5984893274464658,-0.1652235128879027
7.159579789894947,1.5184879357706018,1.5176102757372067,-0.1809896616542494
7.167583791895947,1.4367054470334297,1.4358285070706698,-0.19670943168950183
7.175587793896947,1.353984077264675,1.3530950097587722,-0.2123787947912717
7.183591795897948,1.270334909073347,1.2694329171363723,-0.22799373567398715
7.191595797898948,1.185769296461853,1.1848526444273688,-0.24355025299779884
7.199599799899948,1.1002988643934095,1.0993840982757477,-0.25904436039394674
7.20760380190095,1.01393550830407,1.0130516439958868,-0.2744720874862598
7.21560780390195,0.9266913935596983,0.9257083844417824,-0.28982948090855715
7.22361180590295,0.8385789548570108,0.8376684085838154,-0.305112605317722
7.231615807903951,0.7496108955690532,0.7486607079003074,-0.3203175444021254
7.239619809904951,0.6598001870344985,0.6588931396882759,-0.33544040188517416
7.247623811905951,0.5691600677904891,0.5681963741026581,-0.35047730252375453
7.255627813906953,0.4777040427491548,0.4767561909994251,-0.36542439310125613
7.263631815907953,0.3854458823174114,0.38443552683271975,-0.3802778434149513
7.271635817908953,0.29239962145957876,0.2914121630877748,-0.39503384725750745
7.279639819909955,0.19857955870320287,0.19759107831175984,-0.4096886233923202
7.2876438219109545,0.10400025508744237,0.10303622422501335,-0.4242384165224485
7.295647823911954,0.008676533053925128,0.007773289040066494,-0.43867949825293145
7.303651825912956,-0.0873765247198659,-0.08831296946311452,-0.45300816804618266
7.311655827913956,-0.1841435765450623,-0.18511040783655103,-0.46722075417024594
7.319659829914956,-0.28160902300377355,-0.2826541058709549,-0.48131361463969846
7.327663831915958,-0.3797570082895574,-0.38067755507557177,-0.49528313814890257
7.335667833916958,-0.4785714216058756,-0.4796298414494314,-0.509125744997396
7.343671835917958,-0.5780358986231402,-0.5790114176707344,-0.5228378880072116
7.3516758379189575,-0.6781338229937866,-0.6792412454115077,-0.5364160534318317
7.359679839919959,-0.7788483279261647,-0.7797862770897596,-0.5498567618565943
7.367683841920959,-0.8801622978166266,-0.8812062643740017,-0.5631565690902833
7.375687843921959,-0.9820583699406569,-0.9830696760758931,-0.5763120670477236
7.383691845922961,-1.0845189362024967,-1.0856733674764312,-0.5893198846230959
7.391695847923961,-1.1875261449432872,-1.1884702589725034,-0.6021766885537762
7.399699849924961,-1.2910619028085875,-1.2920924129136646,-0.6148791842745045
7.407703851925962,-1.3951078766741831,-1.3961194590681014,-0.6274241167616105
7.415707853926962,-1.4996454956310463,-1.500597476116368,-0.6398082713671077
7.423711855927962,-1.6046559530290425,-1.605755725609274,-0.6520284746424659
7.431715857928964,-1.710120208579643,-1.7111762512145456,-0.664081595151801
7.439719859929964,-1.8160189905172937,-1.8170971899308592,-0.6759645442743
7.447723861930964,-1.9223327978198717,-1.923314595597235,-0.6876742769956984
7.4557278639319655,-2.0290419024878537,-2.030145937638516,-0.6992077926885588
7.4637318659329654,-2.1361263518820635,-2.13721090146232,-0.7105621358811771
7.471735867933965,-2.2435659711206344,-2.244764129809895,-0.7217343970149385
7.479739869934967,-2.3513403655341962,-2.3523277025829312,-0.7327217131898868
7.487743871935967,-2.459428923179771,-2.4605035315421273,-0.7435212688983377
7.495747873936967,-2.5678108174133794,-2.5688731923351042,-0.7541302967463687
7.503751875937969,-2.6764650095209044,-2.6777008564161515,-0.7645460781629584
7.511755877938969,-2.7853702514071723,-2.786443507050177,-0.7747659440966159
7.5197598799399685,-2.8945050883435717,-2.895597934061087,-0.7847872756993407
7.52776388194097,-3.0038478617733904,-3.0049011022091987,-0.7946075049976973
7.53576788394197,-3.1133767121753744,-3.1143671567414937,-0.804224115550854
7.54377188594297,-3.2230695819848822,-3.2242335903110466,-0.8136346430954358
7.55177588794397,-3.332904218572866,-3.334016625570114,-0.8228366761769845
7.559779889944972,-3.4428581772821616,-3.444046619853972,-0.8318278567679006
7.567783891945972,-3.5529088245210434,-3.5539285683183826,-0.8406058808716809
7.575787893946972,-3.663033340914128,-3.664164667466332,-0.8491684991133311
7.583791895947973,-3.773208724509902,-3.774331572087973,-0.8575135173157648
7.591795897948973,-3.883411794044902,-3.8846488739060874,-0.8656387970620559
7.599799899949973,-3.9936191922646573,-3.994667369517804,-0.8735422562434222
7.607803901950975,-4.103807389300522,-4.104985073892558,-0.8812218695927602
7.615807903951975,-4.213952686102515,-4.21509095808977,-0.8886756692036172
7.623811905952975,-4.324031217928116,-4.325082219673577,-0.8959017450344785
7.6318159079539765,-4.434018957886071,-4.435083541813776,-0.9028982453982122
7.639819909954976,-4.543891720535711,-4.545051324302572,-0.9096633774365598
7.647823911955976,-4.653625165540934,-4.654843107032508,-0.916195407579568
7.655827913956978,-4.763194801378809,-4.764279013006723,-0.9224926619898115
7.663831915957978,-4.872575989102144,-4.873799616644095,-0.9285535269913116
7.671835917958978,-4.981743946156491,-4.98286897256212,-0.9343764494830497
7.67983991995998,-5.090673750250119,-5.091890067956952,-0.9399599373369465
7.6878439219609795,-5.1993403432774,-5.200413116829715,-0.9453025597802176
7.6958479239619795,-5.307718535295295,-5.308910375604237,-0.9504029477620167
7.703851925962981,-5.415783008551859,-5.416951930445706,-0.955259794304253
7.711855927963981,-5.523508321566967,-5.524817751059583,-0.9598718548365014
7.719859929964981,-5.63086891326491,-5.6319743223962275,-0.9642379475149312
7.727863931965981,-5.737839107158077,-5.739017356811971,-0.9683569535251504
7.735867933966983,-5.844393115581221,-5.8455743663599495,-0.9722278173689045
7.743871935967983,-5.950505043976712,-5.951616977660114,-0.9758495471345452
7.7518759379689826,-6.056148895229179,-6.05738678747841,-0.9792212147512136
7.759879939969984,-6.161298574049965,-6.162512392021307,-0.9823419562266563
7.767883941970984,-6.26592789141045,-6.267204912025152,-0.9852109718686222
7.775887943971984,-6.370010569024109,-6.371110059681948,-0.9878275264897882
7.783891945972986,-6.473520243876317,-6.474790692076191,-0.9901909495961497
7.791895947973986,-6.576430472801956,-6.5776334334808455,-0.9923006355588332
7.799899949974986,-6.67871473711001,-6.68004842122402,-0.9941560437692923
7.807903951975987,-6.780346447254571,-6.781474784274983,-0.9957566987778379
7.815907953976987,-6.881298947551796,-6.88254240322321,-0.9971021904154709
7.823911955977987,-6.981545520942417,-6.982741246835148,-0.998192173898991
7.831915957978989,-7.081059393799135,-7.0824359222070745,-0.9990263699193459
7.839919959979989,-7.179813740777782,-7.1809693934170715,-0.9996045647132047
7.847923961980989,-7.277781689713117,-7.2790172535259465,-0.9999266101177352
7.855927963981991,-7.374936326556622,-7.376151221428017,-0.9999924236085708
7.8639319659829905,-7.47125070035772,-7.472426540562155,-0.9998019883209569
7.87193596798399,-7.566697828286338,-7.568003243098023,-0.9993553530540732
7.879939969984992,-7.661250700696842,-7.662462703268514,-0.9986526322585282
7.887943971985992,-7.754882286232534,-7.756214157236813,-0.997694006007032
7.895947973986992,-7.847565536970156,-7.848719143876487,-0.9964797199482514
7.903951975987994,-7.93927339360372,-7.940568662954433,-0.9950100852438628
7.911955977988994,-8.02997879066667,-8.031222420719985,-0.993285478488818
7.919959979989994,-8.119654661792364,-8.121077675279752,-0.9913063416148391
7.9279639819909935,-8.208273945011404,-8.209473816502351,-0.9890731817771748
7.935967983991995,-8.295809588085808,-8.297101635172217,-0.9865865712246409
7.943971985992995,-8.382234553878465,-8.383471113384779,-0.9838471471529823
7.951975987993995,-8.467521825758451,-8.468697343351607,-0.9808556115415892
7.959979989994997,-8.55164441303971,-8.552846102774488,-0.9776127309736149
7.967983991995997,-8.634575356454233,-8.635852370025678,-0.9741193364395407
7.975987993996997,-8.716287733657174,-8.717658946101093,-0.9703763231242306
7.983991995997998,-8.796754664764702,-8.797933834612751,-0.96638465017754
7.991995997998998,-8.875949317922652,-8.877288463968855,-0.9621453404685371
8.0,-8.953844914905895,-8.955143418297702,-0.9576594803233847


==> fock/plot4_imag_part.csv <==
x,closed_imag,sgd_imag,limit_imag
-8.0,-2.7811253324038314,-2.781364858391496,0.2879033166650653
-7.991995997998999,-2.896876709429552,-2.897153595496252,0.27253686689085543
-7.983991995997999,-3.0110588129288227,-3.0112870569820283,0.2571005793483058
-7.975987993996998,-3.123660038100173,-3.123846748844667,0.24159840959720844
-7.967983991995998,-3.2346691868087185,-3.234921169131484,0.22603433007972382
-7.959979989994998,-3.3440754667873636,-3.344251266945241,0.21041232910243474
-7.951975987993997,-3.451868490767886,-3.452050413579975,0.1947364098143345
-7.943971985992997,-3.558038275541988,-3.558260810542497,0.17901058918102933
-7.935967983991996,-3.662575240954124,-3.662829451663644,0.16323889695537414
-7.927963981990995,-3.7654702088254894,-3.7656812750810853,0.14742537464485758
-7.919959979989995,-3.8667144018105377,-3.866990239630582,0.13157407447595776
-7.9119559779889945,-3.9662994421868736,-3.9665354504794457,0.11568905835575088
-7.903951975987994,-4.064217350578294,-4.064499743629491,0.09977439683105517
-7.895947973986994,-4.160460544612688,-4.160632324283772,0.08383416804534517
-7.887943971985993,-4.255021837514762,-4.255305452093507,0.06787245669371914
-7.879939969984992,-4.347894436634611,-4.348123503568298,0.05189335297620361
-7.871935967983992,-4.439071941912871,-4.4392289009372625,0.0359009515496314
-7.863931965982991,-4.528548344282597,-4.5287716409149965,0.01989935047837755
-7.855927963981991,-4.6163180240096855,-4.61651734752382,0.003892650184237967
-7.847923961980991,-4.702375748971351,-4.702563007435257,-0.012115047604311889
-7.83991995997999,-4.786716672874063,-4.786918954503861,-0.02811964090319323
-7.83191595797899,-4.869336333411734,-4.869606377427572,-0.04411702852384788
-7.823911955977989,-4.95023065036438,-4.950523774577884,-0.06010311112418499
-7.815907953976988,-5.029395923638424,-5.029665155346868,-0.076073792259028
-7.807903951975988,-5.106828831249437,-5.107056358213436,-0.09202497942983692
-7.7998999499749875,-5.1825264272474865,-5.182859565891476,-0.10795258513341947
-7.791895947973987,-5.256486139586828,-5.256703657022107,-0.12385252790934596
-7.783891945972987,-5.328705767939372,-5.329015020510223,-0.13972073338583185
-7.775887943971986,-5.399183481454283,-5.3994103428819695,-0.15555313532380372
-7.767883941970985,-5.467917816462921,-5.468183946797826,-0.17134567665886533
-7.759879939969985,-5.534907674131137,-5.5351699984338465,-0.1870943105409287
-7.751875937968984,-5.600152318058813,-5.600305157680396,-0.20279500137122758
-7.743871935967984,-5.663651371828065,-5.663892709895713,-0.21844372583643018
-7.735867933966984,-5.725404816500575,-5.725616284206272,-0.23403647393963015
-7.727863931965983,-5.785412988064649,-5.7856347654386955,-0.24956925002789904
-7.719859929964983,-5.843676574833511,-5.843929663833006,-0.26503807381618033
-7.711855927963982,-5.900196614794762,-5.900440506598865,-0.2804389814072457
-7.703851925962981,-5.954974492912347,-5.955203084423366,-0.295768026307436
-7.695847923961981,-6.00801193838179,-6.008283871283457,-0.31102128043795835
-7.68784392196098,-6.059311021839205,-6.059511320210216,-0.3261948351414644
-7.67983991995998,-6.108874152525376,-6.109201164461782,-0.34128480218363605
-7.67183591795898,-6.156704075405091,-6.156954167404272,-0.35628731474955383
-7.663831915957979,-6.202803868243318,-6.203142380672348,-0.37119852843457557
-7.655827913956979,-6.247176938638177,-6.247462026257296,-0.3860146222294566
-7.647823911955978,-6.289827021012289,-6.290038975947816,-0.40073179949949905
-7.639819909954977,-6.3307581735628915,-6.331041602174002,-0.41534628895743086
-7.631815907953977,-6.3699747751717775,-6.370201064699132,-0.4298543456298058
-7.6238119059529765,-6.407481522275359,-6.40772660352735,-0.44425225181666034
-7.615807903951976,-6.443283425696723,-6.443476952784009,-0.45853631804416733
-7.607803901950976,-6.477385807439384,-6.477657353181558,-0.4727028840100713
-7.599799899949975,-6.509794297444278,-6.510010959293266,-0.48674831952164804
-7.591795897948974,-6.540514830310421,-6.540801726198866,-0.5006690254259347
-7.583791895947974,-6.569553641980608,-6.5698000568854935,-0.5144614345320202
-7.575787893946973,-6.596917266392206,-6.597204599337202,-0.5281220125251449
-7.5677838919459735,-6.622612532094633,-6.622814434185118,-0.5416472588723609
-7.559779889944973,-6.646646558833818,-6.646948113900416,-0.5550337077195576
-7.551775887943972,-6.6690267541048955,-6.669287156551053,-0.5682779287795796
-7.543771885942972,-6.6897608096734515,-6.689929658486671,-0.5813765282112441
-7.535767883941971,-6.708856698066859,-6.709116158869221,-0.59432614948902
-7.52776388194097,-6.726322669035806,-6.72653810166725,-0.6071234742631308
-7.51975987993997,-6.742167245987401,-6.74236907113492,-0.619765223209889
-7.5117558779389695,-6.756399222390474,-6.75665471345642,-0.632248156872029
-7.503751875937969,-6.769027658153813,-6.769274209930068,-0.6445690764888116
-7.495747873936969,-6.780061875978389,-6.780361827160201,-0.6567248248157141
-7.487743871935968,-6.789511457684282,-6.789832555210465,-0.6687122869334793
-7.479739869934967,-6.797386240513126,-6.797609043257331,-0.6805283910463084
-7.471735867933967,-6.80369631340693,-6.804031720822025,-0.6921701092690147
-7.463731865932966,-6.8084520132642306,-6.808671580745458,-0.7036344584029252
-7.455727863931966,-6.811663921174092,-6.812020966250305,-0.7149185007003187
-7.447723861930966,-6.813342858629181,-6.813569233694823,-0.7260193446172354
-7.439719859929965,-6.813499883718496,-6.813792859658069,-0.7369341455544288
-7.431715857928965,-6.812146287300533,-6.81241322295469,-0.7476601065863001
-7.423711855927964,-6.809293589158013,-6.809477287749559,-0.7581944791776155
-7.415707853926963,-6.804953534134443,-6.8052063500048625,-0.7685345638878135
-7.407703851925963,-6.7991380882542005,-6.799344090522489,-0.7786777110627421
-7.399699849924962,-6.791859434825892,-6.792105867657816,-0.7886213215136378
-7.3916958479239625,-6.783129970530891,-6.783382979913187,-0.7983628471831621
-7.383691845922962,-6.772962301496693,-6.773213420538011,-0.8078997917983513
-7.375687843921961,-6.761369239357268,-6.761635722319853,-0.8172297115102808
-7.367683841920961,-6.748363797299915,-6.74867709180334,-0.826350215520307
-7.35967983991996,-6.733959186100313,-6.734233360853879,-0.8352589666927132
-7.351675837918959,-6.7181688101460475,-6.718542303205598,-0.8439536821535972
-7.343671835917959,-6.701006263449994,-6.701284053979236,-0.8524321338758618
-7.3356678339169585,-6.682485325653426,-6.6828236753702805,-0.8606921492501515
-7.327663831915958,-6.662619958020864,-6.66284052499198,-0.868731611641579
-7.319659829914958,-6.641424299426145,-6.641641993913921,-0.876548460932118
-7.311655827913957,-6.618912662331794,-6.6191942161509,-0.8841406940485124
-7.303651825912956,-6.595099528761353,-6.5953074201838575,-0.8915063654755593
-7.295647823911956,-6.5699995462661,-6.57029402935968,-0.8986435877546524
-7.287643821910955,-6.5436275238869985,-6.5438475387656165,-0.9055505319674458
-7.279639819909955,-6.515998428111978,-6.516216898095808,-0.9122254282045122
-7.271635817908955,-6.487127378830341,-6.487448645003244,-0.9186665660188846
-7.263631815907954,-6.457029645283819,-6.457300256605411,-0.9248722948643626
-7.255627813906954,-6.425720642016377,-6.426006029579242,-0.9308410245184606
-7.247623811905953,-6.393215924822394,-6.393558036773182,-0.9365712254899091
-7.239619809904952,-6.359531186694538,-6.359815807935816,-0.9420614294105835
-7.231615807903952,-6.3246822537721945,-6.324985533673465,-0.9473102294117758
-7.2236118059029515,-6.288685081290615,-6.288963470740384,-0.9523162804847085
-7.215607803901951,-6.251555749532262,-6.251880357957857,-0.9570782998251894
-7.207603801900951,-6.213310459780376,-6.213556731751066,-0.9615950671623342
-7.19959979989995,-6.173965530276082,-6.174171216162357,-0.9658654250712618
-7.19159579789895,-6.133537392179322,-6.1337702540222905,-0.9698882792696829
-7.183591795897949,-6.092042585534661,-6.092327633922008,-0.9736625988983141
-7.175587793896948,-6.049497755242419,-6.049760597383971,-0.9771874167850328
-7.167583791895948,-6.005919647036059,-6.0062623767298495,-0.9804618296927178
-7.159579789894948,-5.961325103466265,-5.9616074996752575,-0.9834849985507047
-7.151575787893947,-5.915731059892837,-5.916025434624116,-0.9862561486697972
-7.143571785892947,-5.86915454048452,-5.869491803715318,-0.9887745699407818
-7.135567783891946,-5.82161265422793,-5.821913302886375,-0.9910396170163954
-7.127563781890945,-5.77312259094625,-5.773452424488162,-0.9930507094766942
-7.119559779889945,-5.723701617327849,-5.7240115619023975,-0.9948073319777868
-7.111555777888944,-5.6733670729660775,-5.673686478128384,-0.9963090343838935
-7.103551775887944,-5.622136366410737,-5.622441131836237,-0.9975554318826914
-7.095547773886944,-5.570026971231683,-5.570246333581285,-0.9985462050839238
-7.087543771885943,-5.517056422095395,-5.517314508261425,-0.9992811001012449
-7.079539769884942,-5.463242310855224,-5.463475663375731,-0.9997599286172776
-7.071535767883942,-5.4086022826557185,-5.408863109278883,-0.9999825679318697
-7.063531765882941,-5.353154032051772,-5.3534428599243205,-0.9999489609935366
-7.055527763881941,-5.2969152991434765,-5.297197243535528,-0.9996591164140806
-7.0475237618809405,-5.239903865726737,-5.24020557228153,-0.9991131084663837
-7.03951975987994,-5.1821375514608885,-5.182468998532306,-0.9983110770653756
-7.03151575787894,-5.123634210053402,-5.123938247472792,-0.9972532277321803
-7.023511755877939,-5.064411725462647,-5.064736114692452,-0.9959398315414507
-7.015507753876939,-5.004488008119053,-5.004772836174502,-0.9943712250519066
-7.007503751875938,-4.943880991165418,-4.944184930638335,-0.9925478102200898
-6.999499749874937,-4.882608626716898,-4.88287814134352,-0.9904700542973638
-6.9914957478739375,-4.820688882141164,-4.820942675289848,-0.9881384897101798
-6.983491745872937,-4.758139736359406,-4.758424733543548,-0.9855537139236414
-6.975487743871936,-4.6949791761687685,-4.69523015278667,-0.9827163892884048
-6.967483741870936,-4.631225192586579,-4.6315114507774,-0.9796272428709508
-6.959479739869935,-4.566895777217017,-4.567170382187554,-0.976287066267272
-6.951475737868934,-4.5020089186410805,-4.502275146708491,-0.9726967154000282
-6.943471735867934,-4.436582598829607,-4.436869974553314,-0.9688571102992142
-6.9354677338669335,-4.3706347895806905,-4.370933826181474,-0.9647692348664003
-6.927463731865933,-4.30418344898155,-4.304514280522011,-0.9604341366226095
-6.919459729864933,-4.237246517895484,-4.2375985538804795,-0.9558529264398882
-6.911455727863932,-4.169841916474335,-4.170192880284991,-0.9510267782566427
-6.903451725862931,-4.101987540697087,-4.102326551166275,-0.9459569287768198
-6.895447723861931,-4.033701258935004,-4.033986697907863,-0.9406446771529993
-6.88744372186093,-3.965000908543735,-3.9653223150430295,-0.9350913846534826
-6.8794397198599295,-3.895904292482977,-3.8961985992971555,-0.9292984743134715
-6.87143571785893,-3.8264291759640523,-3.8266834476190272,-0.9232674305704113
-6.863431715857929,-3.756593283125932,-3.7568992781577317,-0.9169997988836018
-6.855427713856929,-3.6864142937400555,-3.686722144070607,-0.9104971853381764
-6.847423711855928,-3.615909839944537,-3.616188350260313,-0.9037612562335355
-6.839419709854928,-3.545097503008008,-3.545427614171559,-0.8967937376563633
-6.831415707853927,-3.4739948101236298,-3.474305855982229,-0.8895964150383093
-6.8234117058529264,-3.4026192312337735,-3.402928607339112,-0.8821711326984768
-6.8154077038519265,-3.3309881758855098,-3.3313407213973187,-0.8745197933708115
-6.807403701850926,-3.259118990117555,-3.25945277887114,-0.8666443577165229
-6.799399699849925,-3.1870289533790093,-3.187374634941748,-0.8585468438216676
-6.791395697848925,-3.1147352754802182,-3.115023301665043,-0.8502293266800116
-6.783391695847924,-3.042255093576086,-3.042598833415052,-0.8416939376613085
-6.775387693846923,-2.9696054691823703,-2.969915363367599,-0.8329428639651398
-6.767383691845923,-2.896803385225267,-2.8970885261020243,-0.8239783480604412
-6.7593796898449225,-2.823865743124383,-2.8241586188147263,-0.8148026871108649
-6.751375687843922,-2.750809359909909,-2.751033020118057,-0.8054182323861357
-6.743371685842922,-2.6776509653739877,-2.6779547722851604,-0.795827388659534
-6.735367683841921,-2.604407199256487,-2.604727134420231,-0.7860326135916668
-6.72736368184092,-2.531094608466139,-2.5314113938852336,-0.7760364171006978
-6.71935967983992,-2.4577296443363954,-2.458043530582388,-0.7658413607191754
-6.711355677838919,-2.384328659917257,-2.384628184236341,-0.7554500569376343
-6.703351675837919,-2.3109079073027496,-2.311186393748912,-0.7448651685351506
-6.695347673836919,-2.2374835349944506,-2.2378365358387957,-0.7340894078969986
-6.687343671835918,-2.1640715853015555,-2.1643972258018516,-0.7231255363195972
-6.679339669834917,-2.090687991777627,-2.0910547604379497,-0.7119763633029319
-6.671335667833917,-2.0173485766941495,-2.0176436692910467,-0.7006447458306161
-6.663331665832916,-1.9440690485513086,-1.944404549458771,-0.6891335876377822
-6.655327663831916,-1.8708649996263111,-1.8711661607921806,-0.6774458384670066
-6.6473236618309155,-1.7977519035593257,-1.7980498090903039,-0.6655844933124258
-6.639319659829916,-1.7247451129772007,-1.7250694204096373,-0.6535525916522772
-6.631315657828915,-1.6518598571554424,-1.6521706629164203,-0.6413532166700205
-6.623311655827914,-1.5791112397185756,-1.5793897017060239,-0.6289894944642787
-6.615307653826914,-1.506514236378875,-1.506831418621274,-0.616464593247769
-6.607303651825913,-1.4340836927139673,-1.4343671092710761,-0.6037817225354422
-6.599299649824912,-1.361834321983277,-1.3621812545182235,-0.5909441323220499
-6.591295647823912,-1.2897807029837003,-1.2900847357483514,-0.5779551122493279
-6.583291645822912,-1.2179372779444533,-1.2182430127760049,-0.5648179907630178
-6.575287643821911,-1.1463183504613745,-1.146644123585454,-0.5515361342599591
-6.567283641820911,-1.074938083470901,-1.0752365456557067,-0.5381129462254441
-6.55927963981991,-1.0038104972636896,-1.0041127649572386,-0.5245518663610672
-6.551275637818909,-0.932949467538321,-0.9332333560692871,-0.5108563697033075
-6.543271635817909,-0.8623687234947812,-0.8626645608087599,-0.4970299657330448
-6.5352676338169085,-0.7920818459682515,-0.7924059535329379,-0.4830761974762471
-6.527263631815908,-0.7221022656031892,-0.7224317549862495,-0.46899864059607693
-6.519259629814908,-0.6524432610676747,-0.6527867041624144,-0.45480090247662114
-6.511255627813907,-0.5831179573082665,-0.583426157173748,-0.4404866212984906
-6.503251625812906,-0.5141393238455576,-0.514444245286704,-0.4260594651065437
-6.495247623811906,-0.44552017311017034,-0.44582607302719734,-0.41152313086994247
-6.487243621810905,-0.3772731588196434,-0.37756447084065126,-0.39688134353479654
-6.479239619809905,-0.3094107743960901,-0.3097291169801523,-0.3821378550696546
-6.4712356178089045,-0.24194535142463058,-0.2422818842558618,-0.36729644350404633
-6.463231615807905,-0.17488905815295386,-0.175184287072556,-0.3523609119603732
-6.455227613806904,-0.1082538980315233,-0.10858604577641093,-0.3373350876793422
-6.447223611805903,-0.04205170829516014,-0.04236362616002308,-0.32222282103924405
-6.439219609804903,0.023705841414686457,0.02338794129947577,-0.3070279845692864
-6.431215607803902,0.08900725038633839,0.08869631152573873,-0.2917544719572502
-6.423211605802901,0.15384118813341385,0.153534775849285,-0.27640619705173936
-6.4152076038019015,0.21819649564916133,0.21789613178866094,-0.2609870928592495
-6.407203601800901,0.2820621866196942,0.28170652471151136,-0.24550111053632676
-6.3991995997999,0.34542744859625407,0.3451118548467349,-0.22995221837709157
-6.3911955977989,0.40828164412631796,0.4079629208574799,-0.21434440079635522
-6.383191595797899,0.4706143118437123,0.47029096231066864,-0.1986816573086054
-6.375187593796898,0.532415167517672,0.5320836908860794,-0.18296800150313833
-6.367183591795898,0.5936741050609946,0.5933510067707688,-0.1672074600155682
-6.3591795897948975,0.6543811974972371,0.6540748138725122,-0.1514040714959938
-6.351175587793897,0.7145266978869242,0.7141846392659268,-0.135561885574102
-6.343171585792897,0.774101040213095,0.7738170641958557,-0.1196849618214419
-6.335167583791896,0.833094840226067,0.8327743789444214,-0.10377736871115147
-6.327163581790895,0.8914988962473847,0.8911748042437039,-0.08784318257541893
-6.319159579789895,0.9493041899332493,0.9489690885531682,-0.07188648656091445
-6.311155577788894,1.0065018869974836,1.0061651325269414,-0.05591136958247552
-6.3031515757878935,1.0630833378939526,1.0627586193943857,-0.0399219252753302
-6.295147573786894,1.1190400784587458,1.1187398566907993,-0.023922250946094844
-6.287143571785893,1.1743638305120887,1.174007501743071,-0.007916446522831027
-6.279139569784893,1.2290465024200978,1.2287481599960028,0.008091386495551581
-6.271135567783892,1.2830801896167368,1.2827649469945148,0.024097146090321448
-6.263131565782892,1.3364571750856153,1.336117388806896,0.04009673077405624
-6.255127563781891,1.3891699298023785,1.3888484303446327,0.056086040641666106
-6.2471235617808905,1.4412111131371845,1.4409155499681663,0.07206097842098491
-6.2391195597798905,1.492573573218018,1.4922808878489429,0.0880174505227045
-6.23111555777889,1.5432503472546033,1.5429505594149233,0.10395136808936521
-6.223111555777889,1.5932346618230624,1.5929490997520115,0.11985864804311788
-6.215107553776889,1.642519933111797,1.6421968126378712,0.1357352141320209
-6.207103551775888,1.691099767128522,1.6907715100831187,0.15157699797458785
-6.199099549774887,1.7389679598685666,1.738652973900068,0.16737994010230273
-6.191095547773887,1.7861184974448885,1.785790090939416,0.183139990999867
-6.1830915457728866,1.8325455561797712,1.8322218240382298,0.19885311214289586
-6.175087543771886,1.8782435026584698,1.8779276838268044,0.21451527703278273
-6.167083541770886,1.923206893744981,1.9229188753756041,0.23012247222849752
-6.159079539769885,1.967430476560318,1.9671252259690417,0.2456706983750392
-6.151075537768884,2.0109091884231223,2.010611802258293,0.2611559712282626
-6.143071535767884,2.053638156753253,2.0533228086513593,0.2765743226758496
-6.135067533766883,2.0956126989383366,2.095283411688626,0.2919218017541452
-6.127063531765883,2.1368283221635322,2.1365149821762355,0.30719447566058544
-6.119059529764883,2.177280723204832,2.176973769612006,0.322388430761485
-6.111055527763882,2.2169657881860165,2.216649135799888,0.3374997735949145
-6.103051525762882,2.2558795922996024,2.255568756975939,0.3525246318683909
-6.095047523761881,2.2940183994920744,2.29369498623659,0.3674591554511683
-6.08704352176088,2.331378662113553,2.33107096757382,0.3822995173608256
-6.07903951975988,2.367957020532049,2.3676149168093956,0.3970419147439382
-6.0710355177588795,2.403750302713038,2.4034279696633525,0.4116825698505668
-6.06303151575788,2.438755523764059,2.4384288907003038,0.4262177310022971
-6.055027513756879,2.4729698854448983,2.472647216587905,0.4406436735536233
-6.047023511755878,2.506390775643745,2.5060884780523454,0.4549567008463798
-6.039019509754878,2.539015767819326,2.5387065582121577,0.46915314515701717
-6.031015507753877,2.57084262040954,2.570517173714239,0.4832293686364638
-6.023011505752876,2.6018692762067435,2.6015404909561104,0.4971817642423181
-6.015007503751876,2.6320938617001053,2.6317843498331097,0.51100675666316
-6.007003501750876,2.6615146863852446,2.661215443112335,0.524700803234732
-5.998999499749875,2.6901302420414535,2.6898106452048482,0.5382603948477404
-5.990995497748875,2.7179392019769977,2.717598334086967,0.5516820568470712
-5.982991495747874,2.7449404202424454,2.7446308959968193,0.5649623499221775
-5.974987493746873,2.7711329308128856,2.770818338776901,0.5780978709883969
-5.966983491745873,2.7965159467386527,2.796236156590143,0.5910852540589986
-5.9589794897448725,2.821088859265749,2.8208062975570654,0.6039211711077237
-5.950975487743872,2.8448512369254266,2.844556382233237,0.6166023329215865
-5.942971485742872,2.867802824593891,2.867527609259731,0.6291254899437416
-5.934967483741871,2.8899435425222446,2.8896289277377134,0.6414874331061893
-5.92696348174087,2.911273485336975,2.9109624523510322,0.6536849946520934
-5.91895947973987,2.9317929210113824,2.931490381002687,0.6657150489475253
-5.91095547773887,2.9515022898083627,2.951188411361332,0.6775745132824128
-5.9029514757378685,2.9704022031947503,2.9700624988302833,0.6892603486604848
-5.894947473736869,2.988493442727845,2.988172746005924,0.700769560578008
-5.886943471735869,3.005776958914031,3.005452139104834,0.7120991997911454
-5.878939469734868,3.0222538700404646,3.021949314401428,0.7232463630716938
-5.870935467733867,3.037925460979615,3.037586398185076,0.7342081939510362
-5.862931465732867,3.052793181967451,3.052516126322441,0.7449818834521171
-5.854927463731866,3.066858647355356,3.0665664691140955,0.7555646708092484
-5.846923461730865,3.0801236343364224,3.0798428593421856,0.7659538441755499
-5.8389194597298655,3.0925900816461995,3.0922916068272834,0.7761467413178662
-5.830915457728865,3.1042600882386067,3.1039340879212958,0.7861407502989688
-5.822911455727864,3.115135911937148,3.114811539334556,0.7959333101468605
-5.814907453726864,3.1252199680618267,3.1249138764329243,0.8055219115110295
-5.806903451725863,3.134514828032434,3.134167947181353,0.8149040973054755
-5.798899449724862,3.1430232179481745,3.1427203914371886,0.8240774633383333
-5.790895447723862,3.150748017144407,3.150450505289607,0.8330396589279521
-5.7828914457228615,3.1576922567266914,3.157395954511513,0.841788387505262
-5.774887443721861,3.1638591180825166,3.1635391728537914,0.8503214072022658
-5.766883441720861,3.1692519313713645,3.168921955744327,0.8586365314265224
-5.75887943971986,3.173874173993133,3.1735776803795344,0.866731629421465
-5.750875437718859,3.1777294690356674,3.177400392042866,0.8746046268124037
-5.742871435717859,3.180821583701612,3.1805618664668427,0.8822535061380885
-5.734867433716859,3.1831544277151,3.182873574449607,0.8896763073676867
-5.7268634317158575,3.184732051708561,3.184438124005498,0.8968711284030408
-5.718859429714858,3.185558645590232,3.1852531879409463,0.9038361255660781
-5.710855427713858,3.185638536892636,3.1853583148973286,0.9105695140712626
-5.702851425712856,3.184976189102483,3.184668322469788,0.9170695684829443
-5.694847423711856,3.1835761999725642,3.183278890250524,0.9233346231574976
-5.686843421710856,3.1814432998157844,3.1811184099324605,0.9293630726701535
-5.678839419709855,3.1785823497819155,3.1783035924757925,0.9351533722263851
-5.6708354177088545,3.1749983401175346,3.1746730597042987,0.9407040380577618
-5.6628314157078545,3.170696388409552,3.170387584201173,0.946013647802168
-5.654827413706854,3.165681737812494,3.1653776914641587,0.9510808408682854
-5.646823411705853,3.1599597552604335,3.1596340453580436,0.9559043187842423
-5.638819409704853,3.1535359296635272,3.1532477496224662,0.9604828455303497
-5.630815407703852,3.14641587008995,3.1461297879587313,0.964815247855834
-5.622811405702851,3.1386053039334536,3.138297944555615,0.9689004155794796
-5.614807403701851,3.1301100750668933,3.129841407894002,0.9727373018741162
-5.606803401700851,3.120936141982533,3.1206488243307002,0.9763249235348694
-5.59879939969985,3.111089575918997,3.110782770375693,0.9796623612311054
-5.59079539769885,3.1005765589759218,3.100273502624448,0.9827487597420116
-5.582791395697849,3.089403382216073,3.0890778096835816,0.9855833281757483
-5.574787393696848,3.0775764437559996,3.0772805442008444,0.9881653401721135
-5.566783391695848,3.065102246845191,3.0648015709159155,0.990494134088674
-5.558779389694847,3.051987397934319,3.051698921394825,0.9925691131703127
-5.550775387693847,3.0382386047330177,3.0379329679082376,0.9943897457021459
-5.542771385692847,3.0238626742577406,3.0235313275797218,0.9959555651457763
-5.534767383691847,3.008866510869736,3.008594880022926,0.9972661702588447
-5.526763381690845,2.9932571143040745,2.9929418229856157,0.9983212251978474
-5.518759379689845,2.9770415776897536,2.976767333756998,0.9991204596041964
-5.510755377688845,2.960227085561481,2.959941120625106,0.9996636686734999
-5.5027513756878434,2.942820911863622,2.942542965109614,0.9999507132080427
-5.4947473736868435,2.924830417946554,2.9245221593320556,0.9999815196524563
-5.486743371685844,2.9062630505560505,2.905976875608399,0.9997560801125672
-5.478739369684843,2.887126339815869,2.8868116947791025,0.9992744523574196
-5.470735367683842,2.8674278972043385,2.8671305509354608,0.9985367598044725
-5.462731365682842,2.8471754135249734,2.846853417942101,0.997543191487974
-5.454727363681841,2.8263766568717603,2.826086656616128,0.99629400201052
-5.44672336168084,2.805039470589528,2.804725771661111,0.9947895114778136
-5.43871935967984,2.7831717712297763,2.782883654972867,0.9930301054166372
-5.43071535767884,2.7607815465023187,2.760490299486786,0.9910162346760599
-5.422711355677839,2.737876853223299,2.7375700969632657,0.9887484153119093
-5.414707353676839,2.7144658152599073,2.7141874551261385,0.9862272284545301
-5.406703351675838,2.690556621472243,2.6902939927086664,0.9834533201598692
-5.398699349674837,2.666157523652611,2.6658935617169797,0.9804274012439241
-5.390695347673837,2.6412768344629844,2.640984356487738,0.977150247100596
-5.3826913456728365,2.6159229253705814,2.615616625580858,0.9736226975029924
-5.374687343671836,2.590104224582421,2.5897963223088714,0.9698456563882376
-5.366683341670836,2.5638292149789628,2.563531166779138,0.9658200916258369
-5.358679339669835,2.5371064320473025,2.536773652665346,0.9615470347696577
-5.350675337668834,2.5099444618144444,2.509652777839594,0.9570275807935962
-5.342671335667834,2.4823519387808806,2.482047813380146,0.9522628878109878
-5.334667333666834,2.4543375438549893,2.4540502768444292,0.9472541767778387
-5.3266633316658325,2.425910002288636,2.425601388058912,0.9420027311799561
-5.318659329664833,2.3970780816142883,2.3967861262676466,0.9365098967040573
-5.310655327663833,2.367850589584177,2.3675541856943125,0.9307770808929297
-5.302651325662832,2.338236372111785,2.337954801107605,0.9248057527847513
-5.294647323661831,2.308244311216049,2.307979143024075,0.9185974425366495
-5.286643321660831,2.2778833229687585,2.277595101798112,0.9121537410325953
-5.27863931965983,2.247162355445433,2.2468551337340097,0.9054762994757366
-5.270635317658829,2.2160903866801114,2.2157875661073088,0.8985668289652803
-5.2626313156578295,2.184676422624417,2.184384219378934,0.8914271000580194
-5.254627313656829,2.1529294951112594,2.1526115256119396,0.8840589423146249
-5.246623311655828,2.120858659823625,2.1205790725441633,0.8764642438308237
-5.238619309654828,2.0884729942686686,2.08819097500018,0.8686449507535705
-5.230615307653827,2.055781595757602,2.0554992518607573,0.8606030667823439
-5.222611305652826,2.0227935793918195,2.0224920953504126,0.8523406526557017
-5.214607303651826,1.9895180760553353,1.98920084421111,0.843859825623213
-5.2066033016508255,1.9559642304141969,1.9556808195115605,0.8351627589029084
-5.198599299649825,1.9221411989230859,1.9218265651391724,0.8262516811243968
-5.190595297648825,1.8880581478394176,1.8877816998226438,0.8171288757577754
-5.182591295647824,1.8537242512454513,1.8534493118019415,0.8077966805284847
-5.174587293646823,1.819148689078577,1.8189056947855478,0.7982574868182716
-5.166583291645823,1.7843406451702413,1.7840657878539619,0.7885137390523926
-5.158579289644823,1.74930930529381,1.74905039930645,0.7785679340732264
-5.1505752876438216,1.7140638552216978,1.7137656350887103,0.7684226205004567
-5.142571285642822,1.6786134787921623,1.6783423358584304,0.7580803980779945
-5.134567283641822,1.6429673559859594,1.642658941518235,0.747543917007779
-5.12656328164082,1.6071346610133546,1.606852205357342,0.7368158772706671
-5.11855927963982,1.5711245604116988,1.570813850870928,0.7258990279345694
-5.11055527763882,1.5349462111539058,1.5346633426900622,0.714796166449985
-5.102551275637819,1.498608758768179,1.4983159455249286,0.7035101379331612
-5.0945472736368185,1.462121335469324,1.4618245554801075,0.6920438344370313
-5.0865432716358185,1.4254930583018535,1.4252447722603185,0.6804001942101224
-5.078539269634818,1.3887330272952871,1.3884513759858819,0.6685822009436222
-5.070535267633817,1.3518503236319992,1.3515698739689297,0.6565928830068144
-5.062531265632817,1.3148540078276452,1.3145574799046509,0.6444353126710529
-5.054527263631816,1.2777531179248487,1.2774191048316283,0.6321126053224857
-5.046523261630815,1.240556667700145,1.2402679152914964,0.6196279186637436
-5.038519259629815,1.2032736448845733,1.2029754436760112,0.6069844519047719
-5.030515257628815,1.1659130093981813,1.1655918298265069,0.5941854449430269
-5.022511255627814,1.12848369159882,1.1281959942000777,0.5812341775332581
-5.014507253626814,1.0909945905452902,1.0906891912871524,0.5681339684470644
-5.006503251625813,1.0534545722753652,1.0531540068767586,0.5548881746224522
-4.998499249624812,1.0158724680987394,1.0155922286882284,0.5415001903036261
-4.990495247623812,0.9782570729053525,0.9779542268565212,0.5279734461712073
-4.982491245622811,0.9406171434891434,0.940304932215886,0.5143114084631148
-4.974487243621811,0.9029613968877601,0.9026523241483914,0.5005175780863483
-4.966483241620811,0.8652985087381645,0.8650528250745981,0.48659548971987354
-4.958479239619811,0.827637111648658,0.8273849532638505,0.4725487109088554
-4.950475237618809,0.789985793587368,0.7897369233043988,0.4583808411504735
-4.942471235617809,0.7523530962876055,0.7521323333303567,0.4440955109715592
-4.934467233616809,0.7147475136701402,0.7144854795919804,0.4296963809982518
-4.926463231615808,0.6771774902827996,0.6768828024758163,0.4151871410179714
-4.9184592296148075,0.6396514197575256,0.6393861773679572,0.4005715090339097
-4.910455227613808,0.6021776432851292,0.6018855467594275,0.38585323031228624
-4.902451225612807,0.5647644481079357,0.5644976741381643,0.37103607642261593
-4.894447223611806,0.5274200660305974,0.5271178743819969,0.3561238442712515
-4.886443221610806,0.4901526719492365,0.48985718626184604,0.3411203551284188
-4.878439219609805,0.4529703823990995,0.4526919415639819,0.3260294536490085
-4.870435217608804,0.41588125412101606,0.4155842887676065,0.3108550068873903
-4.8624312156078044,0.3788932826467382,0.3786535767119261,0.2956009033064729
-4.854427213606804,0.34201440090344215,0.3417783484877078,0.2802710517812768
-4.846423211605803,0.30525247783755094,0.30500077986986274,0.2648693805972932
-4.838419209604803,0.26861531705805847,0.26838319598827526,0.2493998364438524
-4.830415207603802,0.23211065549949073,0.23185214805346469,0.23386638340277693
-4.822411205602801,0.19574616210481643,0.19550829204699427,0.21827300193259289
-4.814407203601801,0.15952943652827944,0.1592845284400286,0.2026236878485295
-4.8064032016008005,0.12346800785846246,0.1231817900864392,0.18692245129858334
-4.7983991995998,0.08756933336171646,0.0873227493087387,0.17117331573592548
-4.7903951975988,0.05184079724608115,0.051560923793619824,0.1553803168878835
-4.7823911955978,0.01628970944581576,0.016015395915748912,0.1395475017217799
-4.774387193596798,-0.019076695573194358,-0.019361615275624428,0.12367892740789561
-4.766383191595798,-0.054251259987138534,-0.054539930779333,0.10777866027982948
-4.758379189594798,-0.08922690376687792,-0.0894618495348211,0.09185077479247622
-4.7503751875937965,-0.12399662580935977,-0.12429633373066551,0.07589935247795501
-4.742371185592797,-0.15855350504762833,-0.15878514582535083,0.05992848089972453
-4.734367183591797,-0.19289070153945787,-0.19310823176431655,0.04394225260512067
-4.726363181590796,-0.227001457534316,-0.22726992114214822,0.027944764076650724
-4.718359179589795,-0.26087909851867896,-0.2610993127127123,0.011940114682268556
-4.710355177588795,-0.2945170342395126,-0.29476384199481914,-0.004067594375094918
-4.702351175587794,-0.3279087597058934,-0.3281770675662846,-0.020074261108473268
-4.694347173586793,-0.3610478561685091,-0.36129808863862445,-0.03607578379799101
-4.6863431715857935,-0.3939279920771326,-0.3942246181121989,-0.05206806204193759
-4.678339169584793,-0.4265429240159201,-0.4267907195901371,-0.06804699780750365
-4.670335167583792,-0.45888649761628786,-0.45917991425711674,-0.08400849648089413
-4.662331165582792,-0.49095264844757514,-0.4912291566637623,-0.09994846791658148
-4.654327163581791,-0.5227354028851423,-0.5230315251877626,-0.11586282748541354
-4.64632316158079,-0.5542288789559738,-0.5545103756682291,-0.13174749712129222
-4.63831915957979,-0.5854272871617611,-0.5856439056958626,-0.1475984063661861
-4.6303151575787895,-0.6163249312792127,-0.6165580913362299,-0.16341149341319355
-4.622311155577789,-0.646916209137728,-0.6471182222915751,-0.1791827061473731
-4.614307153576789,-0.6771956133742871,-0.677422435996337,-0.1949080031841061
-4.606303151575788,-0.7071577321655373,-0.7073988021023971,-0.2105833549047096
-4.598299149574787,-0.7367972499369373,-0.737040305671123,-0.22620474448901876
-4.590295147573787,-0.7661089480490804,-0.7663458828463557,-0.2417681689447049
-4.582291145572787,-0.795087705461063,-0.7953320919285187,-0.2572696401330488
-4.574287143571786,-0.8237284993708314,-0.8239699521517017,-0.2727051857909023
-4.566283141570786,-0.8520264058325164,-0.8523055856989997,-0.2880708505485716
-4.558279139569786,-0.8799766003508591,-0.8802651221901592,-0.3033626969434042
-4.550275137568784,-0.9075743584524185,-0.9078574051341831,-0.31857680642875597
-4.542271135567784,-0.9348150562338635,-0.9350860482147048,-0.333709280378112
-4.534267133566784,-0.9616941708871107,-0.9619421941263028,-0.34875624108413206
-4.526263131565783,-0.9882072812014187,-0.9883957460632625,-0.36371383275230457
-4.5182591295647825,-1.0143500680423916,-1.0145763211064727,-0.3785782224889948
-4.5102551275637826,-1.0401183148079332,-1.0403277613673283,-0.3933456012836302
-4.502251125562782,-1.0655079078611154,-1.065727445371493,-0.40801218498476677
-4.494247123561781,-1.0905148369399897,-1.0906993861255179,-0.42257421526977096
-4.486243121560781,-1.1151351955443571,-1.115379506319618,-0.4370279606078973
-4.47823911955978,-1.1393651812995769,-1.1396657629050848,-0.4513697172165007
-4.470235117558779,-1.1632010962972736,-1.1634273377410407,-0.46559581001012407
-4.462231115557779,-1.186639347413226,-1.1869310404361078,-0.47970259354224587
-4.454227113556779,-1.2096764466021803,-1.2099115293965446,-0.49368645293943375
-4.446223111555778,-1.2323090111698844,-1.232573378393119,-0.5075438048276484
-4.438219109554778,-1.2545337640222007,-1.2548338222873892,-0.521271098250491
-4.430215107553777,-1.2763475338914763,-1.2765974009251955,-0.5348648155791428
-4.422211105552776,-1.2977472555401115,-1.298000933256374,-0.5483214734137505
-4.414207103551776,-1.3187299699414488,-1.3189593425115278,-0.5616376234760548
-4.406203101550775,-1.339292824438015,-1.3394975238708018,-0.5748098534930192
-4.398199099549775,-1.35943307287722,-1.3596332869627747,-0.5878347880712174
-4.390195097548775,-1.3791480757244916,-1.37933718143691,-0.6007090895617856
-4.382191095547775,-1.398435300154016,-1.3986773441504905,-0.6134294589157
-4.374187093546773,-1.4172923201170844,-1.4174704127623055,-0.625992636529159
-4.366183091545773,-1.435716816388153,-1.435930060133673,-0.6383954030788493
-4.358179089544773,-1.4537065765887438,-1.4539881654276197,-0.6506345803469166
-4.350175087543772,-1.471259495189172,-1.471509410531944,-0.6627070320353762
-4.3421710855427715,-1.4883735734882726,-1.4886596565185906,-0.6746096645697903
-4.334167083541772,-1.5050469195711984,-1.505292936547799,-0.6863394278920023
-4.326163081540771,-1.5212777482453586,-1.5215478071603343,-0.6978933162417189
-4.31815907953977,-1.5370643809546827,-1.537293844132059,-0.7092683689267316
-4.31015507753877,-1.5524052456721669,-1.5526194208162094,-0.7204616710815996
-4.302151075537769,-1.5672988767709894,-1.567500735481777,-0.7314703544145902
-4.294147073536768,-1.5817439148741939,-1.581935593987446,-0.7422915979426726
-4.2861430715357685,-1.5957391066830422,-1.5959475472309692,-0.7529226287144015
-4.278139069534768,-1.6092833047842552,-1.6094965139362523,-0.7633607225204907
-4.270135067533767,-1.62237546743619,-1.622562723624237,-0.7736032045918866
-4.262131065532767,-1.6350146583341,-1.6352159796202648,-0.7836474502851839
-4.254127063531766,-1.647200046354584,-1.6474711659475383,-0.7934908857551948
-4.246123061530765,-1.658930905279442,-1.6591678978264042,-0.8031309886144927
-4.238119059529765,-1.670206613498972,-1.670487104114997,-0.8125652885797789
-4.2301150575287645,-1.6810266536949132,-1.6812463989116717,-0.8217913681048978
-4.222111055527764,-1.6913906125031057,-1.6916755385981754,-0.8308068630003279
-4.214107053526764,-1.7012981801561855,-1.701547187184706,-0.8396094630390111
-4.206103051525764,-1.7107491501062766,-1.7109302558639687,-0.8481969125483513
-4.198099049524762,-1.7197434186278537,-1.7199947089450478,-0.8565670109882315
-4.190095047523762,-1.7282809844011036,-1.7285082103758753,-0.8647176135148972
-4.182091045522762,-1.7363619480757744,-1.736537989034485,-0.872646631530585
-4.1740870435217605,-1.7439865118157012,-1.7441627664298966,-0.8803520332187219
-4.166083041520761,-1.75115497882427,-1.7513395417298978,-0.887831844064575
-4.158079039519761,-1.7578677528508746,-1.7580852570315983,-0.8950841473612318
-4.15007503751876,-1.7641253376786403,-1.7643562460504334,-0.9021070847007524
-4.142071035517759,-1.769928336593447,-1.770106926605187,-0.9088988564503869
-4.134067033516759,-1.7752774518346568,-1.7755447511778841,-0.9154577222137342
-4.126063031515758,-1.7801734840274646,-1.7803687018984773,-0.9217820012767223
-4.118059029514757,-1.7846173315973028,-1.7848488061561971,-0.9278700730382876
-4.1100550275137575,-1.78860999016627,-1.7888510556705632,-0.9337203774256577
-4.102051025512757,-1.7921525519319108,-1.7923894188761715,-0.939331415294123
-4.094047023511756,-1.7952462050285667,-1.7954895217405005,-0.9447017488111896
-4.086043021510756,-1.797892232871304,-1.7981179114807295,-0.9498300018250272
-4.078039019509755,-1.8000920134828633,-1.8002453104213598,-0.9547148602171102
-4.070035017508754,-1.8018470188036086,-1.8020442138666772,-0.9593550722389582
-4.062031015507754,-1.803158813984855,-1.8033349558390166,-0.9637494488328999
-4.0540270135067535,-1.8040290566656882,-1.8042282090485047,-0.9678968639367705
-4.046023011505753,-1.8044594962334435,-1.804626984775885,-0.9717962547724633
-4.038019009504753,-1.8044519730682067,-1.8046872656755801,-0.9754466221182692
-4.030015007503752,-1.8040084177713487,-1.8042797569814106,-0.9788470305649286
-4.022011005502751,-1.8031308503785113,-1.8033095188235122,-0.9819966087553287
-4.014007003501751,-1.801821379557096,-1.8020721787541234,-0.9848945496077904
-4.006003001500751,-1.8000822017885731,-1.8002937275771236,-0.9875401105228846
-3.9979989994997505,-1.7979156005357757,-1.7981547102609647,-0.9899326135737223
-3.9899949974987496,-1.7953239453954672,-1.7955648269303102,-0.9920714456796741
-3.981990995497749,-1.7923096912363223,-1.7925221230739978,-0.9939560587634731
-3.973986993496749,-1.7888753773225987,-1.7890868841663845,-0.9955859698916598
-3.965982991495748,-1.7850236264238004,-1.7851979742409696,-0.9969607613983344
-3.9579789894947472,-1.7807571439103511,-1.7809730903119312,-0.9980800809921835
-3.9499749874937473,-1.77607871683575,-1.7762805895657883,-0.9989436418467552
-3.9419709854927465,-1.7709912130053393,-1.771133354367446,-0.9995512226739591
-3.9339669834917466,-1.7654975800318264,-1.765689147317537,-0.9999026677807706
-3.9259629814907457,-1.759600844378033,-1.759773068055805,-0.9999978871091283
-3.917958979489745,-1.7533041103868343,-1.7534907343622381,-0.9998368562590106
-3.909954977488745,-1.746610559298754,-1.7468488616955058,-0.9994196164946889
-3.901950975487744,-1.7395234482573623,-1.739746909363088,-0.9987462747341531
-3.8939469734867433,-1.7320461093026878,-1.7323466591454706,-0.997817003521714
-3.8859429714857434,-1.7241819483529413,-1.7243728131567246,-0.996632040983789
-3.8779389694847426,-1.7159344441748514,-1.716161354666603,-0.9951916907678812
-3.8699349674837418,-1.707307147342673,-1.7074839118168503,-0.9934963219647704
-3.861930965482742,-1.6983036791863877,-1.698522539461021,-0.9915463690139333
-3.853926963481741,-1.6889277307290609,-1.6891153658365405,-0.9893423315922169
-3.845922961480741,-1.67918306161385,-1.6793634023922792,-0.9868847744857974
-3.8379189594797403,-1.6690734990207723,-1.6692623806133327,-0.9841743274454523
-3.8299149574787394,-1.6586029365735002,-1.6587897720963976,-0.9812116850251872
-3.8219109554777395,-1.647775333236565,-1.6479704688574974,-0.9779976064042553
-3.8139069534767387,-1.6365947122029805,-1.6368343407497963,-0.9745329151926164
-3.805902951475738,-1.625065159772838,-1.625198679385597,-0.9708184992198882
-3.797898949474738,-1.6131908242228836,-1.6134059659181361,-0.966855310307838
-3.789894947473737,-1.6009759146674887,-1.6011837098654536,-0.9626443640264769
-3.7818909454727363,-1.588424699911193,-1.5886078842958316,-0.9581867394338214
-3.7738869434717364,-1.575541507293112,-1.5757078091179135,-0.9534835787993828
-3.7658829414707355,-1.5623307215235,-1.5625706528784615,-0.9485360873114587
-3.7578789394697356,-1.5487967835126308,-1.548975173579069,-0.9433455327683055
-3.749874937468735,-1.5349441891924145,-1.5351250789208928,-0.9379132452532606
-3.741870935467734,-1.5207774883308094,-1.520949442037759,-0.9322406167939109
-3.733866933466734,-1.506301283339523,-1.5064852124610884,-0.9263291010053836
-3.725862931465733,-1.491520228075045,-1.4916954865162069,-0.9201802127178539
-3.7178589294647324,-1.476439026633463,-1.4765677939449326,-0.9137955275883728
-3.7098549274637325,-1.4610624321391885,-1.4612427281477822,-0.9071766816971017
-3.7018509254627316,-1.4453952455279206,-1.4455700036419707,-0.9003253711280639
-3.693846923461731,-1.4294423143241108,-1.4296252330815198,-0.8932433515345256
-3.685842921460731,-1.413208531413178,-1.413452413385312,-0.8859324376891069
-3.67783891945973,-1.3966988338087607,-1.3968572380627158,-0.8783945030187422
-3.6698349174587293,-1.3799182014152436,-1.3801340103882618,-0.8706314791246182
-3.6618309154577293,-1.362871655785817,-1.363090413988967,-0.8626453552871973
-3.6538269134567285,-1.3455642588763823,-1.3457631060402273,-0.8544381779564604
-3.6458229114557286,-1.3280011117955457,-1.3281609742503875,-0.8460120502275086
-3.6378189094547277,-1.3101873535509272,-1.3103638089418692,-0.8373691313016366
-3.629814907453727,-1.2921281597920877,-1.2922879175155477,-0.8285116359330421
-3.621810905452727,-1.2738287415503784,-1.2740234817596072,-0.8194418338612911
-3.613806903451726,-1.255294343975851,-1.2554506025802596,-0.8101620492296917
-3.6058029014507254,-1.236530245071633,-1.2367190270810198,-0.8006746599897373
-3.5977988994497254,-1.2175417544259621,-1.2177240234413553,-0.7909820972917518
-3.5897948974487246,-1.1983342119421148,-1.1985234047845754,-0.781086844861902
-3.5817908954477238,-1.1789129865665695,-1.1790830935489072,-0.7709914383657481
-3.573786893446724,-1.1592834750156056,-1.1594480275186507,-0.7606984647584732
-3.565782891445723,-1.1394511005006143,-1.1396408771198925,-0.7502105616219722
-3.557778889444723,-1.119421311452395,-1.1195900338278255,-0.7395304164889763
-3.5497748874437223,-1.0991995802446748,-1.0993552464031784,-0.728660766154362
-3.5417708854427215,-1.0787914019171694,-1.078988034265063,-0.7176043959738542
-3.5337668834417215,-1.058202292898329,-1.0583766995489952,-0.7063641391502721
-3.5257628814407207,-1.0374377897281464,-1.037610628054927,-0.6949428760075163
-3.51775887943972,-1.0165034477812254,-1.0166644976908439,-0.6833435332524906
-3.50975487743872,-0.9954048399903809,-0.9955879397338917,-0.6715690832251278
-3.501750875437719,-0.9741475555709869,-0.9743017974170362,-0.6596225431367211
-3.4937468734367183,-0.9527371987464148,-0.9528677289580952,-0.64750697429677
-3.4857428714357184,-0.9311793874747152,-0.9313123730989935,-0.6352254813285131
-3.4777388694347176,-0.9094797521768695,-0.9095931093178766,-0.6227812113733622
-3.4697348674337176,-0.8876439344668067,-0.8878284475029747,-0.610177353284455
-3.461730865432717,-0.865677585883496,-0.8658547662886139,-0.5974171368094974
-3.453726863431716,-0.8435863666253045,-0.8437703900916057,-0.5845038317631486
-3.445722861430716,-0.821375944286904,-0.8215038916417768,-0.5714407471891246
-3.4377188594297152,-0.799051992598955,-0.7992142961622233,-0.5582312305122489
-3.4297148574287144,-0.776620190170833,-0.7767904119487578,-0.5448786666806809
-3.4217108554277145,-0.7540862192366214,-0.7542522828338264,-0.5313864772985164
-3.4137068534267136,-0.7314557644046129,-0.7315772299129679,-0.5177581197489949
-3.405702851425713,-0.7087345114105854,-0.7088497257421397,-0.5039970863085509
-3.397698849424713,-0.6859281458750466,-0.6860628368807763,-0.49010690325191175
-3.389694847423712,-0.6630423520647266,-0.6631858304305228,-0.47609112994848235
-3.3816908454227113,-0.6400828116585618,-0.6402607493201116,-0.4619533579502631
-3.3736868434217113,-0.6170552025183327,-0.6171679945668584,-0.4476972100715081
-3.3656828414207105,-0.593965197464267,-0.5941104036463004,-0.4333263394603712
-3.3576788394197106,-0.5708184630558348,-0.5709829604025453,-0.41884442866279525
-3.3496748374187097,-0.5476206583778751,-0.5477398383886968,-0.40425518867884463
-3.341670835417709,-0.5243774338324094,-0.5245490024045592,-0.38956235801176964
-3.333666833416709,-0.5010944299362887,-0.5012481480620041,-0.37476970171000784
-3.325662831415708,-0.47777727612487186,-0.47794045635876653,-0.3598810104023825
-3.3176588294147074,-0.454431589562073,-0.45455537448710265,-0.3449000993267614
-3.3096548274137074,-0.43106297395688026,-0.43121395691821546,-0.3298308073523942
-3.3016508254127066,-0.4076770183866015,-0.407802627577778,-0.31467699599619425
-3.293646823411706,-0.38427929612710077,-0.3844047404641864,-0.29944254843323276
-3.285642821410706,-0.36087536349017135,-0.36099879179781647,-0.28413136850166665
-3.277638819409705,-0.33747075866827103,-0.33759392177942954,-0.26874737970237267
-3.269634817408705,-0.3140710005869146,-0.31420313480460743,-0.2532945241935591
-3.2616308154077043,-0.2906815877647759,-0.29085314291234327,-0.23777676178057114
-3.2536268134067035,-0.2673079971818507,-0.26742722659461055,-0.22219806890120017
-3.2456228114057035,-0.2439556831558118,-0.24410438193201467,-0.20656243760671347
-3.2376188094047027,-0.22063007622675396,-0.22078623986627252,-0.19087387453888296
-3.229614807403702,-0.1973365820505747,-0.19744869790319272,-0.1751363999032908
-3.221610805402702,-0.17408058030113938,-0.17418632508887635,-0.15935404643914353
-3.213606803401701,-0.15086742358143818,-0.15096372471769343,-0.1435308583858747
-3.2056028014007003,-0.12770243634396194,-0.12784962577299153,-0.12767089044681587
-3.1975987993997004,-0.10459091382044505,-0.10472961346821087,-0.11177820675017089
-3.1895947973986996,-0.08153812096115459,-0.08167196460721958,-0.0958568798075747
-3.1815907953976996,-0.05854929138397991,-0.05866281699515052,-0.07991098947052172
-3.173586793396699,-0.03562962633340999,-0.03579892315587894,-0.06394462188488681
-3.165582791395698,-0.012784293649674705,-0.012877901745482178,-0.04796186844385984
-3.157578789394698,0.009981573251860887,0.009827295965382713,-0.03196682473951792
-3.1495747873936972,0.03266287639080634,0.03253934314531744,-0.01596358951332163
-3.1415707853926964,0.05525455422121783,0.05508367558322058,4.373639417971781e-05
-3.1335667833916965,0.07775158262025816,0.07759477549775406,0.016051051094196793
-3.1255627813906957,0.1001489758658814,0.10001888576570307,0.03205425270081753
-3.117558779389695,0.12244178760336466,0.12227559388270351,0.048049240382107644
-3.109554777388695,0.14462511180052873,0.1444977727171538,0.06403191541095718
-3.101550775387694,0.1666940836915189,0.1665456122375585,0.07999818221538753
-3.0935467733866933,0.18864388070890498,0.18851658812003902,0.09594394942803408
-3.0855427713856933,0.21046972340406528,0.2103489164368099,0.11186513093456739
-3.0775387693846925,0.23216687635560226,0.23203864187626022,0.1277576469207682
-3.0695347673836926,0.25373064906568343,0.2535950274209682,0.1436174249179704
-3.0615307653826918,0.27515639684419246,0.2750325011300879,0.1594404008466482
-3.053526763381691,0.29643952168044585,0.29632298832787646,0.1752225200578271
-3.045522761380691,0.3175754731024557,0.3174528621326572,0.19095973837209582
-3.03751875937969,0.3385597490235595,0.33843525363430965,0.20664802311593553
-3.0295147573786894,0.3593878965761923,0.35923061095795544,0.22228335415508482
-3.0215107553776894,0.38005551293282647,0.3799062878822016,0.2378617249247072
-3.0135067533766886,0.4005582461138466,0.4003610660568696,0.2533791434560815
-3.005502751375688,0.42089179578224434,0.42077760994277685,0.26883163339953614
-2.997498749374688,0.44105191402501753,0.4409141817350714,0.28421523504339724
-2.989494747373687,0.46103440612121305,0.46090253637208256,0.2995260063286721
-2.981490745372687,0.48083513129636213,0.48072883051034954,0.31476002385919327
-2.9734867433716863,0.5004500034633537,0.5002943101379799,0.3299133839070048
-2.9654827413706855,0.5198749919494889,0.5197487519694867,0.3449822034126839
-2.9574787393696855,0.5391061222097312,0.5389821552568603,0.3599626209803823
-2.9494747373686847,0.5581394765259757,0.5579973905956278,0.3748507978673172
-2.941470735367684,0.5769711946922033,0.576878470932962,0.3896429189674416
-2.933466733366684,0.5955974746855353,0.5954953372201777,0.40433519378907296
-2.925462731365683,0.6140145733230217,0.6138806076163497,0.4189238574262145
-2.9174587293646823,0.632218806903991,0.6320915540752449,0.43340517152330515
-2.9094547273636824,0.6502065518380714,0.6501348775732894,0.44777542523318076
-2.9014507253626816,0.6679742452585914,0.6678645196669677,0.46203093616798613
-2.8934467233616816,0.6855183856214111,0.685427341468466,0.4761680513427784
-2.885442721360681,0.7028355332890471,0.702722483122273,0.4901831481116198
-2.87743871935968,0.7199223110999882,0.7198264684766355,0.5040726350958722
-2.86943471735868,0.7367754049232242,0.7366164445203551,0.5178329531044953
-2.8614307153576792,0.7533915641978186,0.7532690500846211,0.5314605760460963
-2.8534267133566784,0.7697676024574792,0.7696620559567859,0.5449520118324842
-2.8454227113556785,0.785900397840104,0.7858010628921953,0.5583038032735248
-2.8374187093546777,0.8017868935822067,0.8016589421226877,0.5715125289630523
-2.829414707353677,0.8174240984981453,0.8172786265404943,0.5845748041555981
-2.821410705352677,0.8328090874441492,0.8327047196467534,0.5974872816337393
-2.813406703351676,0.8479390017670385,0.8478464172557021,0.610246652565829
-2.805402701350676,0.8628110497376276,0.8627216877679529,0.6228496473538777
-2.7973986993496753,0.8774225069687375,0.8772981634962099,0.6352930364714006
-2.7893946973486745,0.8917707168177983,0.8916936466581198,0.647573631290977
-2.7813906953476746,0.905853090773981,0.9057572212736328,0.6596882849013421
-2.7733866933466738,0.9196671088298232,0.9195481932635149,0.6716338929137896
-2.765382691345673,0.9332103198373267,0.9331083059469841,0.6834073942576652
-2.757378689344673,0.9464803418485113,0.9463405755619634,0.6950057719647725
-2.749374687343672,0.9594748624403397,0.9593783878199192,0.7064260539424769
-2.7413706853426714,0.9721916390240328,0.9720645038168269,0.7176653137352987
-2.7333666833416714,0.9846284991387898,0.9845295194674306,0.7287206712748237
-2.7253626813406706,0.9967833407297986,0.9966612785009143,0.739589293617726
-2.71735867933967,1.0086541324105927,1.008571421940514,0.7502683956717044
-2.70935467733867,1.0202389137097267,1.020141805864608,0.7607552409091689
-2.701350675337669,1.0315357953017974,1.0314359187391489,0.7710471420684799
-2.693346673336669,1.042542959222666,1.042481066447865,0.781141461842554
-2.6853426713356683,1.0532586590690936,1.0531615465143391,0.7910356135546841
-2.6773386693346675,1.0636812201826071,1.0635911377614697,0.8007270618213703
-2.6693346673336675,1.0738090398176834,1.073660975993502,0.8102133232020161
-2.6613306653326667,1.0836405872942518,1.0835329705875782,0.8194919668353158
-2.653326663331666,1.0931744041344973,1.0930622173689917,0.8285606150621573
-2.645322661330666,1.1024091041840376,1.1023155398559448,0.8374169440349032
-2.637318659329665,1.1113433737173544,1.1112409205250036,0.8460586843128802
-2.6293146573286643,1.119975971527737,1.119858250286196,0.8544836214439202
-2.6213106553276644,1.1283057290014342,1.1281927030604426,0.862689596531817
-2.6133066533266636,1.1363315501764024,1.1362154291008153,0.8706745067895487
-2.6053026513256636,1.1440524117853261,1.1439613954811239,0.8784363060781117
-2.597298649324663,1.1514673632832482,1.1513581719071797,0.8859730054308522
-2.589294647323662,1.1585755268595959,1.1584853470828065,0.8932826735631345
-2.581290645322662,1.1653760974348164,1.1652543837767855,0.9003634373672367
-2.5732866433216612,1.1718683426415697,1.1717790720659607,0.907213482392338
-2.5652826413206604,1.1780516027905343,1.1779887786866476,0.9138310533094686
-2.5572786393196605,1.1839252908209057,1.1838680998247701,0.9202144543613162
-2.5492746373186597,1.1894888922355777,1.189385711053699,0.9263620497967674
-2.541270635317659,1.1947419650211368,1.1946566853320593,0.9322722642900652
-2.533266633316659,1.1996841395526192,1.1996163950075076,0.9379435833444905
-2.525262631315658,1.204315118483224,1.2042299529366245,0.943374553680454
-2.517258629314658,1.2086346766188756,1.2085393035469112,0.948563783607896
-2.5092546273136573,1.2126426607778713,1.2125569255537403,0.9535099433829132
-2.5012506253126565,1.216338989635515,1.2162574404200712,0.9582117655485016
-2.4932466233116566,1.2197236535539717,1.219607538064017,0.9626680452593463
-2.4852426213106558,1.222796714397262,1.2227040550654906,0.966877640590564
-2.477238619309655,1.2255583053315502,1.225479093119842,0.9708394728303202
-2.469234617308655,1.2280086306108005,1.2279304971560114,0.9745525267562508
-2.461230615307654,1.2301479653478862,1.2300616663340531,0.9780158508956152
-2.4532266133066534,1.2319766552711484,1.2318841234356435,0.9812285577691089
-2.4452226113056534,1.2334951164666397,1.2334251184150231,0.9841898241182824
-2.4372186093046526,1.2347038351059973,1.234670339897879,0.9868988911165026
-2.429214607303652,1.2356033671601134,1.2355356668822721,0.9893550645634006
-2.421210605302652,1.2361943380986762,1.2361397941545522,0.9915577150627621
-2.413206603301651,1.2364774425756757,1.2363869214145213,0.9935062781838117
-2.405202601300651,1.2364534441009707,1.2363829900115066,0.9952002546058459
-2.3971985992996503,1.236123174698023,1.2360669564483853,0.996639210246188
-2.3891945972986495,1.2354875345478908,1.2354180844001297,0.9978227763714187
-2.3811905952976495,1.23454749161957,1.2344962293087416,0.9987506496918663
-2.3731865932966487,1.2333040812868834,1.233256302316505,0.9994225924393247
-2.365182591295648,1.231758405931864,1.231686509690726,0.9998384324279811
-2.357178589294648,1.2299116345348942,1.2298246030160551,0.999998063098539
-2.349174587293647,1.2277650022516662,1.2276935936650828,0.999901443545524
-2.3411705852926463,1.225319809977018,1.2252008389031004,0.9995485985277663
-2.3331665832916464,1.2225774238958822,1.2225232659040404,0.9989396184620558
-2.3251625812906456,1.2195392750213832,1.219446358089948,0.9980746593999725
-2.3171585792896456,1.216206858720176,1.2161335398619233,0.996953942987899
-2.309154577288645,1.2125817342253147,1.212494495474514,0.9955777564102224
-2.301150575287644,1.208665524136558,1.208552669547183,0.9939464523157441
-2.293146573286644,1.2044599139084495,1.204393604635535,0.9920604487273129
-2.2851425712856432,1.1999666513261154,1.1999077051415419,0.9899202289347058
-2.2771385692846424,1.1951875459690937,1.1951181237675428,0.9875263413707853
-2.2691345672836425,1.1901244686632104,1.190078601888635,0.9848793994709636
-2.2611305652826417,1.1847793509206637,1.1846531484556515,0.9819800815160075
-2.253126563281641,1.1791541843684696,1.179069234645174,0.9788291304582303
-2.245122561280641,1.1732510201654782,1.173160395815058,0.9754273537311093
-2.23711855927964,1.1670719684079525,1.1670297074590994,0.9717756230423793
-2.22911455727864,1.1606191975239775,1.1605557443334182,0.9678748741506588
-2.2211105552776393,1.1538949336568542,1.1538272653220327,0.9637261066256586
-2.2131065532766385,1.1469014600375025,1.1468388482586958,0.9593303835920443
-2.2051025512756386,1.1396411163462359,1.1395829113368598,0.9546888314570079
-2.1970985492746378,1.1321162980637873,1.13206352833269,0.9498026396216249
-2.189094547273637,1.1243294558120325,1.1242764332269273,0.944673060176071
-2.181090545272637,1.1162830946843492,1.1162136964603313,0.9393014075787726
-2.173086543271636,1.1079797735658528,1.1079459283487896,0.9336890583195735
-2.1650825412706354,1.0994221044437267,1.099410792643962,0.9278374505670124
-2.1570785392696354,1.0906127517076643,1.0905482954907226,0.9217480837997893
-2.1490745372686346,1.0815544314407624,1.081476115842283,0.9154225184225206
-2.141070535267634,1.072249910700874,1.0722110465862016,0.9088623753658888
-2.133066533266634,1.0627020067926973,1.0626905466255632,0.9020693356712753
-2.125062531265633,1.052913586530705,1.052832899053458,0.8950451400599911
-2.117058529264633,1.042887565493133,1.042821998126709,0.8877915884872197
-2.1090545272636323,1.0326269072671512,1.0325473060785648,0.8803105396807719
-2.1010505252626315,1.0221346226854342,1.0220828842240854,0.8726039106647908
-2.0930465232616315,1.011413769054263,1.0113520454807963,0.8646736762685105
-2.0850425212606307,1.000467449373382,1.0004469397585802,0.8565218686202027
-2.07703851925963,0.9892988115477624,0.989236112660613,0.8481505766264463
-2.06903451725863,0.9779110475914083,0.9778613330371548,0.8395619454368425
-2.061030515257629,0.9663073928234818,0.9662688658856352,0.8307581758943144
-2.0530265132566283,0.9544911250568611,0.9544450056237938,0.8217415239711463
-2.0450225112556284,0.9424655637792799,0.9423999847008177,0.8125143001908858
-2.0370185092546276,0.9302340693273585,0.9301294314111873,0.8030788690362669
-2.0290145072536276,0.9178000420535357,0.9177387789179232,0.7934376483433181
-2.021010505252627,0.9051669214862703,0.9050857212931641,0.7835931086817802
-2.013006503251626,0.8923381854835412,0.892275013424863,0.77354777272203
-2.005002501250626,0.8793173493799415,0.8792593023973122,0.76330421458864
-1.9969984992496252,0.8661079651274618,0.8660743506731726,0.7528650592007536
-1.9889944972486244,0.8527136204302919,0.8526675170616776,0.7422329815994557
-1.9809904952476245,0.8391379378736324,0.8390854576339656,0.7314107062622868
-1.9729864932466237,0.8253845740468918,0.8253648707771111,0.7204010064050906
-1.9649824912456229,0.8114572186613745,0.8114446470298066,0.7092067032713827
-1.956978489244623,0.7973595936626261,0.7972834890248017,0.6978306654094012
-1.948974487243622,0.7830954523376871,0.7830395507228779,0.6862758079370354
-1.9409704852426222,0.7686685784174382,0.7686267491829799,0.6745450917948335
-1.9329664832416213,0.7540827851741876,0.7540448737941069,0.6626415229872494
-1.9249624812406205,0.7393419145147496,0.7392980619273731,0.6505681518123607
-1.9169584792396206,0.7244498360691657,0.7243811206951158,0.6383280720802242
-1.9089544772386198,0.7094104462753039,0.7093413907346084,0.62592442032008
-1.900950475237619,0.6942276674594917,0.6941730241987263,0.6133603749766227
-1.892946473236619,0.6789054469134062,0.6788305022779001,0.6006391555955175
-1.8849424712356182,0.6634477559674131,0.6634156077882923,0.5877640219983865
-1.8769384692346174,0.6478585890605489,0.647780080739196,0.574738273447484
-1.8689344672336174,0.6321419628073527,0.6321220840432896,0.561565247800255
-1.8609304652326166,0.6163019150616982,0.6162943678436436,0.548248320654002
-1.8529264632316167,0.6003425039779188,0.6003054585104134,0.5347909044808961
-1.8449224612306159,0.5842678070693281,0.584196480471676,0.5211964477535167
-1.836918459229615,0.5680819202643888,0.5680154718900433,0.5074684340611885
-1.8289144572286151,0.551788956960714,0.5517249443457536,0.49361038121730444
-1.8209104552276143,0.5353930470770804,0.5353367433178019,0.4796258403578793
-1.8129064532266135,0.5188983361037034,0.5188655678613171,0.4655183950315773
-1.8049024512256135,0.5023089841509196,0.5022513203095392,0.45129166028142104
-1.7968984492246127,0.4856291649964851,0.4855603790294298,0.4369492817184288
-1.788894447223612,0.46886306513171455,0.4688115483527749,0.4224949345874342
-1.780890445222612,0.4520148828066657,0.45200612543242485,0.4079323228252969
-1.7728864432216112,0.43508882707447255,0.4350441059811773,0.39326517811176137
-1.7648824412206103,0.41808911683519007,0.41805483157073914,0.3784972589132211
-1.7568784392196104,0.40101997987918614,0.40099166958556887,0.3636323495196038
-1.7488744372186096,0.3838856519303808,0.3838754841448375,0.3486742590746397
-1.7408704352176096,0.36669037568949325,0.3666339795410745,0.333626820599777
-1.7328664332166088,0.34943839987748504,0.34937925977015377,0.3184938900119542
-1.724862431215608,0.3321339782794359,0.3321009985540118,0.3032793451355305
-1.716858429214608,0.314781368788996,0.3147243161774921,0.28798708470858514
-1.7088544272136073,0.297384832453641,0.2973449767331148,0.27262102738385807
-1.7008504252126064,0.2799486325209386,0.27991171520826785,0.25718511072460265
-1.6928464232116065,0.26247703348597545,0.26243898068016414,0.24168329019557686
-1.6848424212106057,0.24497430014019106,0.24492647750216773,0.22611953814944769
-1.6768384192096049,0.2274446966217722,0.2273892867609484,0.2104978428088831
-1.668834417208605,0.2098924854678239,0.20987219198180512,0.19482220724456198
-1.660830415207604,0.19232192666849135,0.19230289686952848,0.17909664834937922
-1.6528264132066042,0.17473727672325612,0.1747099678695793,0.16332519580912605
-1.6448224112056034,0.15714278769954776,0.15709267953320924,0.1475118910698664
-1.6368184092046025,0.13954270629391902,0.13952789640808586,0.1316607863023255
-1.6288144072036026,0.12194127289591977,0.12188027552391054,0.11577594336351313
-1.6208104052026018,0.10434272065489542,0.10431926088931771,0.0998614327558644
-1.612806403201601,0.08675127454988879,0.08670684986740783,0.08392133258418122
-1.604802401200601,0.06917115046282024,0.06913890201109923,0.0679597275106097
-1.5967983991996002,0.05160655425513838,0.051555255041161076,0.05198070770793727
-1.5887943971985994,0.03406168084814121,0.034028004378891946,0.0359883678114935
-1.5807903951975995,0.016540713307124255,0.016493067815901652,0.019986805869891593
-1.5727863931965986,-0.0009521780704381255,-0.001006993143348561,0.003980122294895149
-1.5647823911955987,-0.01841283666250726,-0.018432920428029114,-0.012027581189302897
-1.5567783891945979,-0.035837120425720514,-0.035866716915130485,-0.028032202597164244
-1.548774387193597,-0.05322090279403663,-0.05326012471221817,-0.04402964073292954
-1.5407703851925971,-0.07056007357266436,-0.07057956720090842,-0.06001579624155808
-1.5327663831915963,-0.08785053982706731,-0.08790342703139001,-0.07598657265919581
-1.5247623811905955,-0.10508822676685275,-0.10509573022403763,-0.09193787746288651
-1.5167583791895956,-0.12226907862439756,-0.12231502585213049,-0.107865623119289
-1.5087543771885947,-0.13938905952805108,-0.1394133949797865,-0.12376572813211595
-1.500750375187594,-0.15644415436967507,-0.15644517362290694,-0.13963411808800943
-1.492746373186594,-0.1734303696664362,-0.17345510673218104,-0.15546672670061779
-1.4847423711855932,-0.1903437344166234,-0.19037771073888027,-0.1712594968525896
-1.4767383691845923,-0.20718030094934237,-0.20721635975843394,-0.18700838163520228
-1.4687343671835924,-0.22393614576791399,-0.22396612012211822,-0.20270934538539093
-1.4607303651825916,-0.24060737038683755,-0.24061888342849957,-0.2183583647198948
-1.4527263631815917,-0.2571901021620914,-0.2572201670668808,-0.23395142956624018
-1.4447223611805908,-0.2736804951147104,-0.2737095831098651,-0.24948454419033808
-1.43671835917959,-0.29007473074736034,-0.29010624162862975,-0.264953728220382
-1.42871435717859,-0.3063690188538625,-0.3064162600241342,-0.2803550176668262
-1.4207103551775893,-0.32255959832142644,-0.32257278755563323,-0.2956844659381659
-1.4127063531765884,-0.3386427379254927,-0.33863661328942335,-0.3109381448522442
-1.4047023511755885,-0.35461473711699265,-0.35463476479676964,-0.32611214564285645
-1.3966983491745877,-0.37047192680189456,-0.37049383594894486,-0.3412025799613796
-1.3886943471735869,-0.3862106701128861,-0.38624392177576505,-0.3562055808731541
-1.380690345172587,-0.4018273631730333,-0.4018481231385949,-0.37111730384839403
-1.372686343171586,-0.41731843585128237,-0.41734694404333295,-0.3859339277473552
-1.3646823411705862,-0.43268035250963804,-0.4327220674550466,-0.4006516557994936
-1.3566783391695854,-0.44790961274191177,-0.44794105815737995,-0.4152667165764038
-1.3486743371685845,-0.46300275210384395,-0.46298353019536237,-0.4297753649582387
-1.3406703351675846,-0.4779563428345395,-0.47797574053525704,-0.4441738830934039
-1.3326663331665838,-0.4927669945689922,-0.49280346610409625,-0.45845858135126494
-1.324662331165583,-0.5074313550416165,-0.5074440807695814,-0.47262579926760806
-1.316658329164583,-0.5219461107806502,-0.5219869320389342,-0.4866719064826415
-1.3086543271635822,-0.5363079877932867,-0.5363396928385064,-0.5005933036712827
-1.3006503251625814,-0.5505137522413781,-0.5505525640615997,-0.5143864234654785
-1.2926463231615815,-0.5645602111076591,-0.5645947356067407,-0.5280477313683503
-1.2846423211605806,-0.5784442128522695,-0.5784856737260547,-0.5415737266599161
-1.2766383191595807,-0.5921626480595363,-0.5921896315621162,-0.5549609432941421
-1.2686343171585799,-0.6057124500748473,-0.605726829788406,-0.5682059507871313
-1.260630315157579,-0.6190905956314963,-0.6191215187121574,-0.5813053550961768
-1.2526263131565791,-0.6322941054674126,-0.6322890196640637,-0.5942557994894928
-1.2446223111555783,-0.645320044931633,-0.6453258998969453,-0.6070539654063832
-1.2366183091545775,-0.6581655245804044,-0.6581723417011544,-0.619696573307617
-1.2286143071535776,-0.6708277007628547,-0.6708363797376642,-0.6321803835158165
-1.2206103051525767,-0.6833037761960079,-0.6833059085639911,-0.6445021970456315
-1.212606303151576,-0.695591000529209,-0.6955963744409063,-0.6566588564234732
-1.204602301150576,-0.7076866708976705,-0.7077063024628777,-0.6686472464966229
-1.1965982991495752,-0.7195881324651926,-0.7195908335902597,-0.6804642952314965
-1.1885942971485743,-0.7312927789558608,-0.7312901299338684,-0.6921069745008473
-1.1805902951475744,-0.7427980531746653,-0.7428011536816963,-0.7035723008597297
-1.1725862931465736,-0.7541014475169239,-0.7541154447985893,-0.7148573363100126
-1.1645822911455737,-0.7652005044664749,-0.7652542309457728,-0.7259591890532354
-1.1565782891445728,-0.7760928170824399,-0.7761114964508341,-0.7368750142316428
-1.148574287143572,-0.786776029474598,-0.7868162488643021,-0.7476020146571731
-1.140570285142572,-0.7972478372671887,-0.7972947034261412,-0.7581374415282439
-1.1325662831415713,-0.8075059880510976,-0.8075017838069135,-0.7684785951341372
-1.1245622811405704,-0.8175482818243447,-0.8175326029372465,-0.7786228255467956
-1.1165582791395705,-0.8273725714208036,-0.8273676161529512,-0.788567533299872
-1.1085542771385697,-0.8369767629270777,-0.8369699342655385,-0.7983101700548475
-1.1005502751375689,-0.8463588160873977,-0.8463739511937658,-0.8078482392540388
-1.092546273136569,-0.8555167446965848,-0.8555375523013802,-0.8171792967603462
-1.0845422711355681,-0.8644486169809112,-0.8644624531082937,-0.8263009514835681
-1.0765382691345682,-0.873152555966842,-0.8731757888549858,-0.8352108659931131
-1.0685342671335674,-0.8816267398375793,-0.8816601189242526,-0.8439067571169757
-1.0605302651325665,-0.889869402277355,-0.8898802473864996,-0.8523863965267943
-1.0525262631315666,-0.8978788328034022,-0.89788414707486,-0.8606476113088645
-1.0445222611305658,-0.9056533770855661,-0.905682055410467,-0.8686882845209531
-1.036518259129565,-0.913191437253485,-0.9132307689501622,-0.8765063557347601
-1.028514257128565,-0.9204914721913064,-0.9204981779014492,-0.8840998215639077
-1.0205102551275642,-0.9275519978198786,-0.9275680079428019,-0.8914667361773124
-1.0125062531265634,-0.9343715873663672,-0.9343894115877187,-0.8986052117978001
-1.0045022511255635,-0.9409488716212769,-0.9409490150856862,-0.9055134191858534
-0.9964982491245626,-0.9472825391828145,-0.9473072591668465,-0.9121895881083572
-0.9884942471235627,-0.953371336688551,-0.9533757133410444,-0.9186320077922175
-0.9804902451225619,-0.9592140690343892,-0.9592163509891071,-0.924839027362754
-0.9724862431215611,-0.964809599580747,-0.9648171526335053,-0.9308090562667323
-0.9644822411205611,-0.9701568503459783,-0.9701882713993218,-0.9365405646799474
-0.9564782391195603,-0.9752548021869357,-0.9752755795890312,-0.9420320838992434
-0.9484742371185595,-0.9801024949667702,-0.9801269130685509,-0.9472822067188665
-0.9404702351175596,-0.9846990277097695,-0.9847339089474363,-0.9522895877910641
-0.9324662331165587,-0.9890435587434026,-0.9890671281677229,-0.9570529439708325
-0.9244622311155579,-0.9931353058274328,-0.9931611727545223,-0.961571054644721
-0.916458229114558,-0.9969735462700666,-0.9969802985145086,-0.9658427620436164
-0.9084542271135572,-1.00055761703128,-1.0005608672260973,-0.9698669715394234
-0.9004502251125563,-1.0038869148131115,-1.0038918640745567,-0.9736426519255611
-0.8924462231115564,-1.0069608961370557,-1.0069664048934266,-0.9771688356812122
-0.8844422211105556,-1.0097790774085196,-1.009798701033022,-0.9804446192192514
-0.8764382191095557,-1.0123410349682904,-1.0123412348662815,-0.9834691631177882
-0.8684342171085548,-1.0146464051311161,-1.0146644452214428,-0.9862416923352719
-0.860430215107554,-1.016694884211251,-1.0167082059918042,-0.9887614964090943
-0.8524262131065541,-1.0184862285351597,-1.0185045666884471,-0.991027929637647
-0.8444222111055533,-1.0200202544412138,-1.0200368619478526,-0.9930404112457841
-0.8364182091045524,-1.021296838266508,-1.0213182066497102,-0.9947984255336447
-0.8284142071035525,-1.022315916320766,-1.022342696945723,-0.9963015220088015
-0.8204102051025517,-1.0230774848473474,-1.023072056566051,-0.9975493155017012
-0.8124062031015509,-1.0235815999713727,-1.0235802069915192,-0.9985414862643626
-0.8044022011005509,-1.0238283776350197,-1.0238383839947385,-0.9992777800523135
-0.7963981990995501,-1.0238179935200007,-1.0238049874775113,-0.9997580081897409
-0.7883941970985502,-1.0235506829571848,-1.023565954967429,-0.9999820476178386
-0.7803901950975494,-1.0230267408235303,-1.0230245395782824,-0.9999498409263421
-0.7723861930965485,-1.0222465214262049,-1.0222567664532096,-0.9996613963682391
-0.7643821910955486,-1.021210438374038,-1.021213416723583,-0.9991167878576556
-0.7563781890945478,-1.0199189644363018,-1.0199319186908913,-0.998316154950914
-0.748374187093547,-1.0183726313888344,-1.0183815100809692,-0.9972597028107733
-0.740370185092547,-1.0165720298476153,-1.0165727858447966,-0.995947702153855
-0.7323661830915462,-1.0145178090897664,-1.0145126116085663,-0.9943804891812718
-0.7243621810905454,-1.012210676862055,-1.012219779569261,-0.9925584654924762
-0.7163581790895455,-1.0096513991769682,-1.0096500602752962,-0.9904820979823504
-0.7083541770885446,-1.0068408000963538,-1.0068402062239565,-0.9881519187215634
-0.7003501750875447,-1.003779761502745,-1.003798740454845,-0.9855685248202284
-0.6923461730865439,-1.000469222858399,-1.0004864714286539,-0.9827325782748921
-0.6843421710855431,-0.9969101809520708,-0.9969154302544736,-0.9796448057988987
-0.6763381690845431,-0.9931036896336511,-0.9931056878143908,-0.9763059986361683
-0.6683341670835423,-0.9890508595366883,-0.9890483719810252,-0.9727170123584392
-0.6603301650825415,-0.9847528577888665,-0.9847698119818187,-0.9688787666460293
-0.6523261630815416,-0.9802109077104955,-0.9802151688620406,-0.9647922450521661
-0.6443221610805407,-0.9754262885011495,-0.9754417719698956,-0.9604584947509488
-0.6363181590795399,-0.9704003349144177,-0.9703910611214424,-0.9558786262690124
-0.62831415707854,-0.9651344369209174,-0.9651482730851224,-0.9510538132009534
-0.6203101550775392,-0.9596300393596673,-0.9596255703597422,-0.9459852919085924
-0.6123061530765392,-0.9538886415778224,-0.953893729491481,-0.9406743612041607
-0.6043021510755384,-0.9479117970588857,-0.9479092396600344,-0.9351223820174737
-0.5962981490745376,-0.9417011130395385,-0.9416985555552289,-0.929330777047195
-0.5882941470735377,-0.9352582501150819,-0.9352597055144893,-0.9233010303962689
-0.5802901450725368,-0.9285849218336375,-0.9285850682555461,-0.9170346871916137
-0.572286143071536,-0.9216828942791764,-0.9216967329083416,-0.9105333531881876
-0.5642821410705361,-0.9145539856434861,-0.9145679043172654,-0.9037986943575103
-0.5562781390695353,-0.9072000657871526,-0.9072254003354667,-0.8968324364607537
-0.5482741370685345,-0.899623055789671,-0.8996331550782346,-0.8896363646065197
-0.5402701350675345,-0.8918249274887449,-0.8918271597830103,-0.8822123227934023
-0.5322661330665337,-0.8838077030089679,-0.8838148983859654,-0.8745622134374591
-0.5242621310655329,-0.8755734542798562,-0.8755682521390025,-0.8666879968847206
-0.516258129064533,-0.8671243025434621,-0.8671387422088171,-0.8585916909088482
-0.5082541270635321,-0.8584624178516078,-0.8584813571278215,-0.850275370194075
-0.5002501250625322,-0.8495900185528681,-0.8495985731577579,-0.8417411658035727
-0.49224612306153137,-0.8405093707694129,-0.8405046471396895,-0.8329912646333586
-0.48424212106053055,-0.8312227878638029,-0.8312320989819771,-0.8240279088519074
-0.4762381190595306,-0.8217326298959218,-0.8217320890042389,-0.814853395325592
-0.4682341170585298,-0.8120413030700587,-0.8120528930574825,-0.8054700750301063
-0.460230115057529,-0.8021512591723503,-0.8021504500552742,-0.795880352448032
-0.45222611305652904,-0.7920649949986532,-0.7920765743153626,-0.7860866849526855
-0.4442221110555282,-0.7817850517729914,-0.7817994004093153,-0.7760915821784111
-0.4362181090545274,-0.7713140145567029,-0.7713182586920867,-0.7658976053774911
-0.42821410705352747,-0.7606545116484005,-0.7606579404376038,-0.7555073667638206
-0.42021010505252665,-0.7498092139748649,-0.7498107125253114,-0.7449235288435221
-0.4122061030515267,-0.7387808344730713,-0.7387874794063037,-0.7341488037326842
-0.4042021010505259,-0.7275721274633578,-0.7275689295556865,-0.7231859524623713
-0.3961980990495251,-0.7161858880139877,-0.716197006811818,-0.7120377842711144
-0.38819409704852514,-0.7046249512971823,-0.7046279013477894,-0.7007071558850397
-0.3801900950475243,-0.6928921919367564,-0.692896003542118,-0.6891969707858255
-0.3721860930465235,-0.6809905233475302,-0.6809902736780302,-0.677510178466691
-0.36418209104552357,-0.6689228970666266,-0.6689264306461444,-0.6656497736765827
-0.35617808904452275,-0.6566923020768078,-0.6567031978574372,-0.6536187956527637
-0.34817408704352193,-0.6443017641219881,-0.6443075554811541,-0.6414203273420152
-0.340170085042522,-0.6317543450150978,-0.6317645049683291,-0.6290574946106247
-0.3321660830415212,-0.6190531419383846,-0.6190577084862025,-0.6165334654433772
-0.32416208104052124,-0.606201286736368,-0.6062085696010712,-0.6038514491317656
-0.3161580790395204,-0.5932019452015332,-0.5932067219210819,-0.5910146954515968
-0.3081540770385196,-0.5800583163529743,-0.5800642457926783,-0.5780264938302441
-0.30015007503751967,-0.5667736317081006,-0.5667794693887742,-0.5648901725037244
-0.29214607303651885,-0.5533511545475527,-0.553351910033472,-0.5516090976638319
-0.28414207103551803,-0.5397941791735174,-0.539790862679299,-0.5381866725955569
-0.2761380690345181,-0.5261060301615815,-0.5261047931207719,-0.5246263368049874
-0.2681340670335173,-0.5122900616062609,-0.5122942997286593,-0.5109315651379288
-0.26013006503251646,-0.49834965636038825,-0.4983499626028535,-0.4971058668894814
-0.2521260630315165,-0.48428822526853665,-0.48428965983911376,-0.48315278490477603
-0.2441220610305157,-0.4701092063945682,-0.4701120027658868,-0.46907589467111305
-0.23611805902951488,-0.4558160642435616,-0.45581316323220344,-0.45487880340175046
-0.22811405702851495,-0.44141228897820894,-0.4414035900700323,-0.4405651491115482
-0.22011005502751413,-0.4269013956298815,-0.42690127293302577,-0.42613859968471934
-0.2121060530265142,-0.412286923304529,-0.4122923393204064,-0.4116028519349435
-0.20410205102551338,-0.3975724343835537,-0.39757306704567763,-0.39696163065804274
-0.19609804902451256,-0.3827615137198598,-0.38276722698985716,-0.3822186876775111
-0.18809404702351262,-0.36785776782922086,-0.3678632449689301,-0.3673778008831025
-0.1800900450225118,-0.35286482407714165,-0.35286666103097725,-0.3524427732627388
-0.17208604302151098,-0.33778632986138685,-0.3377870921614162,-0.3374174319280012
-0.16408204102051105,-0.3226259517903567,-0.3226276960332174,-0.32230562713342514
-0.15607803901951023,-0.3073873748574449,-0.3073873987669505,-0.307111231289865
-0.1480740370185094,-0.2920743016115952,-0.2920729464475609,-0.2918381379721958
-0.14007003501750948,-0.27669045132420855,-0.2766953297767459,-0.27649026092157725
-0.13206603301650865,-0.26123955915255925,-0.26124072298244133,-0.261071533042549
-0.12406203101550872,-0.24572537529993585,-0.24572591323339077,-0.2455859053952336
-0.1160580290145079,-0.2301516641726275,-0.23015526031028355,-0.23003734618286037
-0.10805402701350708,-0.21452220353398657,-0.2145240695102425,-0.21442983973492272
-0.10005002501250715,-0.19884078365570151,-0.19883935184556212,-0.19876738548618558
-0.09204602301150633,-0.18311120646646598,-0.18311270790576376,-0.1830539969518222
-0.08404202101050551,-0.16733728469824782,-0.16733836583874973,-0.16729370069895838
-0.07603801900950558,-0.15152284103029984,-0.1515257254649554,-0.15149053531485665
-0.06803401700850475,-0.13567170723109764,-0.13567332239779872,-0.1356485503720199
-0.060030015007503934,-0.11978772329841453,-0.11978857175858891,-0.1197718053904962
-0.052026013006504,-0.1038747365976644,-0.1038748062296685,-0.10386436879761862
-0.04402201100550318,-0.08793660099872178,-0.08793755404415214,-0.0879303168854624
-0.03601800900450325,-0.07197717601140258,-0.0719772510625706,-0.07197373276630456
-0.028014007003502428,-0.056000325919752285,-0.05600082634831309,-0.055998705326309316
-0.020010005002501607,-0.04000991891536663,-0.04001036905532279,-0.040009328177760456
-0.012006003001501675,-0.0240098262298854,-0.02401013923627995,-0.02400969861006489
-0.004002001000500854,-0.008003921266853658,-0.008003965662694769,-0.008003916539814018
0.004002001000499078,0.008003921266850105,0.00800412120381289,0.008003916539810465
0.012006003001500787,0.024009826229883624,0.02400995361684446,0.024009698610063114
0.02001000500250072,0.040009918915364845,0.04001015562471743,0.04000932817775868
0.02801400700350065,0.05600032591974873,0.0560008143725183,0.05599870532630577
0.03601800900450236,0.0719771760114008,0.07197788582024395,0.07197373276630278
0.04402201100550229,0.08793660099872001,0.08793714018105665,0.08793031688546063
0.052026013006502225,0.10387473659766089,0.10387555792420501,0.10386436879761508
0.060030015007503934,0.11978772329841453,0.11978857175858891,0.1197718053904962
0.06803401700850387,0.1356717072310959,0.13567341465048804,0.13564855037201812
0.0760380190095038,0.1515228410302963,0.15152439101198648,0.15149053531485313
0.08404202101050551,0.16733728469824782,0.16733836583874973,0.16729370069895838
0.09204602301150544,0.18311120646646425,0.18311330409786972,0.18305399695182045
0.10005002501250537,0.19884078365569802,0.19884191675256233,0.19876738548618209
0.1080540270135053,0.21452220353398316,0.2145221763490953,0.21442983973491925
0.11605802901450701,0.23015166417262597,0.23015340606923182,0.23003734618285865
0.12406203101550695,0.24572537529993238,0.2457244073564607,0.24558590539523015
0.13206603301650688,0.2612395591525559,0.2612444771955209,0.26107153304254554
0.1400700350175086,0.2766904513242068,0.27669255803813436,0.2764902609215755
0.14807403701850852,0.2920743016115935,0.2920742652802946,0.29183813797219416
0.15607803901950845,0.30738737485744144,0.30738844759618733,0.3071112312898616
0.16408204102051016,0.322625951790355,0.3226248948840494,0.3223056271334235
0.1720860430215101,0.33778632986138546,0.3377878354658995,0.33741743192799956
0.18009004502251003,0.35286482407713826,0.3528667876188269,0.3524427732627355
0.18809404702351173,0.3678577678292192,0.3678608010547609,0.36737780088310085
0.19609804902451167,0.3827615137198581,0.3827607730198096,0.38221868767750944
0.2041020510255116,0.3975724343835504,0.39757105525868225,0.39696163065803947
0.2121060530265133,0.412286923304528,0.4122894131130167,0.4116028519349419
0.22011005502751324,0.4269013956298798,0.42690369277886375,0.42613859968471773
0.22811405702851317,0.44141228897820584,0.44141826956536195,0.440565149111545
0.23611805902951488,0.4558160642435616,0.45581316323220344,0.45487880340175046
0.24412206103051481,0.4701092063945666,0.470112768437576,0.4690758946711115
0.25212606303151475,0.4842882252685334,0.48429109064171283,0.4831527849047729
0.26013006503251646,0.49834965636038825,0.4983499626028535,0.4971058668894814
0.2681340670335164,0.5122900616062591,0.5122991185309662,0.5109315651379273
0.2761380690345163,0.5261060301615783,0.5261154066326965,0.5246263368049844
0.28414207103551803,0.5397941791735174,0.539790862679299,0.5381866725955569
0.29214607303651796,0.5533511545475511,0.5533556840935236,0.5516090976638305
0.3001500750375179,0.5667736317080978,0.5667657789906118,0.5648901725037215
0.3081540770385178,0.5800583163529716,0.5800629903551479,0.5780264938302412
0.31615807903951954,0.5932019452015316,0.593200221426777,0.5910146954515954
0.32416208104051947,0.6062012867363649,0.606196481021121,0.6038514491317628
0.3321660830415194,0.6190531419383816,0.619058993725928,0.6165334654433744
0.3401700850425211,0.6317543450150964,0.6317552888050831,0.6290574946106233
0.34817408704352104,0.6443017641219874,0.6443026302646915,0.6414203273420137
0.356178089044521,0.6566923020768051,0.656695520254032,0.653618795652761
0.3641820910455227,0.6689228970666251,0.6689215652649974,0.6656497736765814
0.3721860930465226,0.6809905233475291,0.6809881983338189,0.6775101784666898
0.38019009504752255,0.6928921919367539,0.6928932021390701,0.689196970785823
0.38819409704852426,0.7046249512971807,0.7046258225401669,0.7007071558850385
0.3961980990495242,0.7161858880139864,0.7161812187927247,0.7120377842711132
0.4042021010505241,0.7275721274633553,0.7275833504002575,0.7231859524623688
0.41220610305152583,0.7387808344730697,0.7387858034848964,0.734148803732683
0.42021010505252576,0.7498092139748637,0.7498172911509889,0.7449235288435209
0.4282141070535257,0.7606545116483983,0.7606675218990515,0.7555073667638182
0.4362181090545274,0.7713140145567029,0.7713182586920867,0.7658976053774911
0.44422211105552734,0.7817850517729905,0.7817926020977318,0.77609158217841
0.45222611305652727,0.7920649949986515,0.7920450846860063,0.7860866849526834
0.460230115057529,0.8021512591723503,0.8021504500552742,0.795880352448032
0.4682341170585289,0.8120413030700574,0.8120255268361544,0.8054700750301053
0.47623811905952884,0.8217326298959194,0.821749124742029,0.81485339532559
0.4842421210605288,0.8312227878638012,0.8312251099510475,0.8240279088519054
0.4922461230615305,0.8405093707694113,0.8405249355571098,0.8329912646333576
0.5002501250625304,0.8495900185528679,0.8495834450593106,0.8417411658035708
0.5082541270635303,0.8584624178516059,0.8584750540091347,0.8502753701940731
0.5162581290645321,0.8671243025434608,0.8671350686873036,0.8585916909088473
0.524262131065532,0.8755734542798551,0.8755880333348531,0.8666879968847198
0.5322661330665319,0.8838077030089659,0.883817092348516,0.8745622134374573
0.5402701350675336,0.8918249274887441,0.8918343312763913,0.8822123227934014
0.5482741370685336,0.8996230557896698,0.8996211037303447,0.8896363646065188
0.5562781390695335,0.9072000657871506,0.9072029814091668,0.8968324364607521
0.5642821410705352,0.914553985643485,0.9145532302487023,0.9037986943575095
0.5722861430715351,0.9216828942791753,0.921692675987059,0.910533353188187
0.5802901450725351,0.9285849218336357,0.9285863648737024,0.9170346871916123
0.5882941470735368,0.9352582501150809,0.9352661321267075,0.9233010303962681
0.5962981490745367,0.9417011130395386,0.9417105847749785,0.9293307770471945
0.6043021510755366,0.9479117970588842,0.9479200730822505,0.9351223820174723
0.6123061530765384,0.9538886415778216,0.9538943136844734,0.9406743612041601
0.6203101550775383,0.9596300393596666,0.9596435605645114,0.9459852919085918
0.6283141570785382,0.9651344369209158,0.9651448306721093,0.9510538132009523
0.6363181590795399,0.9704003349144177,0.9703910611214424,0.9558786262690124
0.6443221610805399,0.9754262885011484,0.9754298552537232,0.9604584947509482
0.6523261630815398,0.9802109077104942,0.9802175686310066,0.9647922450521651
0.6603301650825415,0.9847528577888665,0.9847698119818187,0.9688787666460293
0.6683341670835414,0.9890508595366878,0.9890657879125788,0.9727170123584389
0.6763381690845414,0.9931036896336499,0.9931034374897258,0.9763059986361675
0.6843421710855413,0.9969101809520707,0.9969159229658168,0.979644805798898
0.692346173086543,1.000469222858398,1.0004771620655066,0.9827325782748918
0.7003501750875429,1.003779761502745,1.003782669306671,0.9855685248202278
0.7083541770885429,1.0068408000963527,1.006844005717062,0.9881519187215628
0.7163581790895446,1.0096513991769676,1.0096680802854592,0.9904820979823502
0.7243621810905445,1.012210676862055,1.0122142912489502,0.992558465492476
0.7323661830915444,1.0145178090897655,1.0145446930943962,0.9943804891812714
0.7403701850925462,1.016572029847615,1.0165653619413897,0.9959477021538549
0.7483741870935461,1.0183726313888335,1.0183976222768647,0.9972597028107731
0.756378189094546,1.019918964436301,1.0199183664791542,0.9983161549509137
0.7643821910955477,1.021210438374038,1.021208071258401,0.9991167878576555
0.7723861930965477,1.0222465214262062,1.0222566662004058,0.9996613963682391
0.7803901950975476,1.0230267408235296,1.023028011537677,0.9999498409263421
0.7883941970985493,1.0235506829571848,1.0235544103727032,0.9999820476178387
0.7963981990995492,1.0238179935199998,1.0238338327713565,0.9997580081897409
0.8044022011005492,1.0238283776350192,1.0238485021001924,0.9992777800523136
0.8124062031015509,1.0235815999713727,1.0235802069915192,0.9985414862643626
0.8204102051025508,1.0230774848473478,1.0230872225317025,0.9975493155017013
0.8284142071035507,1.022315916320767,1.022321343857174,0.9963015220088018
0.8364182091045524,1.021296838266508,1.0213182066497102,0.9947984255336447
0.8444222111055524,1.020020254441215,1.0200295793800187,0.9930404112457843
0.8524262131065523,1.0184862285351608,1.0185119362309942,0.9910279296376474
0.860430215107554,1.016694884211251,1.0167082059918042,0.9887614964090943
0.868434217108554,1.0146464051311175,1.014665269536411,0.9862416923352723
0.8764382191095539,1.0123410349682924,1.0123372273733122,0.9834691631177889
0.8844422211105538,1.0097790774085196,1.0097909375096015,0.9804446192192521
0.8924462231115555,1.0069608961370555,1.0069572138055307,0.9771688356812125
0.9004502251125555,1.003886914813112,1.0039306632811793,0.9736426519255615
0.9084542271135554,1.0005576170312827,1.0005752162699557,0.9698669715394242
0.9164582291145571,0.9969735462700667,0.9969990095550207,0.9658427620436169
0.924462231115557,0.9931353058274327,0.9931591348703087,0.9615710546447215
0.932466233116557,0.9890435587434029,0.9890640670721144,0.9570529439708335
0.9404702351175587,0.9846990277097698,0.9847232288712222,0.9522895877910647
0.9484742371185586,0.9801024949667706,0.980125769717198,0.9472822067188671
0.9564782391195585,0.975254802186936,0.9752582199124873,0.9420320838992446
0.9644822411205602,0.9701568503459799,0.9701775910701271,0.936540564679948
0.9724862431215602,0.964809599580747,0.9648140484006614,0.9308090562667329
0.9804902451225601,0.9592140690343898,0.9592359459531011,0.9248390273627554
0.9884942471235618,0.9533713366885509,0.9533543044713476,0.9186320077922183
0.9964982491245618,0.9472825391828164,0.9472815652829175,0.9121895881083579
1.0045022511255617,0.9409488716212788,0.9409776104119737,0.9055134191858548
1.0125062531265634,0.9343715873663672,0.9343894115877187,0.8986052117978001
1.0205102551275633,0.9275519978198795,0.9275954741140084,0.8914667361773132
1.0285142571285633,0.9204914721913094,0.9204962498124752,0.8840998215639093
1.036518259129565,0.913191437253485,0.9132307689501622,0.8765063557347601
1.044522261130565,0.9056533770855668,0.9056784685626434,0.868688284520954
1.0525262631315648,0.8978788328034051,0.897882521843046,0.8606476113088664
1.0605302651325648,0.8898694022773582,0.8898721861980218,0.852386396526796
1.0685342671335665,0.8816267398375813,0.8816620819947992,0.8439067571169766
1.0765382691345664,0.8731525559668432,0.873120229568524,0.835210865993115
1.0845422711355663,0.8644486169809121,0.8644393045825561,0.8263009514835701
1.092546273136568,0.8555167446965858,0.8555377868999591,0.8171792967603472
1.100550275137568,0.8463588160874005,0.846368284229465,0.8078482392540398
1.108554277138568,0.8369767629270791,0.8370181474723449,0.7983101700548496
1.1165582791395696,0.827372571420804,0.8273843608916647,0.7885675332998731
1.1245622811405696,0.8175482818243452,0.8175839046253615,0.7786228255467967
1.1325662831415695,0.807505988051099,0.8075115521790549,0.7684785951341394
1.1405702851425712,0.7972478372671897,0.7972723328485861,0.7581374415282451
1.1485742871435711,0.7867760294746,0.786808377257595,0.7476020146571744
1.156578289144571,0.7760928170824428,0.7760845336861868,0.7368750142316451
1.1645822911455728,0.7652005044664759,0.765228716109575,0.7259591890532366
1.1725862931465727,0.7541014475169274,0.754138329185851,0.7148573363100139
1.1805902951475726,0.742798053174667,0.7428255245742044,0.7035723008597322
1.1885942971485743,0.7312927789558608,0.7312901299338684,0.6921069745008473
1.1965982991495743,0.719588132465194,0.7196206332543207,0.6804642952314979
1.2046023011505742,0.707686670897674,0.7077153995415205,0.6686472464966255
1.212606303151576,0.695591000529209,0.6955963744409063,0.6566588564234732
1.2206103051525758,0.6833037761960092,0.6833132809595507,0.6445021970456328
1.2286143071535758,0.6708277007628571,0.6708582919377151,0.6321803835158192
1.2366183091545775,0.6581655245804044,0.6581723417011544,0.619696573307617
1.2446223111555774,0.6453200449316345,0.6453375773113219,0.6070539654063847
1.2526263131565774,0.6322941054674158,0.6323064599220659,0.5942557994894957
1.2606303151575773,0.6190905956314985,0.6191237024803316,0.5813053550961798
1.268634317158579,0.6057124500748495,0.6057442165511682,0.5682059507871328
1.276638319159579,0.5921626480595386,0.5922027803728355,0.554960943294145
1.2846423211605789,0.5784442128522723,0.5784609161011165,0.5415737266599191
1.2926463231615806,0.5645602111076603,0.5645642000294185,0.5280477313683517
1.3006503251625805,0.5505137522413797,0.5505387314938283,0.51438642346548
1.3086543271635804,0.5363079877932901,0.5363298959496492,0.5005933036712858
1.3166583291645821,0.5219461107806513,0.5219905499032275,0.4866719064826431
1.324662331165582,0.5074313550416187,0.5074370893490745,0.4726257992676096
1.332666333166582,0.49276699456899586,0.49277168933487747,0.4584585813512681
1.3406703351675837,0.47795634283454336,0.4779561267762611,0.4441738830934055
1.3486743371685836,0.4630027521038454,0.46303103208848245,0.42977536495824026
1.3566783391695836,0.44790961274191426,0.447916090954647,0.41526671657640707
1.3646823411705853,0.4326803525096404,0.43269630092866757,0.4006516557994952
1.3726863431715852,0.4173184358512843,0.4173421870985133,0.3859339277473568
1.3806903451725852,0.40182736317303697,0.40188501161637563,0.3711173038483973
1.3886943471735869,0.3862106701128861,0.38624392177576505,0.3562055808731541
1.3966983491745868,0.3704719268018961,0.3704881555987371,0.34120257996138126
1.4047023511755867,0.3546147371169967,0.35466186425346813,0.32611214564285984
1.4127063531765884,0.3386427379254927,0.33863661328942335,0.3109381448522442
1.4207103551775884,0.3225595983214272,0.32256366424956007,0.2956844659381676
1.4287143571785883,0.30636901885386647,0.3064117069697347,0.2803550176668296
1.4367183591795882,0.2900747307473646,0.2901038352798737,0.26495372822038543
1.44472236118059,0.27368049511471243,0.273733407064299,0.2494845441903398
1.4527263631815899,0.25719010216209504,0.25721704580958443,0.23395142956624362
1.4607303651825898,0.24060737038684088,0.24066350362916894,0.21835836471989828
1.4687343671835915,0.2239361457679156,0.22397164556881227,0.20270934538539268
1.4767383691845914,0.2071803009493446,0.20719924801112122,0.18700838163520403
1.4847423711855914,0.19034373441662666,0.19036606427319755,0.1712594968525931
1.492746373186593,0.1734303696664376,0.17346255441957822,0.15546672670061956
1.500750375187593,0.1564441543696765,0.15647735634251228,0.13963411808801118
1.508754377188593,0.13938905952805475,0.139389843408768,0.12376572813211947
1.5167583791895947,0.12226907862439967,0.12229600910614827,0.10786562311929078
1.5247623811905946,0.10508822676685425,0.1051018783908117,0.09193787746288827
1.5327663831915945,0.0878505398270708,0.08788667143943318,0.07598657265919936
1.5407703851925962,0.07056007357266625,0.07059523940000428,0.06001579624155985
1.5487743871935962,0.053220902794038794,0.05325131465070068,0.044029640732931315
1.556778389194596,0.035837120425724955,0.03587106160545253,0.028032202597167794
1.5647823911955978,0.01841283666250959,0.01842411028602084,0.012027581189304673
1.5727863931965977,0.0009521780704399019,0.0009705111650339747,-0.003980122294893373
1.5807903951975977,-0.016540713307121147,-0.016502805101741253,-0.019986805869888043
1.5887943971985994,-0.03406168084814121,-0.034028004378891946,-0.0359883678114935
1.5967983991995993,-0.05160655425513666,-0.051589829668824465,-0.051980707707935496
1.6048024012005992,-0.06917115046281641,-0.06915531513127356,-0.06795972751060617
1.612806403201601,-0.08675127454988879,-0.08670684986740783,-0.08392133258418122
1.620810405202601,-0.1043427206548938,-0.10429184680280158,-0.09986143275586264
1.6288144072036008,-0.12194127289591611,-0.12187129854763104,-0.1157759433635096
1.6368184092046008,-0.13954270629391435,-0.13951474560281596,-0.13166078630232197
1.6448224112056025,-0.15714278769954632,-0.15711008802178508,-0.14751189106986462
1.6528264132066024,-0.1747372767232518,-0.17468537288497277,-0.16332519580912253
1.6608304152076023,-0.1923219266684869,-0.1922811629897336,-0.17909664834937572
1.668834417208604,-0.20989248546782185,-0.20985534222783023,-0.19482220724456026
1.676838419209604,-0.2274446966217703,-0.22741904817550154,-0.21049784280888137
1.684842421210604,-0.24497430014018717,-0.24493029901016514,-0.22611953814944424
1.6928464232116056,-0.26247703348597395,-0.26247374761135933,-0.24168329019557513
1.7008504252126055,-0.27994863252093616,-0.27991594965312117,-0.25718511072460093
1.7088544272136055,-0.29738483245363706,-0.29740864210481527,-0.2726210273838547
1.7168584292146072,-0.3147813687889947,-0.3147273464568244,-0.2879870847085834
1.7248624312156071,-0.3321339782794338,-0.33209794701833467,-0.3032793451355288
1.732866433216607,-0.34943839987748126,-0.3494052568980555,-0.31849389001195083
1.7408704352176088,-0.3666903756894913,-0.3666607314065101,-0.33362682059977533
1.7488744372186087,-0.3838856519303789,-0.3838492037309692,-0.34867425907463806
1.7568784392196086,-0.4010199798791815,-0.4009676106719473,-0.36363234951960055
1.7648824412206103,-0.41808911683519007,-0.41805483157073914,-0.3784972589132211
1.7728864432216103,-0.43508882707446966,-0.43503858109654386,-0.39326517811175976
1.7808904452226102,-0.45201488280666136,-0.4519653766486951,-0.4079323228252936
1.788894447223612,-0.46886306513171455,-0.4688115483527749,-0.4224949345874342
1.7968984492246118,-0.485629164996483,-0.4855431562880749,-0.43694928171842723
1.8049024512256118,-0.5023089841509158,-0.5022582566135528,-0.4512916602814179
1.8129064532266135,-0.5188983361037034,-0.5188655678613171,-0.4655183950315773
1.8209104552276134,-0.5353930470770787,-0.5353294139085464,-0.47962584035787775
1.8289144572286133,-0.5517889569607106,-0.5517757487692793,-0.4936103812173014
1.8369184592296133,-0.5680819202643852,-0.5680368180003403,-0.5074684340611854
1.844922461230615,-0.5842678070693265,-0.584219431600532,-0.5211964477535151
1.852926463231615,-0.6003425039779149,-0.6002992964643743,-0.5347909044808931
1.8609304652326148,-0.6163019150616933,-0.6162416851943132,-0.548248320653999
1.8689344672336166,-0.6321419628073506,-0.632104147568457,-0.5615652478002535
1.8769384692346165,-0.6478585890605473,-0.6477871777551859,-0.5747382734474825
1.8849424712356164,-0.6634477559674091,-0.663393426755852,-0.5877640219983836
1.8929464732366181,-0.6789054469134038,-0.6788611881465807,-0.6006391555955162
1.900950475237618,-0.6942276674594903,-0.6941882417323,-0.6133603749766212
1.908954477238618,-0.7094104462753008,-0.7093731080237651,-0.6259244203200772
1.9169584792396197,-0.7244498360691637,-0.7244103910607476,-0.6383280720802228
1.9249624812406196,-0.7393419145147475,-0.739253899057555,-0.6505681518123594
1.9329664832416196,-0.754082785174185,-0.7540220076643197,-0.6626415229872468
1.9409704852426213,-0.7686685784174367,-0.7686051328307392,-0.6745450917948322
1.9489744872436212,-0.7830954523376853,-0.7830546340263453,-0.6862758079370341
1.9569784892446211,-0.7973595936626223,-0.797312598263947,-0.6978306654093986
1.9649824912456229,-0.8114572186613745,-0.8114446470298066,-0.7092067032713827
1.9729864932466228,-0.8253845740468895,-0.8253249995585861,-0.7204010064050894
1.9809904952476227,-0.8391379378736282,-0.8390702201989033,-0.7314107062622843
1.9889944972486244,-0.8527136204302919,-0.8526675170616776,-0.7422329815994557
1.9969984992496244,-0.86610796512746,-0.8660359094711804,-0.7528650592007524
2.0050025012506243,-0.87931734937994,-0.8792863864661965,-0.7633042145886376
2.0130065032516242,-0.8923381854835402,-0.8922612960096582,-0.7735477727220278
2.021010505252626,-0.9051669214862685,-0.9051464761753061,-0.7835931086817792
2.029014507253626,-0.9178000420535329,-0.9177400988845604,-0.7934376483433159
2.037018509254626,-0.9302340693273555,-0.9301899987442046,-0.8030788690362648
2.0450225112556275,-0.9424655637792789,-0.9423993471969812,-0.8125143001908847
2.0530265132566274,-0.9544911250568592,-0.9544561421149833,-0.8217415239711453
2.0610305152576274,-0.9663073928234813,-0.9662244077390824,-0.8307581758943124
2.069034517258629,-0.9779110475914072,-0.9778840475975712,-0.8395619454368415
2.077038519259629,-0.9892988115477611,-0.9892253271188031,-0.8481505766264454
2.085042521260629,-1.0004674493733785,-1.0004007087411106,-0.8565218686202009
2.0930465232616307,-1.0114137690542624,-1.0113846536337252,-0.8646736762685097
2.1010505252626306,-1.0221346226854322,-1.0220697150860572,-0.8726039106647899
2.1090545272636305,-1.0326269072671501,-1.032565804843348,-0.8803105396807702
2.1170585292646322,-1.0428875654931307,-1.0428231503944658,-0.887791588487219
2.125062531265632,-1.0529135865307035,-1.0528890027649238,-0.8950451400599904
2.133066533266632,-1.062702006792695,-1.0626409775824024,-0.9020693356712739
2.141070535267634,-1.072249910700874,-1.0722110465862016,-0.9088623753658888
2.1490745372686337,-1.0815544314407617,-1.081501109322047,-0.9154225184225199
2.1570785392696337,-1.090612751707662,-1.090578373856272,-0.9217480837997879
2.1650825412706354,-1.0994221044437267,-1.099410792643962,-0.9278374505670124
2.1730865432716353,-1.107979773565854,-1.1079351444329215,-0.9336890583195728
2.1810905452726352,-1.1162830946843472,-1.1161994010232146,-0.9393014075787713
2.189094547273637,-1.1243294558120325,-1.1242764332269273,-0.944673060176071
2.197098549274637,-1.1321162980637887,-1.1320772104922667,-0.9498026396216244
2.205102551275637,-1.1396411163462339,-1.1395609847212451,-0.9546888314570069
2.2131065532766367,-1.1469014600374998,-1.14683361319871,-0.9593303835920431
2.2211105552776385,-1.1538949336568538,-1.153813141929373,-0.9637261066256582
2.2291145572786384,-1.160619197523975,-1.1605699098886333,-0.9678748741506579
2.2371185592796383,-1.1670719684079511,-1.1670163650036691,-0.9717756230423785
2.24512256128064,-1.173251020165479,-1.1731616222319354,-0.975427353731109
2.25312656328164,-1.179154184368469,-1.1790819635938292,-0.97882913045823
2.26113056528264,-1.1847793509206608,-1.1847245624822245,-0.9819800815160068
2.2691345672836416,-1.1901244686632093,-1.1900240672362223,-0.9848793994709634
2.2771385692846415,-1.1951875459690922,-1.1951030469174888,-0.9875263413707851
2.2851425712856415,-1.1999666513261147,-1.1998991275652826,-0.9899202289347052
2.293146573286643,-1.2044599139084482,-1.2044310094437884,-0.9920604487273127
2.301150575287643,-1.2086655241365576,-1.208611503139674,-0.993946452315744
2.309154577288643,-1.2125817342253127,-1.212466399474393,-0.9955777564102221
2.3171585792896447,-1.2162068587201746,-1.2161337218005341,-0.9969539429878989
2.3251625812906447,-1.2195392750213816,-1.21947086012243,-0.9980746593999724
2.3331665832916446,-1.2225774238958813,-1.2224975238776035,-0.9989396184620557
2.3411705852926463,-1.225319809977018,-1.2252008389031004,-0.9995485985277663
2.3491745872936463,-1.2277650022516648,-1.227725842667926,-0.999901443545524
2.357178589294646,-1.2299116345348935,-1.2298595687300495,-0.999998063098539
2.365182591295648,-1.231758405931864,-1.231686509690726,-0.9998384324279811
2.373186593296648,-1.2333040812868865,-1.2332269485310343,-0.9994225924393249
2.3811905952976478,-1.23454749161957,-1.2344886100797339,-0.9987506496918664
2.3891945972986477,-1.2354875345478886,-1.2354095091517296,-0.9978227763714189
2.3971985992996494,-1.2361231746980226,-1.2360642766145096,-0.9966392102461881
2.4052026013006493,-1.2364534441009727,-1.2363700930207184,-0.9952002546058464
2.4132066033016493,-1.2364774425756757,-1.2363910992885832,-0.993506278183812
2.421210605302651,-1.2361943380986755,-1.2361342561354076,-0.9915577150627624
2.429214607303651,-1.2356033671601132,-1.2355235975101322,-0.9893550645634008
2.437218609304651,-1.234703835105998,-1.2346044227238462,-0.9868988911165032
2.4452226113056525,-1.2334951164666434,-1.233432096396303,-0.9841898241182827
2.4532266133066525,-1.2319766552711486,-1.2319243934632618,-0.9812285577691092
2.4612306153076524,-1.230147965347888,-1.2300530009969064,-0.9780158508956159
2.469234617308654,-1.2280086306108007,-1.2279164969071792,-0.9745525267562513
2.477238619309654,-1.2255583053315493,-1.225458892141567,-0.9708394728303206
2.485242621310654,-1.2227967143972607,-1.2227263524768965,-0.9668776405905649
2.4932466233116557,-1.2197236535539746,-1.2196707843010157,-0.9626680452593468
2.5012506253126556,-1.2163389896355143,-1.2162410238106527,-0.9582117655485022
2.5092546273136556,-1.2126426607778718,-1.2125487382162061,-0.9535099433829142
2.5172586293146573,-1.2086346766188805,-1.2085418391190546,-0.9485637836078966
2.525262631315657,-1.2043151184832237,-1.2042610398907705,-0.9433745536804545
2.533266633316657,-1.19968413955262,-1.1995849609126294,-0.9379435833444917
2.541270635317659,-1.1947419650211368,-1.1946566853320593,-0.9322722642900652
2.5492746373186588,-1.189488892235579,-1.1893573738045438,-0.9263620497967681
2.5572786393196587,-1.183925290820906,-1.1838280514616804,-0.9202144543613177
2.5652826413206604,-1.1780516027905343,-1.1779887786866476,-0.9138310533094686
2.5732866433216603,-1.17186834264157,-1.1718016956121118,-0.9072134823923388
2.5812906453226603,-1.1653760974348168,-1.165280645581002,-0.9003634373672382
2.58929464732366,-1.1585755268596047,-1.1585060091495245,-0.8932826735631362
2.597298649324662,-1.1514673632832477,-1.1513908991386015,-0.8859730054308531
2.605302651325662,-1.144052411785334,-1.1439558039701052,-0.8784363060781134
2.613306653326662,-1.1363315501764046,-1.1362253291953426,-0.8706745067895505
2.6213106553276635,-1.128305729001434,-1.1281877580608906,-0.8626895965318179
2.6293146573286634,-1.1199759715277389,-1.119904657247499,-0.8544836214439211
2.6373186593296634,-1.1113433737173566,-1.1112700152360573,-0.8460586843128821
2.645322661330665,-1.1024091041840371,-1.1023200147172663,-0.8374169440349042
2.653326663331665,-1.0931744041344995,-1.0930644265711862,-0.8285606150621583
2.661330665332665,-1.083640587294254,-1.0835219194312433,-0.8194919668353178
2.6693346673336666,-1.0738090398176847,-1.073708962741638,-0.8102133232020171
2.6773386693346666,-1.0636812201826065,-1.0635955217619968,-0.8007270618213713
2.6853426713356665,-1.053258659069098,-1.0531162846243032,-0.7910356135546863
2.693346673336668,-1.0425429592226667,-1.0424587215505263,-0.7811414618425551
2.701350675337668,-1.0315357953017994,-1.0314237920930083,-0.771047142068481
2.709354677338668,-1.0202389137097292,-1.0201261972808073,-0.7607552409091712
2.71735867933967,-1.0086541324105927,-1.008571421940514,-0.7502683956717044
2.7253626813406697,-0.9967833407297987,-0.9966988010686801,-0.7395892936177272
2.7333666833416697,-0.9846284991387919,-0.9845466024019216,-0.7287206712748261
2.7413706853426714,-0.9721916390240328,-0.9720645038168269,-0.7176653137352987
2.7493746873436713,-0.9594748624403401,-0.9593719010145437,-0.7064260539424781
2.7573786893446712,-0.9464803418485142,-0.9463972057126017,-0.6950057719647751
2.765382691345673,-0.9332103198373267,-0.9331083059469841,-0.6834073942576652
2.773386693346673,-0.919667108829825,-0.919561399217584,-0.6716338929137909
2.781390695347673,-0.9058530907739841,-0.9057435477312136,-0.6596882849013448
2.7893946973486727,-0.8917707168178006,-0.8916467772871374,-0.6475736312909797
2.7973986993496744,-0.8774225069687379,-0.8772855928274729,-0.635293036471402
2.8054027013506744,-0.8628110497376297,-0.8627207111807871,-0.6228496473538805
2.8134067033516743,-0.8479390017670435,-0.8477935315426559,-0.6102466525658319
2.821410705352676,-0.8328090874441506,-0.8326790624392943,-0.5974872816337407
2.829414707353676,-0.8174240984981475,-0.8173180273966543,-0.5845748041555996
2.837418709354676,-0.8017868935822089,-0.8016745363216865,-0.5715125289630552
2.8454227113556776,-0.7859003978401051,-0.785821867521191,-0.5583038032735262
2.8534267133566775,-0.7697676024574792,-0.7696712693869187,-0.5449520118324856
2.8614307153576775,-0.753391564197821,-0.7533247565965009,-0.5314605760460993
2.869434717358679,-0.7367754049232248,-0.7366900614694217,-0.5178329531044968
2.877438719359679,-0.7199223110999902,-0.7198449194193469,-0.5040726350958737
2.885442721360679,-0.7028355332890492,-0.7026999592342162,-0.4901831481116229
2.8934467233616807,-0.6855183856214124,-0.6854176629765169,-0.47616805134277995
2.9014507253626807,-0.6679742452585938,-0.6678619369217145,-0.4620309361679877
2.9094547273636806,-0.6502065518380749,-0.6500802859224523,-0.4477754252331839
2.9174587293646823,-0.632218806903991,-0.6320915540752449,-0.43340517152330515
2.9254627313656822,-0.6140145733230247,-0.6138894028862844,-0.41892385742621613
2.933466733366682,-0.5955974746855409,-0.5954462599179626,-0.4043351937890762
2.941470735367684,-0.5769711946922033,-0.576878470932962,-0.3896429189674416
2.949474737368684,-0.558139476525978,-0.5580195976200348,-0.37485079786731884
2.9574787393696838,-0.5391061222097362,-0.5389901780383751,-0.3599626209803856
2.9654827413706837,-0.5198749919494932,-0.5197764163586521,-0.3449822034126872
2.9734867433716854,-0.5004500034633544,-0.5002839117936503,-0.32991338390700653
2.9814907453726853,-0.4808351312963657,-0.4807197814650749,-0.31476002385919666
2.9894947473736853,-0.46103440612121865,-0.4609412562564765,-0.2995260063286755
2.997498749374687,-0.4410519140250194,-0.44098574134715274,-0.2842152350433989
3.005502751375687,-0.4208917957822469,-0.4207659913312818,-0.26883163339953786
3.013506753376687,-0.4005582461138506,-0.4004741119896409,-0.2533791434560849
3.0215107553776885,-0.38005551293282713,-0.3799360327555029,-0.23786172492470892
3.0295147573786885,-0.35938789657619447,-0.3592774340044436,-0.22228335415508654
3.0375187593796884,-0.3385597490235639,-0.3383842380314805,-0.20664802311593902
3.04552276138069,-0.31757547310246115,-0.31748061070095734,-0.19095973837209756
3.05352676338169,-0.29643952168044674,-0.29626890113049165,-0.17522252005782885
3.06153076538269,-0.2751563968441971,-0.2751092769362096,-0.1594404008466517
3.0695347673836917,-0.25373064906568754,-0.2535657660528415,-0.14361742491797216
3.0775387693846916,-0.23216687635560296,-0.23205637809028667,-0.12775764692076996
3.0855427713856916,-0.2104697234040706,-0.21031924232185367,-0.11186513093457091
3.0935467733866933,-0.18864388070890498,-0.18851658812003902,-0.09594394942803408
3.101550775387693,-0.16669408369152128,-0.16656781920325334,-0.0799981822153893
3.109554777388693,-0.14462511180053406,-0.1444812081293156,-0.06403191541096073
3.117558779389695,-0.12244178760336466,-0.12227559388270351,-0.048049240382107644
3.1255627813906948,-0.10014897586588256,-0.09999203723432544,-0.0320542527008193
3.1335667833916947,-0.07775158262026188,-0.07763153145789195,-0.016051051094200346
3.1415707853926964,-0.05525455422121783,-0.05508367558322058,-4.373639417971781e-05
3.1495747873936963,-0.0326628763908105,-0.03253451987481626,0.015963589513319852
3.1575787893946963,-0.009981573251866938,-0.009849000823155282,0.031966824739514364
3.165582791395696,0.012784293649669431,0.012871336454749627,0.0479618684438563
3.173586793396698,0.03562962633340638,0.035795284841014394,0.06394462188488505
3.181590795397698,0.05854929138397458,0.058721459957452544,0.07991098947051817
3.189594797398698,0.08153812096114937,0.08164862155434655,0.09585687980757115
3.1975987993996995,0.10459091382044372,0.10472657079000892,0.11177820675016913
3.2056028014006994,0.12770243634395834,0.12787504641184055,0.12767089044681412
3.2136068034016994,0.15086742358143396,0.15101605254350706,0.14353085838587118
3.221610805402701,0.17408058030113704,0.17420986373989752,0.15935404643914178
3.229614807403701,0.19733658205057342,0.19747983824326368,0.17513639990328905
3.237618809404701,0.2206300762267488,0.2207628688737791,0.1908738745388795
3.2456228114057026,0.24395568315580934,0.24408164224883278,0.20656243760671175
3.2536268134067026,0.26730799718184733,0.2674590211432576,0.22219806890119845
3.2616308154077025,0.2906815877647688,0.2908436011850859,0.23777676178056767
3.269634817408704,0.3140710005869115,0.31418316465654855,0.25329452419355736
3.277638819409704,0.3374707586682675,0.337615525100304,0.268747379702371
3.285642821410704,0.3608753634901655,0.3610129701044455,0.28413136850166326
3.293646823411706,0.38427929612710077,0.3844047404641864,0.29944254843323276
3.3016508254127057,0.40767701838660014,0.4078109083873733,0.3146769959961926
3.3096548274137056,0.43106297395687593,0.43124020615443104,0.3298308073523908
3.3176588294147074,0.454431589562073,0.45455537448710265,0.3449000993267614
3.3256628314157073,0.4777772761248677,0.47795073556656686,0.3598810104023809
3.333666833416707,0.5010944299362832,0.5012302290905187,0.3747697017100045
3.341670835417707,0.5243774338324063,0.5244774987864863,0.38956235801176636
3.349674837418709,0.5476206583778735,0.5477729116892198,0.404255188678843
3.357678839419709,0.5708184630558297,0.5709553199818062,0.41884442866279203
3.3656828414207087,0.5939651974642609,0.5941275608022752,0.43332633946036797
3.3736868434217104,0.6170552025183293,0.617219934614649,0.44769721007150654
3.3816908454227104,0.6400828116585581,0.6401879694003941,0.46195335795026155
3.3896948474237103,0.6630423520647234,0.6631971169819154,0.4760911299484792
3.397698849424712,0.6859281458750417,0.6860428369308498,0.49010690325191025
3.405702851425712,0.7087345114105827,0.7088445664174396,0.5039970863085493
3.413706853426712,0.7314557644046075,0.7316920166685643,0.5177581197489919
3.4217108554277136,0.7540862192366192,0.7542320744872861,0.531386477298515
3.4297148574287135,0.7766201901708297,0.7768333533081762,0.5448786666806794
3.4377188594297134,0.7990519925989497,0.7991805211928933,0.558231230512246
3.445722861430715,0.8213759442868998,0.8215711528167611,0.5714407471891232
3.453726863431715,0.8435863666253031,0.8437501777705657,0.5845038317631471
3.461730865432715,0.8656775858834924,0.865825073247459,0.5974171368094945
3.4697348674337167,0.8876439344668055,0.8878175365333181,0.6101773532844535
3.4777388694347167,0.9094797521768658,0.9096224600761387,0.6227812113733608
3.4857428714357166,0.9311793874747093,0.931352540892466,0.6352254813285103
3.4937468734367183,0.9527371987464148,0.9528677289580952,0.64750697429677
3.5017508754377182,0.9741475555709839,0.974298779597201,0.6596225431367198
3.509754877438718,0.9954048399903782,0.9956259356831282,0.6715690832251251
3.51775887943972,1.0165034477812254,1.0166644976908439,0.6833435332524906
3.52576288144072,1.0374377897281453,1.037620459296108,0.694942876007515
3.5337668834417197,1.0582022928983235,1.0583801183436659,0.7063641391502695
3.5417708854427197,1.078791401917165,1.0789678486745216,0.7176043959738516
3.5497748874437214,1.0991995802446726,1.0994103482888362,0.7286607661543608
3.5577788894447213,1.1194213114523892,1.119595333646715,0.7395304164889739
3.5657828914457212,1.1394511005006076,1.1396068655796148,0.7502105616219699
3.573786893446723,1.159283475015605,1.1594564575600632,0.7606984647584721
3.581790895447723,1.178912986566567,1.1791095849722422,0.770991438365747
3.589794897448723,1.198334211942108,1.1985206521702625,0.7810868448618999
3.5977988994497245,1.2175417544259592,1.2176980627190874,0.7909820972917507
3.6058029014507245,1.2365302450716293,1.236683081871346,0.8006746599897362
3.6138069034517244,1.2552943439758457,1.255484542463705,0.8101620492296896
3.621810905452726,1.2738287415503748,1.273995641908508,0.8194418338612901
3.629814907453726,1.2921281597920864,1.292314438992681,0.8285116359330411
3.637818909454726,1.310187353550924,1.3103667468972002,0.8373691313016346
3.6458229114557277,1.3280011117955441,1.3281717302844323,0.8460120502275076
3.6538269134567276,1.3455642588763794,1.345748853905361,0.8544381779564595
3.6618309154577275,1.3628716557858147,1.3630609584787252,0.8626453552871955
3.6698349174587293,1.3799182014152436,1.3801340103882618,0.8706314791246182
3.677838919459729,1.3966988338087583,1.3969000010197452,0.8783945030187413
3.685842921460729,1.4132085314131746,1.4133583231757718,0.8859324376891052
3.693846923461731,1.4294423143241108,1.4296252330815198,0.8932433515345256
3.7018509254627308,1.4453952455279182,1.4455348035636277,0.9003253711280631
3.7098549274637307,1.4610624321391854,1.461204245517006,0.9071766816971002
3.7178589294647324,1.476439026633463,1.4765677939449326,0.9137955275883728
3.7258629314657323,1.4915202280750424,1.4916764700297243,0.9201802127178532
3.7338669334667323,1.5063012833395186,1.5064774290163894,0.9263291010053822
3.741870935467732,1.520777488330805,1.5209952991098628,0.9322406167939096
3.749874937468734,1.5349441891924127,1.5351198590616393,0.9379132452532599
3.757878939469734,1.5487967835126268,1.5490191566082927,0.9433455327683044
3.7658829414707338,1.5623307215234974,1.562518309199177,0.9485360873114576
3.7738869434717355,1.5755415072931094,1.57578201336453,0.9534835787993823
3.7818909454727354,1.5884246999111928,1.5885948003196542,0.9581867394338208
3.7898949474737353,1.6009759146674845,1.6011268113203387,0.9626443640264759
3.797898949474737,1.6131908242228863,1.613383582919287,0.9668553103078376
3.805902951475737,1.625065159772838,1.625235448113614,0.9708184992198877
3.813906953476737,1.6365947122029751,1.6367459988919233,0.9745329151926156
3.8219109554777386,1.6477753332365614,1.6479476099669594,0.9779976064042549
3.8299149574787386,1.6586029365734976,1.6587781484303294,0.9812116850251869
3.8379189594797385,1.6690734990207676,1.6692882414881347,0.9841743274454517
3.84592296148074,1.679183061613848,1.6793600924245493,0.9868847744857971
3.85392696348174,1.6889277307290604,1.6891473693070786,0.9893423315922165
3.86193096548274,1.6983036791863853,1.6985284018091982,0.9915463690139329
3.8699349674837418,1.707307147342673,1.7074839118168503,0.9934963219647704
3.8779389694847417,1.7159344441748494,1.7161859690093528,0.9951916907678809
3.8859429714857416,1.724181948352939,1.7243371619649044,0.9966320409837887
3.8939469734867433,1.7320461093026878,1.7323466591454706,0.997817003521714
3.9019509754877433,1.7395234482573623,1.7397035445939133,0.998746274734153
3.909954977488743,1.7466105592987569,1.7467829332649931,0.9994196164946888
3.917958979489743,1.7533041103868316,1.7535072956787825,0.9998368562590106
3.925962981490745,1.759600844378033,1.7597354514240477,0.9999978871091283
3.933966983491745,1.7654975800318267,1.7656487015170312,0.9999026677807707
3.9419709854927447,1.7709912130053356,1.771253120264161,0.9995512226739591
3.9499749874937464,1.776078716835748,1.7762698857590176,0.9989436418467552
3.9579789894947464,1.780757143910351,1.7810141813807834,0.9980800809921836
3.9659829914957463,1.7850236264237989,1.7852495838015712,0.9969607613983347
3.973986993496748,1.788875377322597,1.7890797853638365,0.9955859698916599
3.981990995497748,1.7923096912363223,1.7925784468585115,0.9939560587634734
3.989994997498748,1.7953239453954675,1.7955239026514562,0.9920714456796745
3.9979989994997496,1.7979156005357735,1.7982026605096584,0.9899326135737225
4.0060030015007495,1.8000822017885751,1.8002761948585384,0.9875401105228852
4.014007003501749,1.801821379557095,1.8020201062971317,0.984894549607791
4.022011005502751,1.8031308503785113,1.8033095188235122,0.9819966087553287
4.030015007503751,1.8040084177713476,1.8041791985469664,0.9788470305649289
4.038019009504751,1.8044519730682074,1.8046716181867666,0.9754466221182699
4.046023011505753,1.8044594962334435,1.804626984775885,0.9717962547724633
4.054027013506753,1.8040290566656871,1.804199626016593,0.967896863936771
4.062031015507753,1.8031588139848582,1.8034185135474192,0.9637494488329009
4.070035017508754,1.8018470188036086,1.8020442138666772,0.9593550722389582
4.078039019509754,1.8000920134828637,1.8003634134852726,0.9547148602171106
4.086043021510754,1.7978922328713067,1.798138471721325,0.9498300018250283
4.094047023511756,1.7952462050285667,1.7954895217405005,0.9447017488111896
4.102051025512756,1.7921525519319157,1.7924016042571331,0.9393314152941236
4.110055027513756,1.78860999016627,1.7888175526360999,0.9337203774256589
4.118059029514756,1.7846173315973028,1.7847823729524883,0.927870073038289
4.126063031515757,1.7801734840274672,1.780360883165383,0.9217820012767229
4.134067033516757,1.7752774518346564,1.7754258928910913,0.9154577222137357
4.142071035517757,1.769928336593446,1.7701572900417393,0.9088988564503884
4.150075037518759,1.7641253376786414,1.7643112123693327,0.9021070847007532
4.158079039519759,1.75786775285088,1.7580820322213222,0.8950841473612334
4.166083041520759,1.751154978824271,1.7513706752755698,0.8878318440645766
4.1740870435217605,1.7439865118157012,1.7441627664298966,0.8803520332187219
4.1820910455227605,1.7363619480757744,1.736595586358553,0.8726466315305866
4.19009504752376,1.7282809844011036,1.7285448024178216,0.864717613514899
4.198099049524762,1.7197434186278537,1.7199947089450478,0.8565670109882315
4.206103051525762,1.710749150106281,1.7110197460645433,0.8481969125483532
4.214107053526762,1.701298180156192,1.7015067970162223,0.839609463039013
4.222111055527764,1.6913906125031057,1.6916755385981754,0.8308068630003279
4.230115057528764,1.6810266536949139,1.681264336359125,0.8217913681048988
4.2381190595297635,1.6702066134989855,1.6703777544029463,0.812565288579781
4.246123061530765,1.658930905279442,1.6591678978264042,0.8031309886144927
4.254127063531765,1.6472000463545835,1.6473975217896195,0.7934908857551959
4.262131065532765,1.6350146583341068,1.635215613028447,0.783647450285186
4.270135067533767,1.62237546743619,1.622562723624237,0.7736032045918866
4.278139069534767,1.609283304784258,1.609480118409774,0.7633607225204918
4.286143071535767,1.5957391066830433,1.5959710244320189,0.7529226287144039
4.294147073536767,1.5817439148741954,1.582007441463733,0.742291597942675
4.302151075537768,1.5672988767709903,1.5675317573274141,0.7314703544145913
4.310155077538768,1.5524052456721666,1.552675054661724,0.7204616710816021
4.318159079539768,1.5370643809546845,1.5372765221139382,0.7092683689267342
4.32616308154077,1.521277748245363,1.5215406829642406,0.6978933162417202
4.33416708354177,1.5050469195712035,1.5052915601836978,0.6863394278920049
4.34217108554277,1.4883735734882755,1.488535311348481,0.674609664569793
4.3501750875437715,1.4712594951891744,1.471488246415655,0.6627070320353775
4.358179089544771,1.4537065765887496,1.4538787856763802,0.6506345803469193
4.366183091545771,1.4357168163881573,1.4359382728850218,0.6383954030788521
4.374187093546773,1.4172923201170844,1.4174704127623055,0.625992636529159
4.382191095547773,1.398435300154022,1.3986446075759116,0.6134294589157028
4.390195097548773,1.3791480757245007,1.3794073336732744,0.6007090895617884
4.398199099549775,1.35943307287722,1.3596332869627747,0.5878347880712174
4.4062031015507745,1.3392928244380187,1.3395557568666439,0.5748098534930206
4.4142071035517745,1.318729969941455,1.3190142905103284,0.5616376234760578
4.422211105552776,1.2977472555401115,1.298000933256374,0.5483214734137505
4.430215107553776,1.2763475338914783,1.2766344102873708,0.5348648155791443
4.438219109554776,1.254533764022204,1.2547562078577787,0.5212710982504941
4.446223111555778,1.2323090111698844,1.232573378393119,0.5075438048276484
4.454227113556778,1.2096764466021803,1.2099211259190206,0.49368645293943525
4.462231115557778,1.1866393474132282,1.186828575060074,0.479702593542249
4.470235117558779,1.1632010962972736,1.1634273377410407,0.46559581001012407
4.478239119559779,1.1393651812995798,1.1395997763287073,0.4513697172165023
4.486243121560779,1.115135195544363,1.1153600700395867,0.43702796060790045
4.494247123561779,1.0905148369399964,1.0907819920219586,0.4225742152697742
4.502251125562781,1.0655079078611178,1.0657091448393545,0.40801218498476843
4.510255127563781,1.0401183148079354,1.0403896230143017,0.3933456012836335
4.518259129564781,1.014350068042395,1.0146119596924392,0.3785782224889981
4.526263131565782,0.9882072812014187,0.9884823508555223,0.3637138327523062
4.534267133566782,0.9616941708871181,0.9619806888603195,0.3487562410841354
4.542271135567782,0.9348150562338724,0.9350761488520555,0.3337092803781153
4.550275137568784,0.9075743584524185,0.9078574051341831,0.31857680642875597
4.558279139569784,0.879976600350863,0.8802056305989111,0.30336269694340756
4.566283141570784,0.8520264058325222,0.8522306539871543,0.288070850548575
4.574287143571786,0.8237284993708314,0.8239699521517017,0.2727051857909023
4.5822911455727855,0.7950877054610717,0.7952929229594843,0.25726964013305226
4.590295147573785,0.7661089480490872,0.7663302611899785,0.24176816894470834
4.598299149574787,0.7367972499369373,0.737040305671123,0.22620474448901876
4.606303151575787,0.7071577321655415,0.7073625580110368,0.21058335490471136
4.614307153576787,0.6771956133742925,0.6774773825731935,0.19490800318410959
4.622311155577789,0.646916209137728,0.6471182222915751,0.1791827061473731
4.630315157578789,0.6163249312792158,0.6165872335983384,0.16341149341319533
4.638319159579789,0.585427287161765,0.5857197786389512,0.14759840636618962
4.64632316158079,0.5542288789559738,0.5545103756682291,0.13174749712129222
4.65432716358179,0.5227354028851472,0.5230112628246135,0.1158628274854153
4.66233116558279,0.49095264844758046,0.49119368952830433,0.099948467916585
4.670335167583792,0.45888649761628786,0.45917991425711674,0.08400849648089413
4.678339169584792,0.4265429240159211,0.42679244364288943,0.06804699780750541
4.686343171585792,0.39392799207714,0.394144921710413,0.05206806204194114
4.694347173586792,0.3610478561685173,0.3612834160581504,0.03607578379799456
4.702351175587793,0.3279087597058977,0.32811751734566175,0.020074261108475044
4.710355177588793,0.294517034239524,0.29473742892960064,0.00406759437509847
4.718359179589793,0.2608790985186842,0.26118287254904266,-0.011940114682265003
4.726363181590795,0.22700145753431944,0.22721085218206574,-0.027944764076648948
4.734367183591795,0.19289070153946342,0.19320036698198703,-0.043942252605117124
4.742371185592795,0.15855350504763654,0.15882763241125442,-0.059928480899720984
4.7503751875937965,0.12399662580935977,0.12429633373066551,-0.07589935247795501
4.758379189594796,0.08922690376688369,0.08955017768088759,-0.09185077479247268
4.766383191595796,0.054251259987146305,0.05450999866810419,-0.10777866027982594
4.774387193596798,0.019076695573194358,0.019361615275624428,-0.12367892740789561
4.782391195597798,-0.016289709445810985,-0.016027981213214526,-0.13954750172177638
4.790395197598798,-0.05184079724607593,-0.05162709034896025,-0.15538031688787998
4.7983991995998,-0.08756933336171646,-0.0873227493087387,-0.17117331573592548
4.8064032016008,-0.12346800785845591,-0.12325355483591396,-0.1869224512985816
4.8144072036017995,-0.159529436528269,-0.15930134125435147,-0.20262368784852602
4.822411205602801,-0.19574616210481643,-0.19550829204699427,-0.21827300193259289
4.830415207603801,-0.2321106554994855,-0.2318990613330952,-0.2338663834027752
4.838419209604801,-0.26861531705805025,-0.26831275218604195,-0.24939983644384897
4.846423211605803,-0.30525247783755094,-0.30500077986986274,-0.2648693805972932
4.854427213606803,-0.34201440090343976,-0.3417289409523628,-0.2802710517812751
4.862431215607803,-0.37889328264673333,-0.3786081634262463,-0.2956009033064695
4.870435217608803,-0.41588125412101007,-0.41565045159390296,-0.310855006887387
4.878439219609804,-0.45297038239909365,-0.45265874624469066,-0.3260294536490068
4.886443221610804,-0.49015267194922896,-0.48989380078711386,-0.34112035512841543
4.894447223611804,-0.5274200660305883,-0.5271945351487708,-0.35612384427124816
4.902451225612806,-0.5647644481079319,-0.5645176452451847,-0.37103607642261427
4.910455227613806,-0.6021776432851231,-0.6019495711091337,-0.38585323031228297
4.918459229614806,-0.639651419757514,-0.6394201600306605,-0.4005715090339065
4.9264632316158075,-0.677177490282794,-0.6769700676343535,-0.4151871410179698
4.934467233616807,-0.7147475136701323,-0.7145070617127891,-0.4296963809982486
4.942471235617807,-0.7523530962875966,-0.7520459182959964,-0.44409551097155603
4.950475237618809,-0.789985793587368,-0.7897369233043988,-0.4583808411504735
4.958479239619809,-0.827637111648652,-0.8273689295067773,-0.47254871090885225
4.966483241620809,-0.8652985087381564,-0.8650055088240539,-0.48659548971987043
4.974487243621811,-0.9029613968877601,-0.9026523241483914,-0.5005175780863483
4.9824912456228105,-0.9406171434891398,-0.9403241945827897,-0.5143114084631133
4.9904952476238105,-0.9782570729053421,-0.9779936903667268,-0.5279734461712042
4.998499249624812,-1.0158724680987394,-1.0155922286882284,-0.5415001903036261
5.006503251625812,-1.0534545722753592,-1.0531782701584307,-0.5548881746224507
5.014507253626812,-1.0909945905452805,-1.0906907499107648,-0.5681339684470615
5.022511255627814,-1.12848369159882,-1.1281959942000777,-0.5812341775332581
5.030515257628814,-1.165913009398175,-1.165620620558309,-0.5941854449430255
5.038519259629814,-1.2032736448845647,-1.2030215861118887,-0.606984451904769
5.046523261630815,-1.240556667700145,-1.2402679152914964,-0.6196279186637436
5.054527263631815,-1.2777531179248425,-1.277482230574183,-0.6321126053224844
5.062531265632815,-1.3148540078276367,-1.314551348121301,-0.6444353126710501
5.070535267633815,-1.3518503236319948,-1.3515435953639667,-0.6565928830068117
5.078539269634817,-1.3887330272952836,-1.3884258100719784,-0.6685822009436209
5.086543271635817,-1.4254930583018464,-1.425180349695404,-0.6804001942101198
5.094547273636817,-1.4621213354693179,-1.4618364184745094,-0.6920438344370288
5.102551275637818,-1.498608758768179,-1.4982873362703175,-0.7035101379331599
5.110555277638818,-1.5349462111539025,-1.5346579797270288,-0.7147961664499826
5.118559279639818,-1.571124560411688,-1.5708287022615908,-0.725899027934567
5.12656328164082,-1.6071346610133546,-1.606852205357342,-0.7368158772706671
5.13456728364182,-1.6429673559859466,-1.6426888109511886,-0.7475439170077767
5.14257128564282,-1.6786134787921536,-1.67835718259663,-0.7580803980779923
5.1505752876438216,-1.7140638552216978,-1.7137656350887103,-0.7684226205004567
5.1585792896448215,-1.7493093052938022,-1.7490490363747833,-0.7785679340732242
5.166583291645821,-1.7843406451702308,-1.7840652579872633,-0.7885137390523905
5.174587293646823,-1.819148689078577,-1.8189056947855478,-0.7982574868182716
5.182591295647823,-1.853724251245445,-1.8534087820990461,-0.8077966805284836
5.190595297648823,-1.88805814783941,-1.8877436851381235,-0.8171288757577734
5.198599299649825,-1.9221411989230859,-1.9218265651391724,-0.8262516811243968
5.206603301650825,-1.9559642304141969,-1.9556578763798336,-0.8351627589029074
5.214607303651825,-1.9895180760553317,-1.9892429349239806,-0.8438598256232112
5.222611305652826,-2.0227935793918195,-2.0224920953504126,-0.8523406526557017
5.230615307653826,-2.0557815957575993,-2.0555235188645353,-0.860603066782343
5.238619309654826,-2.0884729942686597,-2.0881825163186343,-0.8686449507535687
5.246623311655828,-2.120858659823625,-2.1205790725441633,-0.8764642438308237
5.254627313656828,-2.1529294951112523,-2.1526434224755167,-0.884058942314624
5.262631315657828,-2.1846764226244093,-2.1844076491855264,-0.8914271000580177
5.270635317658828,-2.2160903866801,-2.2157948449147407,-0.8985668289652787
5.278639319659829,-2.247162355445438,-2.246913724689089,-0.9054762994757359
5.286643321660829,-2.277883322968758,-2.277571860699109,-0.9121537410325938
5.294647323661829,-2.308244311216047,-2.307914478107471,-0.9185974425366481
5.302651325662831,-2.338236372111788,-2.3379531331642274,-0.9248057527847506
5.310655327663831,-2.3678505895841733,-2.367527842358796,-0.9307770808929283
5.318659329664831,-2.397078081614284,-2.3967900769932915,-0.9365098967040559
5.3266633316658325,-2.425910002288636,-2.425601388058912,-0.9420027311799561
5.334667333666832,-2.454337543854989,-2.4540706155913963,-0.9472541767778376
5.342671335667832,-2.4823519387808757,-2.482047221114698,-0.9522628878109867
5.350675337668834,-2.5099444618144444,-2.509652777839594,-0.9570275807935962
5.358679339669834,-2.5371064320473025,-2.5368003001878647,-0.9615470347696573
5.366683341670834,-2.5638292149789583,-2.5635651493986114,-0.9658200916258359
5.374687343671836,-2.590104224582421,-2.5897963223088714,-0.9698456563882376
5.382691345672836,-2.615922925370576,-2.615638799440394,-0.9736226975029919
5.3906953476738355,-2.641276834462972,-2.640968567366294,-0.9771502471005952
5.398699349674837,-2.666157523652611,-2.6658935617169797,-0.9804274012439241
5.406703351675837,-2.690556621472238,-2.6902619897300544,-0.9834533201598689
5.414707353676837,-2.714465815259902,-2.714129409570612,-0.9862272284545296
5.422711355677839,-2.737876853223299,-2.7375700969632657,-0.9887484153119093
5.430715357678839,-2.7607815465023187,-2.7604397008003345,-0.9910162346760597
5.438719359679839,-2.7831717712297728,-2.7828802077521675,-0.9930301054166367
5.446723361680839,-2.8050394705895254,-2.8047445001481663,-0.9947895114778132
5.45472736368184,-2.8263766568717585,-2.826080103361948,-0.9962940020105199
5.46273136568284,-2.847175413524963,-2.84688781773588,-0.9975431914879738
5.47073536768384,-2.8674278972043457,-2.8671641144597757,-0.9985367598044723
5.478739369684842,-2.887126339815869,-2.8868175998816334,-0.9992744523574195
5.486743371685842,-2.9062630505560403,-2.9059841534843684,-0.9997560801125671
5.494747373686842,-2.9248304179465583,-2.924547615649846,-0.9999815196524563
5.5027513756878434,-2.942820911863622,-2.942542965109614,-0.9999507132080427
5.510755377688843,-2.9602270855614794,-2.959927237919633,-0.9996636686734999
5.518759379689843,-2.97704157768975,-2.976721204008177,-0.9991204596041965
5.526763381690845,-2.9932571143040745,-2.9929418229856157,-0.9983212251978474
5.534767383691845,-3.0088665108697326,-3.0085449438991456,-0.997266170258845
5.542771385692845,-3.0238626742577366,-3.023548561775563,-0.9959555651457767
5.550775387693847,-3.0382386047330177,-3.0379329679082376,-0.9943897457021459
5.5587793896948465,-3.0519873979343135,-3.0516750730757383,-0.9925691131703129
5.5667833916958465,-3.065102246845183,-3.064811235303227,-0.9904941340886745
5.574787393696848,-3.0775764437559996,-3.0772805442008444,-0.9881653401721135
5.582791395697848,-3.0894033822160707,-3.089109702838239,-0.9855833281757487
5.590795397698848,-3.100576558975919,-3.100291329531198,-0.9827487597420123
5.59879939969985,-3.111089575918997,-3.110782770375693,-0.9796623612311054
5.60680340170085,-3.1209361419825297,-3.120663609076874,-0.9763249235348698
5.61480740370185,-3.1301100750669058,-3.1298115558167146,-0.9727373018741171
5.622811405702851,-3.1386053039334536,-3.138297944555615,-0.9689004155794796
5.630815407703851,-3.1464158700899536,-3.146108327491637,-0.9648152478558344
5.638819409704851,-3.1535359296635344,-3.153220639298702,-0.9604828455303507
5.646823411705851,-3.159959755260428,-3.1596419811670047,-0.9559043187842433
5.654827413706853,-3.165681737812494,-3.1653843159601163,-0.9510808408682859
5.662831415707853,-3.1706963884095476,-3.170385804442631,-0.9460136478021691
5.670835417708853,-3.174998340117531,-3.1746582321273435,-0.940704038057763
5.678839419709854,-3.178582349781913,-3.178264378205551,-0.9351533722263856
5.686843421710854,-3.181443299815778,-3.1811281833013676,-0.9293630726701548
5.694847423711854,-3.1835761999725807,-3.183329082015513,-0.9233346231574989
5.702851425712856,-3.184976189102483,-3.184668322469788,-0.9170695684829443
5.710855427713856,-3.185638536892636,-3.185342764190741,-0.9105695140712641
5.718859429714856,-3.1855586455902354,-3.1852260729638644,-0.9038361255660795
5.7268634317158575,-3.184732051708561,-3.184438124005498,-0.8968711284030408
5.7348674337168575,-3.183154427715095,-3.18283315929713,-0.8896763073676882
5.742871435717857,-3.180821583701613,-3.180506200921164,-0.8822535061380902
5.750875437718859,-3.1777294690356674,-3.177400392042866,-0.8746046268124037
5.758879439719859,-3.173874173993133,-3.173547580034507,-0.8667316294214659
5.766883441720859,-3.1692519313713623,-3.1689604086639327,-0.8586365314265242
5.774887443721861,-3.1638591180825166,-3.1635391728537914,-0.8503214072022658
5.782891445722861,-3.1576922567266896,-3.1573949449540812,-0.8417883875052629
5.790895447723861,-3.150748017144402,-3.1504677972072144,-0.8330396589279541
5.798899449724862,-3.1430232179481745,-3.1427203914371886,-0.8240774633383333
5.806903451725862,-3.134514828032433,-3.1342084788021256,-0.8149040973054765
5.814907453726862,-3.125219968061821,-3.1249212125169556,-0.8055219115110316
5.822911455727862,-3.1151359119371547,-3.11480540658598,-0.7959333101468626
5.830915457728864,-3.104260088238604,-3.1040000745075473,-0.7861407502989699
5.838919459729864,-3.0925900816462035,-3.0922395254641657,-0.7761467413178684
5.846923461730864,-3.0801236343364202,-3.0798100861569244,-0.7659538441755522
5.854927463731865,-3.0668586473553603,-3.066529512372474,-0.7555646708092496
5.862931465732865,-3.05279318196745,-3.0524623113151423,-0.7449818834521196
5.870935467733865,-3.0379254609796145,-3.0376149013367795,-0.7342081939510385
5.878939469734867,-3.0222538700404646,-3.0219602221104145,-0.723246363071695
5.886943471735867,-3.0057769589140295,-3.0054828406271064,-0.7120991997911479
5.894947473736867,-2.9884934427278496,-2.988193852564636,-0.7007695605780105
5.9029514757378685,-2.9704022031947503,-2.9700624988302833,-0.6892603486604848
5.910955477738868,-2.9515022898083614,-2.9512038550840693,-0.6775745132824154
5.918959479739868,-2.9317929210113847,-2.9315081478558995,-0.665715048947528
5.92696348174087,-2.911273485336975,-2.9109624523510322,-0.6536849946520934
5.93496748374187,-2.8899435425222544,-2.8896462764136004,-0.6414874331061906
5.94297148574287,-2.8678028245939022,-2.8674799893957865,-0.6291254899437444
5.950975487743872,-2.8448512369254266,-2.844556382233237,-0.6166023329215865
5.958979489744872,-2.8210888592657586,-2.8207776356545073,-0.6039211711077251
5.9669834917458715,-2.79651594673866,-2.7961938414812075,-0.5910852540590015
5.974987493746873,-2.7711329308128856,-2.770818338776901,-0.5780978709883969
5.982991495747873,-2.7449404202424454,-2.744616769231132,-0.564962349922179
5.990995497748873,-2.717939201977003,-2.7175987033642777,-0.551682056847074
5.998999499749875,-2.6901302420414535,-2.6898106452048482,-0.5382603948477404
6.007003501750875,-2.6615146863852455,-2.6611839728020046,-0.5247008032347336
6.015007503751875,-2.632093861700107,-2.63177762476048,-0.511006756663163
6.023011505752875,-2.6018692762067506,-2.601534360535929,-0.49718176424232113
6.031015507753876,-2.570842620409543,-2.570546862412421,-0.4832293686364654
6.039019509754876,-2.539015767819329,-2.5386699688744114,-0.4691531451570203
6.047023511755876,-2.506390775643754,-2.506059515780992,-0.45495670084638296
6.055027513756878,-2.4729698854449,-2.4726235535556005,-0.44064367355362494
6.063031515757878,-2.43875552376407,-2.4384280092579487,-0.4262177310023003
6.071035517758878,-2.403750302713041,-2.403421663690656,-0.41168256985057
6.079039519759879,-2.367957020532057,-2.367616348713322,-0.39704191474393985
6.087043521760879,-2.331378662113553,-2.331072344069371,-0.3822995173608273
6.095047523761879,-2.2940183994920855,-2.293682057753695,-0.36745915545117164
6.103051525762881,-2.2558795922996024,-2.255562263795735,-0.35252463186839256
6.111055527763881,-2.216965788186018,-2.2166558124622155,-0.33749977359491623
6.119059529764881,-2.1772807232048397,-2.1769739544874467,-0.3223884307614884
6.127063531765883,-2.1368283221635322,-2.1365149821762355,-0.30719447566058544
6.1350675337668825,-2.095612698938341,-2.0952933661416644,-0.29192180175414695
6.1430715357678825,-2.053638156753266,-2.053294802380643,-0.27657432267585297
6.151075537768884,-2.0109091884231223,-2.010611802258293,-0.2611559712282626
6.159079539769884,-1.9674304765603305,-1.9670807655577713,-0.2456706983750409
6.167083541770884,-1.9232068937449962,-1.9229058303386026,-0.230122472228501
6.175087543771886,-1.8782435026584698,-1.8779276838268044,-0.21451527703278273
6.183091545772886,-1.8325455561797757,-1.8322437026636211,-0.19885311214289758
6.191095547773886,-1.7861184974448934,-1.7858305080087529,-0.1831399909998705
6.199099549774887,-1.7389679598685666,-1.738652973900068,-0.16737994010230273
6.207103551775887,-1.691099767128522,-1.69074981493908,-0.1515769979745896
6.215107553776887,-1.6425199331118028,-1.6422179220014377,-0.1357352141320244
6.223111555777887,-1.5932346618230713,-1.5929196611171799,-0.11985864804312141
6.231115557778889,-1.5432503472546033,-1.54291903322524,-0.10395136808936697
6.239119559779889,-1.4925735732180465,-1.4922352362850708,-0.08801745052270804
6.247123561780889,-1.4412111131371927,-1.440876813944847,-0.07206097842098846
6.25512756378189,-1.3891699298023825,-1.3888507586463692,-0.056086040641667875
6.26313156578289,-1.3364571750856329,-1.3361361135235579,-0.040096730774059786
6.27113556778389,-1.2830801896167492,-1.2827893900319391,-0.024097146090325
6.279139569784892,-1.2290465024201038,-1.2287256927652859,-0.008091386495553358
6.287143571785892,-1.1743638305120965,-1.1740250883847483,0.007916446522829251
6.295147573786892,-1.1190400784587597,-1.118725735510167,0.02392225094609129
6.3031515757878935,-1.0630833378939526,-1.0627586193943857,0.0399219252753302
6.3111555777888935,-1.0065018869974836,-1.0062209243378537,0.05591136958247375
6.319159579789893,-0.9493041899332606,-0.9489542484160646,0.07188648656091091
6.327163581790895,-0.8914988962473847,-0.8911748042437039,0.08784318257541893
6.335167583791895,-0.8330948402260756,-0.8327886337785387,0.10377736871114969
6.343171585792895,-0.7741010402131197,-0.7737866099664893,0.11968496182143837
6.351175587793897,-0.7145266978869242,-0.7141846392659268,0.135561885574102
6.359179589794897,-0.6543811974972435,-0.6540206369874012,0.15140407149599205
6.3671835917958965,-0.5936741050610186,-0.5933520927053336,0.1672074600155647
6.375187593796898,-0.532415167517672,-0.5320836908860794,0.18296800150313833
6.383191595797898,-0.4706143118437256,-0.47030568839511727,0.19868165730860365
6.391195597798898,-0.40828164412633283,-0.407982424041748,0.21434440079635175
6.399199599799898,-0.34542744859625985,-0.3451382029045445,0.22995221837708812
6.4072036018009,-0.2820621866197033,-0.2817379959742009,0.24550111053632503
6.4152076038019,-0.21819649564916577,-0.21787050458349344,0.26098709285924604
6.4232116058029,-0.15384118813342207,-0.1535253657866192,0.27640619705173597
6.431215607803901,-0.08900725038633839,-0.08870316792375868,0.2917544719572485
6.439219609804901,-0.02370584141469667,-0.023372032451982615,0.30702798456928304
6.447223611805901,0.04205170829513838,0.042393363749401114,0.3222228210392407
6.455227613806903,0.10825389803151664,0.10856422674217545,0.3373350876793405
6.463231615807903,0.17488905815293032,0.1752079892257772,0.3523609119603699
6.471235617808903,0.24194535142461904,0.24223454370700676,0.367296443504043
6.4792396198099045,0.30941077439608167,0.3097613579735823,0.3821378550696529
6.487243621810904,0.37727315881963475,0.37759123005664663,0.39688134353479493
6.495247623811904,0.44552017311015146,0.4458397131666203,0.4115231308699392
6.503251625812906,0.5141393238455576,0.514444245286704,0.4260594651065437
6.511255627813906,0.5831179573082597,0.5834008847922968,0.440486621298489
6.519259629814906,0.6524432610676569,0.6527240522193097,0.454800902476618
6.527263631815908,0.7221022656031892,0.7224317549862495,0.46899864059607693
6.535267633816908,0.7920818459682515,0.7924020159000787,0.48307619747624553
6.5432716358179075,0.8623687234947706,0.8627016297501202,0.49702996573304176
6.551275637818909,0.932949467538321,0.9332333560692871,0.5108563697033075
6.559279639819909,1.0038104972636794,1.0041392890231644,0.5245518663610657
6.567283641820909,1.0749380834708793,1.0752602086808736,0.5381129462254411
6.575287643821911,1.1463183504613745,1.146644123585454,0.5515361342599591
6.583291645822911,1.2179372779444442,1.2182554664107113,0.5648179907630163
6.591295647823911,1.289780702983687,1.2900829978813761,0.577955112249325
6.599299649824911,1.3618343219832532,1.3621490735724222,0.590944132322047
6.607303651825912,1.434083692713955,1.4344022164113066,0.6037817225354407
6.615307653826912,1.5065142363788568,1.506822655386876,0.6164645932477661
6.623311655827912,1.579111239718567,1.5794274263130352,0.628989494464276
6.631315657828914,1.6518598571554306,1.6521606535170286,0.6413532166700192
6.639319659829914,1.724745112977189,1.7250473616016075,0.6535525916522745
6.647323661830914,1.7977519035593177,1.7980754320915606,0.6655844933124231
6.655327663831915,1.8708649996263111,1.8711695531193362,0.6774458384670052
6.663331665832915,1.9440690485512944,1.9443929247330645,0.689133587637781
6.671335667833915,2.017348576694131,2.017651939503784,0.7006447458306136
6.679339669834917,2.090687991777627,2.0910547604379497,0.7119763633029319
6.687343671835917,2.1640715853015453,2.164404909220512,0.7231255363195959
6.695347673836917,2.237483534994423,2.237790329659945,0.7340894078969963
6.703351675837919,2.3109079073027496,2.311186393748912,0.7448651685351506
6.7113556778389185,2.384328659917248,2.3845986203206198,0.7554500569376331
6.719359679839918,2.457729644336376,2.4579804036953257,0.7658413607191731
6.72736368184092,2.531094608466139,2.5314113938852336,0.7760364171006978
6.73536768384192,2.6044071992564723,2.604674256257055,0.7860326135916657
6.74337168584292,2.677650965373977,2.6779493519767055,0.7958273886595317
6.751375687843922,2.750809359909909,2.751033020118057,0.8054182323861357
6.759379689844922,2.823865743124383,2.824149140278227,0.8148026871108639
6.767383691845922,2.896803385225257,2.8971446648769685,0.8239783480604392
6.7753876938469215,2.9696054691823517,2.9699101759545825,0.8329428639651378
6.783391695847923,3.042255093576072,3.0426091375524735,0.8416939376613075
6.791395697848923,3.1147352754801996,3.1150410545169263,0.8502293266800097
6.799399699849923,3.1870289533789915,3.187314372776701,0.8585468438216658
6.807403701850925,3.259118990117545,3.259468089819869,0.866644357716522
6.815407703851925,3.3309881758854827,3.3312611436752975,0.8745197933708099
6.823411705852925,3.402619231233756,3.4028728714409535,0.8821711326984751
6.831415707853926,3.47399481012362,3.474270570008113,0.8895964150383086
6.839419709854926,3.545097503007984,3.5453776002463155,0.8967937376563617
6.847423711855926,3.615909839944527,3.6161944248609843,0.903761256233534
6.855427713856928,3.6864142937400457,3.6866885811156243,0.9104971853381756
6.863431715857928,3.756593283125932,3.756891523964983,0.9169997988836012
6.871435717858928,3.8264291759640416,3.826779109323205,0.9232674305704099
6.8794397198599295,3.895904292482977,3.8961985992971555,0.9292984743134715
6.8874437218609295,3.965000908543743,3.96536337890245,0.935091384653482
6.895447723861929,4.033701258934987,4.034027762289593,0.940644677152998
6.903451725862931,4.101987540697087,4.102326551166275,0.9459569287768198
6.911455727863931,4.169841916474329,4.170147102062582,0.9510267782566422
6.919459729864931,4.237246517895466,4.237526603604511,0.9558529264398872
6.927463731865933,4.30418344898155,4.304514280522011,0.9604341366226095
6.935467733866933,4.370634789580677,4.370932447799428,0.9647692348663998
6.9434717358679325,4.436582598829586,4.436827878790922,0.9688571102992133
6.951475737868934,4.5020089186410805,4.502275146708491,0.9726967154000282
6.959479739869934,4.566895777217014,4.567169006148087,0.9762870662672717
6.967483741870934,4.631225192586562,4.631519666952287,0.97962724287095
6.975487743871934,4.694979176168753,4.695319252464518,0.9827163892884042
6.983491745872936,4.758139736359406,4.7584283657007145,0.9855537139236411
6.991495747873936,4.82068888214115,4.821021178364891,0.9881384897101793
6.999499749874936,4.882608626716885,4.882913481307276,0.9904700542973633
7.007503751875937,4.9438809911654085,4.944229809165917,0.9925478102200896
7.015507753876937,5.004488008119037,5.00479267757729,0.9943712250519062
7.023511755877937,5.064411725462631,5.064679903828246,0.9959398315414504
7.031515757878939,5.123634210053389,5.123942060313019,0.9972532277321802
7.039519759879939,5.182137551460869,5.182398956079578,0.9983110770653755
7.047523761880939,5.239903865726723,5.240132007609608,0.9991131084663836
7.0555277638819405,5.2969152991434845,5.297182819203339,0.9996591164140806
7.06353176588294,5.353154032051772,5.35341192331371,0.9999489609935366
7.07153576788394,5.408602282655704,5.40889206411758,0.9999825679318697
7.079539769884942,5.463242310855224,5.463475663375731,0.9997599286172776
7.087543771885942,5.517056422095395,5.51733435712385,0.999281100101245
7.095547773886942,5.570026971231668,5.570377575576363,0.9985462050839239
7.103551775887944,5.622136366410737,5.622441131836237,0.9975554318826914
7.1115557778889436,5.673367072966068,5.6736984027526525,0.9963090343838936
7.1195597798899435,5.723701617327832,5.724010664614091,0.9948073319777873
7.127563781890945,5.77312259094625,5.773452424488162,0.9930507094766942
7.135567783891945,5.821612654227916,5.821917171665981,0.9910396170163956
7.143571785892945,5.869154540484492,5.869425929913516,0.9887745699407823
7.151575787893947,5.915731059892837,5.916025434624116,0.9862561486697972
7.159579789894947,5.961325103466262,5.961619714937538,0.983484998550705
7.167583791895947,6.005919647036045,6.00614088945798,0.9804618296927184
7.175587793896947,6.0494977552424185,6.049751943525473,0.9771874167850336
7.183591795897948,6.092042585534659,6.092285301592102,0.9736625988983145
7.191595797898948,6.13353739217931,6.133818521258836,0.9698882792696838
7.199599799899948,6.173965530276072,6.174326005702861,0.9658654250712627
7.20760380190095,6.213310459780376,6.2136144793141,0.9615950671623347
7.21560780390195,6.251555749532263,6.251883219474696,0.95707829982519
7.22361180590295,6.288685081290606,6.28896811435744,0.9523162804847095
7.231615807903951,6.3246822537721865,6.324985533657923,0.9473102294117763
7.239619809904951,6.3595311866945385,6.359819676713602,0.942061429410584
7.247623811905951,6.3932159248223845,6.393482864181244,0.9365712254899105
7.255627813906953,6.4257206420163815,6.426021344311471,0.9308410245184613
7.263631815907953,6.457029645283818,6.4572731290932115,0.9248722948643633
7.271635817908953,6.487127378830324,6.487335746853588,0.9186665660188861
7.279639819909955,6.515998428111978,6.516216898095808,0.9122254282045122
7.2876438219109545,6.543627523886987,6.543855224103995,0.9055505319674466
7.295647823911954,6.569999546266105,6.57025265447364,0.8986435877546539
7.303651825912956,6.595099528761353,6.5953074201838575,0.8915063654755593
7.311655827913956,6.618912662331794,6.619181820237228,0.8841406940485131
7.319659829914956,6.641424299426148,6.641788433219845,0.8765484609321197
7.327663831915958,6.662619958020864,6.66284052499198,0.868731611641579
7.335667833916958,6.682485325653428,6.682813184980923,0.8606921492501524
7.343671835917958,6.701006263449991,6.701296030842986,0.8524321338758637
7.3516758379189575,6.7181688101460715,6.718447468529538,0.8439536821535991
7.359679839919959,6.733959186100319,6.734210528613442,0.8352589666927142
7.367683841920959,6.748363797299911,6.748597093097832,0.826350215520309
7.375687843921959,6.761369239357251,6.761582899600339,0.8172297115102828
7.383691845922961,6.772962301496701,6.773248274345694,0.8078997917983523
7.391695847923961,6.783129970530886,6.783311093091509,0.7983628471831642
7.399699849924961,6.791859434825884,6.792140728971449,0.7886213215136401
7.407703851925962,6.799138088254204,6.799339918261843,0.7786777110627432
7.415707853926962,6.804953534134443,6.805195857758241,0.7685345638878146
7.423711855927962,6.809293589158003,6.809621823895933,0.7581944791776178
7.431715857928964,6.812146287300533,6.812424188380202,0.7476601065863013
7.439719859929964,6.813499883718508,6.813869738443909,0.73693414555443
7.447723861930964,6.81334285862918,6.813586988483866,0.7260193446172378
7.4557278639319655,6.8116639211741035,6.811979537266796,0.7149185007003199
7.4637318659329654,6.808452013264242,6.808732671844862,0.7036344584029265
7.471735867933965,6.8036963134069275,6.803948920699952,0.6921701092690172
7.479739869934967,6.797386240513126,6.797609043257331,0.6805283910463084
7.487743871935967,6.789511457684282,6.789749702881424,0.6687122869334806
7.495747873936967,6.780061875978387,6.780266990631312,0.6567248248157168
7.503751875937969,6.769027658153813,6.769274209930068,0.6445690764888116
7.511755877938969,6.756399222390486,6.756555587213096,0.6322481568720303
7.5197598799399685,6.742167245987389,6.742414897871472,0.6197652232098918
7.52776388194097,6.726322669035806,6.72653810166725,0.6071234742631308
7.53576788394197,6.708856698066859,6.709131894545323,0.5943261494890214
7.54377188594297,6.689760809673446,6.690047969986332,0.581376528211247
7.55177588794397,6.669026754104897,6.669295795997433,0.5682779287795825
7.559779889944972,6.6466465588338295,6.646947640816544,0.5550337077195591
7.567783891945972,6.622612532094637,6.62283785517776,0.5416472588723639
7.575787893946972,6.596917266392191,6.5971474385255355,0.528122012525148
7.583791895947973,6.56955364198061,6.569849284791313,0.5144614345320218
7.591795897948973,6.540514830310432,6.5407760329072895,0.5006690254259362
7.599799899949973,6.50979429744427,6.509942941122187,0.48674831952165115
7.607803901950975,6.477385807439375,6.477578252280187,0.4727028840100729
7.615807903951975,6.443283425696734,6.443477005001581,0.45853631804416894
7.623811905952975,6.407481522275356,6.407711875625509,0.4442522518166635
7.6318159079539765,6.369974775171797,6.3701357380146995,0.4298543456298074
7.639819909954976,6.3307581735628915,6.331003991621181,0.4153462889574325
7.647823911955976,6.289827021012295,6.290139644471671,0.40073179949950233
7.655827913956978,6.247176938638177,6.247412489258554,0.38601462222945826
7.663831915957978,6.202803868243343,6.20308616978055,0.37119852843457724
7.671835917958978,6.156704075405102,6.156999999685106,0.3562873147495571
7.67983991995998,6.108874152525376,6.109201164461782,0.34128480218363605
7.6878439219609795,6.059311021839222,6.059526154839019,0.3261948351414661
7.6958479239619795,6.0080119383818005,6.008219608205908,0.31102128043796173
7.703851925962981,5.954974492912347,5.955203084423366,0.295768026307436
7.711855927963981,5.900196614794774,5.900426255550989,0.28043898140724743
7.719859929964981,5.843676574833522,5.843865341149905,0.2650380738161838
7.727863931965981,5.785412988064661,5.785641495224432,0.24956925002790248
7.735867933966983,5.725404816500587,5.72562343682806,0.2340364739396319
7.743871935967983,5.663651371828076,5.663846935426331,0.21844372583643365
7.7518759379689826,5.600152318058813,5.600431629471159,0.20279500137123108
7.759879939969984,5.534907674131137,5.535167251067553,0.18709431054093045
7.767883941970984,5.467917816462947,5.468230253974159,0.17134567665886707
7.775887943971984,5.3991834814543,5.399410989312308,0.1555531353238072
7.783891945972986,5.3287057679393675,5.328946409989635,0.1397207333858336
7.791895947973986,5.256486139586834,5.256764271219473,0.12385252790934773
7.799899949974986,5.182526427247514,5.182738140154247,0.10795258513342301
7.807903951975987,5.106828831249437,5.107052122557324,0.0920249794298387
7.815907953976987,5.029395923638444,5.029615676076749,0.07607379225902976
7.823911955977987,4.95023065036438,4.950440385903588,0.060103111124188535
7.831915957978989,4.869336333411734,4.869580685998652,0.044117028523849654
7.839919959979989,4.786716672874087,4.786861257213959,0.028119640903195006
7.847923961980989,4.702375748971377,4.702631247394471,0.012115047604315442
7.855927963981991,4.6163180240096855,4.61651734752382,-0.003892650184237967
7.8639319659829905,4.528548344282597,4.5287421366365965,-0.019899350478375773
7.87193596798399,4.439071941912896,4.43932866980529,-0.03590095154962785
7.879939969984992,4.347894436634611,4.348123503568298,-0.05189335297620361
7.887943971985992,4.255021837514762,4.255305982975434,-0.06787245669371737
7.895947973986992,4.160460544612699,4.16071678782498,-0.08383416804534163
7.903951975987994,4.064217350578294,4.064499743629491,-0.09977439683105517
7.911955977988994,3.9662994421868936,3.96655076520504,-0.11568905835574911
7.919959979989994,3.866714401810575,3.866933609672865,-0.13157407447595426
7.9279639819909935,3.765470208825512,3.7656202474617912,-0.14742537464485406
7.935967983991995,3.662575240954159,3.662769370160929,-0.16323889695537236
7.943971985992995,3.5580382755420223,3.558261818334449,-0.17901058918102583
7.951975987993995,3.4518684907678967,3.4521191936344544,-0.194736409814331
7.959979989994997,3.3440754667873853,3.3442322456783344,-0.210412329102433
7.967983991995997,3.2346691868087185,3.234875979490088,-0.2260343300797221
7.975987993996997,3.123660038100189,3.1239202861228805,-0.24159840959720497
7.983991995997998,3.0110588129288227,3.0112494408976245,-0.2571005793483041
7.991995997998998,2.896876709429556,2.897085938664508,-0.2725368668908537
8.0,2.7811253324038314,2.781364858391496,-0.2879033166650653


==> hardy/Hardy_plot2_convergence.csv <==
iteration,relative_residual,relative_coefficient_error,coefficient_mse
500,0.049433679438550815,0.7773136901129065,0.4366600787103595
1000,0.04846785877861696,0.7338000646300631,0.3891404231874755
1500,0.03857875587182199,0.6995478274539603,0.35365978603487463
2000,0.03790189097363915,0.6691023110513755,0.32354591085379264
2500,0.04247569834051034,0.6342586413925834,0.29072584493684955
3000,0.03253449024306088,0.6071705986587204,0.2664233729185274
3500,0.03423061191746625,0.582308794710403,0.24505160666265582
4000,0.032869312776094735,0.5610970967695684,0.22752383466848733
4500,0.03468422477451732,0.5390729962236515,0.21001291839542108
5000,0.029177452101121666,0.5216865321961848,0.19668448630931337
5500,0.025056762573050045,0.49837856931509217,0.17950211645728956
6000,0.025711340993816754,0.48066939913575046,0.16697205972122936
6500,0.03111680767085447,0.46074018464567024,0.15341330975593265
7000,0.0328187052465142,0.4392642735349677,0.13944489525165782
7500,0.02351906396555043,0.4235411314343099,0.12964090090828054
8000,0.02503099283994168,0.41072211717514456,0.1219121626737833
8500,0.02471452457058919,0.3941429467332139,0.11226861729169818
9000,0.022204786422141576,0.3793382731716459,0.10399301778981318
9500,0.023576480554853358,0.36224877647655107,0.09483413997977637
10000,0.022301346749476578,0.3487034641998119,0.08787460367619865
10500,0.023420019949525913,0.336323806040426,0.08174591770814527
11000,0.0221647220424512,0.3244569743989151,0.076079050459946
11500,0.020484584133447514,0.3130831011766931,0.0708386228246576
12000,0.01679097962157958,0.2991876354240268,0.06469014704511228
12500,0.014178074668500473,0.2872403471164084,0.05962683276505396
13000,0.016574637111760732,0.27866658654881354,0.056120386226635885
13500,0.016302303896973534,0.2686647906278475,0.05216417755752475
14000,0.013918201796528024,0.2575157609783364,0.047924598698725715
14500,0.013454091281702595,0.24763302075135069,0.04431675640554946
15000,0.012505018433637846,0.23981114927135522,0.04156134525337327
15500,0.011048401057021925,0.22922779947594193,0.03797391956420019
16000,0.009710910631618346,0.22155497423682569,0.035474302541730916
16500,0.00952349881701071,0.21368325057199505,0.0329983191587879
17000,0.011999038520229462,0.20604868564652953,0.03068248656000532
17500,0.009185998124868885,0.19933518379477153,0.028715658333610866
18000,0.009933363223456827,0.19063835153776879,0.026264637037605884
18500,0.011161360507609045,0.18311093853760957,0.024231451664602673
19000,0.010569328637603214,0.17577185874799767,0.02232798574182915
19500,0.009842193081348281,0.16910989353429573,0.02066754480287343
20000,0.011650613142029401,0.1628357386641265,0.01916241814229329
20500,0.008268618264622224,0.1559256465231206,0.017570574528991575
21000,0.006885626109746071,0.1503967328891493,0.01634660843208845
21500,0.0076401488495017565,0.1444332580883274,0.015075970245417604
22000,0.006530134245138692,0.13909208703753506,0.013981562319244953
22500,0.007007335390245969,0.1346685538022951,0.01310639486458945
23000,0.006589309332829651,0.12823454212270058,0.011883952475982156
23500,0.007170340321512949,0.12419560717705234,0.011147136662983594
24000,0.007837882581849549,0.11959976751206909,0.01033740487956087
24500,0.005650824350800951,0.11502732492358184,0.009562091505708175
25000,0.005064358132704854,0.11056304985115543,0.00883427421704855
25500,0.004882162477506632,0.10724678262469173,0.008312265379692861
26000,0.0062528508250871105,0.10324249497540401,0.007703140833628779
26500,0.005065530927620564,0.09929468419375928,0.007125295059772902
27000,0.005072438493074257,0.09489967226740634,0.006508490581779119
27500,0.004689926567814305,0.09128198061307322,0.006021725647243002
28000,0.004937655634913833,0.08713333105646592,0.0054868045469292255
28500,0.0048653600591234,0.08472153550019933,0.0051872656810828454
29000,0.0035600075913609333,0.08177594475531984,0.004832835311608677
29500,0.0035867096242829305,0.07919838333159851,0.004532976717884888
30000,0.004316215516650087,0.07627602150172613,0.004204621633672806
30500,0.0036282163097135127,0.0738215479069085,0.003938375763856003
31000,0.0036217268898327917,0.0717724750636557,0.003722774253218195
31500,0.004567380940866265,0.06960072202395366,0.003500889033915871
32000,0.0038127629291558177,0.06672387360048593,0.003217461489675329
32500,0.00325723345554398,0.0644498386147958,0.0030018882707041968
33000,0.002947185084539393,0.06247367203212986,0.002820622215923696
33500,0.003262829660818699,0.05997741989627296,0.0025997190362282365
34000,0.0029429792653635793,0.05791783980409231,0.002424239739878039
34500,0.002640992757152868,0.056078639991423346,0.002272719304313427
35000,0.002626716729541495,0.05428189317601897,0.0021294175426958286
35500,0.0027691246240518184,0.052010348015959336,0.0019549262358911595
36000,0.0026614042953832604,0.05045662892385721,0.0018398707630962268
36500,0.002362415808020998,0.048685039925498025,0.001712939075185093
37000,0.002299315902837577,0.04690415792353797,0.0015899136661834637
37500,0.002322185890272739,0.045307128267640176,0.0014834876229388575
38000,0.0024831960658371296,0.04357618555256372,0.0013723006802043214
38500,0.002005072963945505,0.04215904400757406,0.001284494840485504
39000,0.0022375842248978334,0.040667293620412194,0.0011952022396033437
39500,0.0018002046491291171,0.039439784171048826,0.001124138740326942
40000,0.001697000032061986,0.03792567754739508,0.0010394833850637091
40500,0.002012432141558697,0.036669996958576305,0.0009717903975349537
41000,0.001763670232974132,0.035512954893623425,0.0009114324251635628
41500,0.001785924830273527,0.03437503546203308,0.0008539592856274968
42000,0.0016833259548227517,0.03327780656537677,0.0008003136818290206
42500,0.0018989908046231562,0.03209015334195171,0.0007442081816502666
43000,0.0016787333554964172,0.03067043018543495,0.0006798147612294349
43500,0.001852057561223578,0.029515507266803975,0.0006295806312856143
44000,0.0015902209046767396,0.028322836376900213,0.0005797280876689418
44500,0.001376520108413676,0.027207420614244332,0.0005349652802780947
45000,0.001271688332764312,0.026274850424380762,0.000498920513072905
45500,0.0012643386595684303,0.025541526856755536,0.0004714596903605584
46000,0.0013325029126356582,0.024825164725922288,0.00044538453530820076
46500,0.001197669045057826,0.02394155009735024,0.00041424319840681985
47000,0.0011208617338275913,0.02298030098426679,0.0003816473758880167
47500,0.0010426237381120547,0.022192830225060977,0.0003559395418919367
48000,0.0010967369121906555,0.021365781064576563,0.0003299046243785845
48500,0.0009209929751252899,0.02060669807330909,0.00030687935404936673
49000,0.0011445322860057492,0.019848575339917806,0.00028471446733497176
49500,0.0011644467211306797,0.019305649637168448,0.0002693516845676524
50000,0.0009464148019825586,0.018739055857032526,0.0002537734985734501
50500,0.001002794900566019,0.018060255064152233,0.00023572118441120377
51000,0.0008296122826411787,0.01721801295032907,0.00021424806871547762
51500,0.0008051454638639978,0.016722368528190364,0.00020209075012143815
52000,0.0007699585727971594,0.016129555868290367,0.00018801637441947692
52500,0.0007681395665113477,0.015734254004371447,0.00017891352372078698
53000,0.0006919828332087215,0.01511352856486649,0.00016507549106058547
53500,0.0008452115182943965,0.014530073926599748,0.00015257609777374586
54000,0.000670278380832488,0.014103927490113443,0.0001437576578870392
54500,0.000696489241437387,0.013619508617431691,0.00013405213435484272
55000,0.0008058990799546472,0.01304918256737606,0.0001230601584762394
55500,0.0008303851482010443,0.012596131141403177,0.0001146635022422754
56000,0.0005511680580443924,0.012080477954962815,0.000105467606417218
56500,0.0007596984940812333,0.01153517291198683,9.616102268337273e-05
57000,0.000604616007411227,0.011170339160227314,9.017446508018952e-05
57500,0.0005908660589397509,0.01075664957967171,8.36189860617923e-05
58000,0.00047317120247243177,0.010420946833655468,7.848112427869973e-05
58500,0.0005430314201734615,0.010108658833055792,7.384786333535932e-05
59000,0.0005058961076842977,0.009734473278095776,6.848189510156631e-05
59500,0.0005314058886523096,0.0093707279243548,6.345962661707963e-05
60000,0.0005462062514436655,0.00903091454290437,5.894056856064301e-05
60500,0.00046374458736366615,0.008682655591200331,5.448237166512127e-05
61000,0.0003595814649980075,0.008371990788546389,5.065336937326757e-05
61500,0.00044602821817640935,0.008082209666260182,4.7207508574640365e-05
62000,0.00040990153130667043,0.007820981801159985,4.4205204716523926e-05
62500,0.0003670017681199276,0.007563606244393313,4.134363700886148e-05
63000,0.00037191451873182897,0.007268683668498891,3.818232704912676e-05
63500,0.0004375468884381675,0.006963193851696594,3.504030092876199e-05
64000,0.0003549198363388267,0.006743251519943473,3.286166570976213e-05
64500,0.0003447302289214313,0.00646654492232248,3.02200691204181e-05
65000,0.0004993714000723578,0.006211201725287385,2.7880600546082197e-05
65500,0.00027535339768357134,0.006001042812480515,2.6025813045058473e-05
66000,0.00035230974350688505,0.005709698915706096,2.356010766237857e-05
66500,0.00024227016732104086,0.005497918266083586,2.184476685285112e-05
67000,0.0002754612471978016,0.005370568721241705,2.0844496625610247e-05
67500,0.000260478543132964,0.005188186105354177,1.9452792221233733e-05
68000,0.00028730228356185447,0.004984038844172487,1.795203525135897e-05
68500,0.0004114508319882597,0.004845246737389428,1.696612455822823e-05
69000,0.00022682693275065635,0.004665264760907422,1.5729084545858122e-05
69500,0.0003128530245653428,0.004512244005025612,1.471417811019135e-05
70000,0.00020347959794358403,0.0043757846450849245,1.3837662547902577e-05
70500,0.00019189255936673692,0.00425293098997659,1.3071563197128554e-05
71000,0.00021374822478582064,0.004100572444214563,1.2151778182334317e-05
71500,0.00021334424057171207,0.003941381573642818,1.122658888777291e-05
72000,0.00018536856132186723,0.003825114737741071,1.0574011757860115e-05
72500,0.00020276705512514644,0.0037001989177353456,9.894662813638997e-06
73000,0.00016556970086772238,0.0035939032384886844,9.334339995801465e-06
73500,0.0001982828733440501,0.003438318017039318,8.543640022025542e-06
74000,0.00017906050279122766,0.0033093864912790783,7.914907343416366e-06
74500,0.00015459398313436647,0.003186654132611432,7.338726694674449e-06
75000,0.0001336201577195768,0.003061198363803699,6.772262766626529e-06
75500,0.00014234023185138216,0.0029305612815912463,6.206581611561689e-06
76000,0.0001314352617540056,0.0028213286990530924,5.752521211348248e-06
76500,0.00012241824642893,0.002720029960760314,5.346852836670229e-06
77000,0.00012283470137561145,0.0026311863707402156,5.003271580457786e-06
77500,0.00011274723481292932,0.002542728504766289,4.672516447588672e-06
78000,0.00010571488973365314,0.002470361285695807,4.410337254318691e-06
78500,0.0001514805201920349,0.002370657026409881,4.0615173228884265e-06
79000,0.00011553603853535508,0.0022818861861710928,3.763039820702066e-06
79500,9.896191059758948e-05,0.0021797152187338544,3.433605282217712e-06
80000,0.00010566021109931082,0.0020972410212290195,3.1786853697326207e-06
80500,9.681841605348183e-05,0.0020273264548784408,2.9702857430583943e-06
81000,9.227505978262874e-05,0.001955969243846075,2.764871160965246e-06
81500,8.852611308507144e-05,0.0018983787124869191,2.6044532488127726e-06
82000,8.368641418652607e-05,0.001808859215792666,2.3646147225032058e-06
82500,9.702363264033619e-05,0.001743725919780372,2.197390800240925e-06
83000,9.364250560278296e-05,0.0016783222424281532,2.0356427178872648e-06
83500,7.81996988904584e-05,0.0016106706493468704,1.8748405800393267e-06
84000,0.00010527602018067995,0.0015420159304216534,1.718417062754488e-06
84500,0.00012253576254556448,0.0014928106607979906,1.6104984504777191e-06
85000,6.843529008702107e-05,0.001436536266286888,1.4913653360942757e-06
85500,8.956328135254097e-05,0.0013870773657859831,1.3904399120067324e-06
86000,7.153755283867922e-05,0.0013343602015400183,1.2867584119745537e-06
86500,5.948431452067213e-05,0.0012664698303029482,1.1591524369361003e-06
87000,6.40077860117245e-05,0.001227362644874011,1.0886710093191195e-06
87500,8.280823664951893e-05,0.001177863379584254,1.0026299987592606e-06
88000,7.592471514474907e-05,0.0011325803474567628,9.270195614094176e-07
88500,5.449789327887762e-05,0.001089212050504884,8.573847025033955e-07
89000,6.123937407568083e-05,0.0010432679833073406,7.865794839606305e-07
89500,5.210233331136837e-05,0.001007221108024211,7.331629207142747e-07
90000,5.8717751539840824e-05,0.000979842891767811,6.93847053437739e-07
90500,5.026223435510948e-05,0.0009417153094902922,6.408997720837716e-07
91000,5.6058832426887895e-05,0.0009066451224185557,5.94053439108534e-07
91500,4.6619437197406243e-05,0.0008706404573404112,5.478082192931292e-07
92000,4.0473032728516786e-05,0.0008448527860176612,5.158375304540816e-07
92500,4.2681511463222286e-05,0.0008177644993561627,4.832895022584169e-07
93000,4.777462533338445e-05,0.0007894199616447128,4.5036752136576633e-07
93500,3.6357462617442236e-05,0.0007666659493723723,4.247791636079441e-07
94000,3.584519313238168e-05,0.0007423788148290882,3.982923779511599e-07
94500,3.762623676575339e-05,0.0007143280215853194,3.687620574154989e-07
95000,3.105231929105173e-05,0.0006826522746390892,3.3678282753436907e-07
95500,4.03605565308682e-05,0.0006561566331250683,3.1114720384102414e-07
96000,3.798057134139963e-05,0.000629053503035346,2.859736548442806e-07
96500,3.110320972377074e-05,0.0006057181685057483,2.6515025952834363e-07
97000,2.9704447073826733e-05,0.0005890512159982826,2.507592540384808e-07
97500,3.014372526956002e-05,0.0005709440521824637,2.3557975273261682e-07
98000,3.203538239926699e-05,0.0005528900594111996,2.209166347237341e-07
98500,4.457702848199499e-05,0.0005323737444287703,2.0482554219877332e-07
99000,3.225603939065638e-05,0.0005127972881405575,1.9003880688208742e-07
99500,3.70586812112708e-05,0.00048804600274688134,1.7213626511716216e-07
100000,2.1474479679663697e-05,0.0004693865232831886,1.59225304479933e-07
100500,2.7435152663554813e-05,0.0004512905276468952,1.4718491165406656e-07
101000,1.950282376672326e-05,0.0004386222918499273,1.3903759760874288e-07
101500,2.185951085557445e-05,0.0004180539454944639,1.2630353581741448e-07
102000,1.8756958321821527e-05,0.00040280139940231243,1.1725538497834746e-07
102500,1.8948409969232105e-05,0.0003854895900412494,1.0739304706072645e-07
103000,2.4754378618455707e-05,0.0003692155143614168,9.851690030513211e-08
103500,1.647314738851869e-05,0.00035452453150761347,9.083295418403462e-08
104000,1.6215985599858366e-05,0.00034148143822097766,8.427234117796858e-08
104500,2.4114494096460666e-05,0.0003279634723805019,7.773235177838895e-08
105000,1.886928278957052e-05,0.00031675236671775225,7.250877910606964e-08
105500,1.9704939280624413e-05,0.0003057975325395085,6.758009673685887e-08
106000,1.4175780656074185e-05,0.00029537005546336804,6.304981035486575e-08
106500,2.187661857867301e-05,0.00028625650667419027,5.921907093837789e-08
107000,1.6587846340551802e-05,0.000277326338594896,5.5581861965254434e-08
107500,1.280607428079308e-05,0.0002699065607171144,5.264749814883098e-08
108000,1.131258976066382e-05,0.00026017778216628167,4.8920543139336663e-08
108500,1.1754645573437726e-05,0.0002511266549016701,4.557602859873e-08
109000,1.2198703569696155e-05,0.00024167249819253108,4.2209024810119396e-08
109500,1.2967751246026031e-05,0.00023383815972259823,3.9516786861321586e-08
110000,1.3480666389282995e-05,0.00022455193603088689,3.6440511395073373e-08
110500,1.2205241404746527e-05,0.00021805412033551843,3.436208046554505e-08
111000,1.0560148880165124e-05,0.00020970229674533998,3.178024417265362e-08
111500,1.054585667764859e-05,0.0002005001381641169,2.9052279118060594e-08
112000,1.0138902212100361e-05,0.00019444292623874016,2.732342592728072e-08
112500,9.245469991148271e-06,0.00018713577956383788,2.5308389919777956e-08
113000,9.031432941515866e-06,0.00017999922562049377,2.3414890381819493e-08
113500,9.073196274335202e-06,0.00017231389602417942,2.145810961269099e-08
114000,8.281289315353529e-06,0.00016617899746818702,1.9957361531929406e-08
114500,8.167355238858544e-06,0.00016057448093714316,1.8633906378171117e-08
115000,7.833732867156954e-06,0.00015572646788267,1.752571407164232e-08
115500,7.56441103928255e-06,0.0001505023637299468,1.636957851041284e-08
116000,6.752432198255348e-06,0.00014523192066654136,1.5243160316423065e-08
116500,6.141772682604059e-06,0.00013960124848273994,1.408411167809389e-08
117000,6.805944850859455e-06,0.00013477411371295807,1.312694980579683e-08
117500,6.088686685050258e-06,0.0001300686508424155,1.222633036173985e-08
118000,6.206873523898501e-06,0.00012502443547709042,1.1296415551572766e-08
118500,8.906258777300861e-06,0.00012125879925552298,1.0626185236617826e-08
119000,5.7618106666335535e-06,0.00011736622064389586,9.954904437399213e-09
119500,5.4567678389309845e-06,0.00011324138401467746,9.267470082303606e-09
120000,5.987311270312625e-06,0.00010871029089696364,8.540674515533935e-09
120500,5.5855988360727635e-06,0.0001050885542543228,7.981080479097835e-09
121000,5.024781189639176e-06,0.00010201437033085392,7.520964904187736e-09
121500,4.99994579685688e-06,9.879874498838978e-05,7.05429652804821e-09
122000,7.832063948430361e-06,9.511245781811643e-05,6.537710185098749e-09
122500,4.188270601179556e-06,9.22616180637088e-05,6.151669421693379e-09
123000,4.231375426661566e-06,8.880921935687568e-05,5.699896381172912e-09
123500,4.05555356411124e-06,8.614408850062752e-05,5.362926138156605e-09
124000,3.8716661253405474e-06,8.357502188472873e-05,5.047819924044191e-09
124500,3.6107668124007826e-06,8.087599275638906e-05,4.7270490079602955e-09
125000,3.868422535365569e-06,7.806944317162773e-05,4.404666375817225e-09
125500,3.1240888470430104e-06,7.552380157360124e-05,4.12210016368192e-09
126000,5.150162142129781e-06,7.278322506044966e-05,3.828365963825837e-09
126500,5.1986208088598195e-06,7.01924164402753e-05,3.5606660430277205e-09
127000,3.880312201934236e-06,6.75885151604124e-05,3.301388747819633e-09
127500,4.055719491003168e-06,6.500212939926577e-05,3.053556943900257e-09
128000,3.3028563855998516e-06,6.241931115736734e-05,2.8157156760622266e-09
128500,3.578965093180072e-06,6.103690012839636e-05,2.6923765149147297e-09
129000,2.7291375034816513e-06,5.8913965376104926e-05,2.508345556474727e-09
129500,3.443927920022766e-06,5.662421013813456e-05,2.317155446982939e-09
130000,2.546069116395137e-06,5.4760801202509256e-05,2.1671573384534758e-09
130500,2.9754668044143787e-06,5.3148258273112376e-05,2.041403848053376e-09
131000,2.4174308095301865e-06,5.11273600251803e-05,1.8891115021614837e-09
131500,2.3917863272547678e-06,4.8979400177772125e-05,1.733715292851767e-09
132000,2.888604324896331e-06,4.7474298564774086e-05,1.6288007813026934e-09
132500,2.278967782786134e-06,4.5444326653365544e-05,1.4924857775951116e-09
133000,2.755696743009635e-06,4.40742506365905e-05,1.403850075134769e-09
133500,2.1645374223088737e-06,4.2656278467898235e-05,1.3149728354179917e-09
134000,1.924710936718075e-06,4.1244363753272844e-05,1.229362814130462e-09
134500,1.956988478073778e-06,3.984647612237323e-05,1.147441876175902e-09
135000,1.6557286488847245e-06,3.8644932622208306e-05,1.0792845605038329e-09
135500,1.8378419962658884e-06,3.750528129004494e-05,1.0165663027436321e-09
136000,1.6623715560143338e-06,3.605766199932646e-05,9.396064346673691e-10
136500,1.7192412774951673e-06,3.4447090640019827e-05,8.575430886864672e-10
137000,2.056957350621031e-06,3.314320687355889e-05,7.93852671747067e-10
137500,1.6656968529838758e-06,3.1905581340474735e-05,7.356719202367709e-10
138000,2.0063062058471606e-06,3.083995223536128e-05,6.873504938049297e-10
138500,1.6980647448533307e-06,2.9777688977399393e-05,6.408152441126545e-10
139000,2.445105378228718e-06,2.8683137895619304e-05,5.945716219811025e-10
139500,1.2353408872577507e-06,2.748909428591288e-05,5.460994225315696e-10
140000,1.664143654420595e-06,2.6634021510851957e-05,5.126539970761933e-10
140500,1.2764379096876245e-06,2.5860778008653134e-05,4.833191778560955e-10
141000,1.4940970844991781e-06,2.5118728079099962e-05,4.559803678255387e-10
141500,1.2316123827615218e-06,2.4068174203320132e-05,4.186365550477804e-10
142000,1.113311296727765e-06,2.3260044118192245e-05,3.9099564827188637e-10
142500,1.0219457170287142e-06,2.219655272634934e-05,3.5605895852448497e-10
143000,1.035742638161643e-06,2.1401534870263983e-05,3.3100968251341393e-10
143500,8.799153136466525e-07,2.045173277452403e-05,3.0228115612404626e-10
144000,1.3664713582683047e-06,1.963863477435414e-05,2.7872340733556195e-10
144500,8.749666033486843e-07,1.9012615063129632e-05,2.6123692693958615e-10
145000,8.268677903197112e-07,1.839561199342941e-05,2.4455657130631904e-10
145500,7.9724990433773e-07,1.7875800950144097e-05,2.3093080829816896e-10
146000,9.64842307569272e-07,1.737121584048216e-05,2.180777152598684e-10
146500,9.776469398310531e-07,1.6852198063153295e-05,2.052409257855595e-10
147000,7.454325808225893e-07,1.6190759940853426e-05,1.8944594885282442e-10
147500,7.462270640203483e-07,1.569877151140024e-05,1.7810749379560373e-10
148000,7.139965879233868e-07,1.507066392105811e-05,1.6414045225218958e-10
148500,9.446332538609098e-07,1.4652687038240204e-05,1.5516201219017144e-10
149000,7.866585581980322e-07,1.4180615829541367e-05,1.4532523661122784e-10
149500,7.07829029204348e-07,1.3724337393934174e-05,1.3612366313848272e-10
150000,7.788956390257341e-07,1.332187623448436e-05,1.2825716754756048e-10
150500,1.0512231454932347e-06,1.2953078311524852e-05,1.2125421319663625e-10
151000,5.302402140984647e-07,1.2446667962391202e-05,1.1195849806362866e-10
151500,7.557491549945033e-07,1.1916988450855533e-05,1.0263226002163042e-10
152000,6.582193116079558e-07,1.153734449422901e-05,9.619723214931669e-11
152500,6.704564894477726e-07,1.1113694158481921e-05,8.926223109214439e-11
153000,4.865421699110451e-07,1.0680290772288472e-05,8.243601862047091e-11
153500,5.558041156502319e-07,1.0248751570168465e-05,7.590891561550835e-11
154000,4.2769336406142017e-07,9.932727799310492e-06,7.129973629550888e-11
154500,6.475632625829056e-07,9.53392226712747e-06,6.568921452729098e-11
155000,4.08075433756233e-07,9.235256162812283e-06,6.163802971640296e-11
155500,4.508402098611327e-07,8.901926170330106e-06,5.7268898710095145e-11
156000,4.418316047708503e-07,8.570039665442259e-06,5.307824069635001e-11
156500,4.634995886130137e-07,8.250567901096609e-06,4.9194725451105436e-11
157000,4.261726787692869e-07,7.98103314781958e-06,4.603297939505016e-11
157500,3.596811632684391e-07,7.756914782674735e-06,4.348394083386199e-11
158000,3.878416723625181e-07,7.4284026976370635e-06,3.987876806235048e-11
158500,3.388122554644749e-07,7.180364455589063e-06,3.7260084228482736e-11
159000,3.284175107566124e-07,6.853689991677037e-06,3.3946872426439756e-11
159500,3.153003042034199e-07,6.5912518052208065e-06,3.1396892216297144e-11
160000,3.113883757606822e-07,6.350965110948752e-06,2.914944628330132e-11
160500,4.4654395159747545e-07,6.0483962374303285e-06,2.643816597104903e-11
161000,2.978966027431947e-07,5.842478957702868e-06,2.466863785024717e-11
161500,3.334789403646731e-07,5.658139594057467e-06,2.3136527174958583e-11
162000,3.753939436365378e-07,5.469440015636941e-06,2.161904885374816e-11
162500,2.2934554144769476e-07,5.281249276945117e-06,2.015692079011624e-11
163000,2.4464839625563863e-07,5.137834635116102e-06,1.907704480337428e-11
163500,2.1023971834574418e-07,4.916347752425227e-06,1.7467712882633288e-11
164000,2.352045417272424e-07,4.748219674517526e-06,1.6293427854152262e-11
164500,2.636202446208237e-07,4.606505750715438e-06,1.5335364070621176e-11
165000,1.9358505071885883e-07,4.4394069577495055e-06,1.4242976975778835e-11
165500,1.8724463098030584e-07,4.2700472915497e-06,1.317699027444086e-11
166000,2.1842796000761055e-07,4.14059582022082e-06,1.2390149148042134e-11
166500,1.9094175960668207e-07,4.023688560404771e-06,1.170036936634013e-11
167000,2.3189794879846942e-07,3.871626670245913e-06,1.0832727071163172e-11
167500,2.7056995187861653e-07,3.7432516450798503e-06,1.0126256029085314e-11
168000,2.5877075634112354e-07,3.614292801551842e-06,9.440554876164436e-12
168500,2.1546886819908163e-07,3.469647989409861e-06,8.700048777052816e-12
169000,1.4116882783496354e-07,3.3400483942929063e-06,8.06225210442044e-12
169500,1.6473595993624998e-07,3.2089858816847135e-06,7.44194520949781e-12
170000,2.261234079062162e-07,3.0702898408383996e-06,6.8125484930053854e-12
170500,1.4196638464116167e-07,2.9742225246411415e-06,6.392897955216294e-12
171000,1.610227393045895e-07,2.8665596860644587e-06,5.938446295140372e-12
171500,1.6239262342637436e-07,2.7435916736803987e-06,5.439886116440435e-12
172000,1.5911969220333937e-07,2.6568291248882194e-06,5.101267556571238e-12
172500,1.3708576277601717e-07,2.5933835757700777e-06,4.860538278024239e-12
173000,1.2529896307986503e-07,2.490810619733379e-06,4.483655877396469e-12
173500,1.1309976562442106e-07,2.4181174032412417e-06,4.225767716202155e-12
174000,1.0845964788503525e-07,2.3342648740991445e-06,3.937777065310099e-12
174500,1.7033633072631268e-07,2.2520289343022166e-06,3.665209365859288e-12
175000,1.335995225101766e-07,2.1793262500145298e-06,3.432379942437111e-12
175500,1.3458175622392255e-07,2.0826947544375194e-06,3.134744159603703e-12
176000,1.1225062781048971e-07,1.992857652211917e-06,2.870142190089101e-12
176500,9.224943293436496e-08,1.935168658615074e-06,2.7063782773222585e-12
177000,1.1640526946570623e-07,1.8639377286563208e-06,2.510808867478091e-12
177500,9.017640408475524e-08,1.7987770077881876e-06,2.338328435370424e-12
178000,7.549641956213238e-08,1.7457042837835894e-06,2.2023797780560887e-12
178500,1.408986760323752e-07,1.6778302649152752e-06,2.0344494504330926e-12
179000,8.553438860169854e-08,1.622157165887047e-06,1.9016768265117802e-12
179500,7.577694375561007e-08,1.5611178101092291e-06,1.7612548918947143e-12
180000,7.286924084128347e-08,1.5040188720093324e-06,1.634772889472922e-12
180500,6.616207787816814e-08,1.4465628942519583e-06,1.5122566298619652e-12
181000,6.109783665209346e-08,1.4104843539132017e-06,1.43776332591388e-12
181500,9.466274817546264e-08,1.3592041954161624e-06,1.3351198974287893e-12
182000,5.7554963085030726e-08,1.3160277490305495e-06,1.2516443660673616e-12
182500,6.242699285897613e-08,1.2772953680576139e-06,1.1790535494872633e-12
183000,9.643322355745028e-08,1.220421138983958e-06,1.0763915963506412e-12
183500,5.266309680626858e-08,1.1822867947576668e-06,1.0101748068313921e-12
184000,5.2389420693805126e-08,1.127588722096518e-06,9.1886625497242e-13
184500,5.7857042118874635e-08,1.0919462328258174e-06,8.616945857872927e-13
185000,5.9146265485746476e-08,1.0501917638516999e-06,7.970545981111524e-13
185500,4.7158346314870306e-08,1.00826335314173e-06,7.346810200108723e-13
186000,5.521393887075873e-08,9.7581812189224e-07,6.881587142170189e-13
186500,4.822545629022938e-08,9.471362070202952e-07,6.482995702230038e-13
187000,4.0835508016355304e-08,9.091681103948001e-07,5.973642716340199e-13
187500,3.886526423772933e-08,8.761022325121515e-07,5.547028912690122e-13
188000,5.4000029672714864e-08,8.448089754200516e-07,5.157840334072515e-13
188500,4.899882158967083e-08,8.175438700987872e-07,4.830287586819744e-13
189000,4.612399916388939e-08,7.857568641160332e-07,4.4619759245610194e-13
189500,3.3864464377360636e-08,7.655234904743465e-07,4.235141246365635e-13
190000,3.648627352035565e-08,7.343584429180951e-07,3.8973287403410057e-13
190500,3.319348450441299e-08,7.082621335273919e-07,3.6252578546164533e-13
191000,4.005248105277928e-08,6.802180749109766e-07,3.3438531101477855e-13
191500,2.959381083410612e-08,6.620228802980411e-07,3.167355818011567e-13
192000,2.7215760752944752e-08,6.469787168053341e-07,3.025038065601342e-13
192500,3.282241096604884e-08,6.253568382913098e-07,2.8262245330577084e-13
193000,2.972589672514464e-08,6.038799590758471e-07,2.6354336655718255e-13
193500,2.8581859444003066e-08,5.832867347921086e-07,2.458753861528129e-13
194000,2.6960339220488506e-08,5.612339188524259e-07,2.276348104003464e-13
194500,3.2743594061731e-08,5.410532792605532e-07,2.115587160849166e-13
195000,2.3991616670016343e-08,5.223892228791852e-07,1.9721469526822234e-13
195500,2.4078289143413837e-08,4.988420423644345e-07,1.7983613193150073e-13
196000,2.1874222454237014e-08,4.80272998761221e-07,1.666967748991743e-13
196500,2.264779297184271e-08,4.6012508316043517e-07,1.5300396076494542e-13
197000,2.049965704039615e-08,4.4096945751070263e-07,1.4052962138968145e-13
197500,2.617733015013519e-08,4.294308385400541e-07,1.3327150851492927e-13
198000,1.9987805212190473e-08,4.14428617228542e-07,1.2412244706504058e-13
198500,1.8526072834874507e-08,4.003478006965939e-07,1.158312517470666e-13
199000,1.7209614828026685e-08,3.8899438675847694e-07,1.0935471785388822e-13
199500,1.7760889347119906e-08,3.7552419844448567e-07,1.0191232535587957e-13
200000,2.7379428925081657e-08,3.64053559341384e-07,9.578145245235003e-14
200500,2.05617709825076e-08,3.47595366621718e-07,8.731700141389129e-14
201000,1.4554596596510222e-08,3.3530539991643156e-07,8.12516053924124e-14
201500,1.4635850684130773e-08,3.23579653345911e-07,7.566817617611931e-14
202000,1.774159885705387e-08,3.124100324157863e-07,7.053437124887714e-14
202500,1.9707162716662024e-08,3.01376105337056e-07,6.563998723982583e-14
203000,1.3283056087605185e-08,2.9010632531026674e-07,6.082263787321702e-14
203500,2.021452384290233e-08,2.795211058820768e-07,5.646509553012517e-14
204000,1.195324515231603e-08,2.7026916734397716e-07,5.278905198984985e-14
204500,1.4098731590864586e-08,2.607659403172748e-07,4.914197279495884e-14
205000,2.081238059480116e-08,2.533795377169846e-07,4.63974309831348e-14
205500,1.7032779152357315e-08,2.4400710216318285e-07,4.3028458731030346e-14
206000,1.1018531306259782e-08,2.362464426558661e-07,4.033493960209943e-14
206500,9.650146330700867e-09,2.2799181651480343e-07,3.756551725048302e-14
207000,1.0621798274762123e-08,2.1927660575442504e-07,3.474845147671791e-14
207500,1.5973047390596246e-08,2.1150708621165806e-07,3.2329627455448544e-14
208000,1.0302991244824937e-08,2.0401457767551496e-07,3.007968312182601e-14
208500,9.036557114756614e-09,1.9638748923305812e-07,2.7872664748719007e-14
209000,8.89056929236621e-09,1.891467602386353e-07,2.585524571564686e-14
209500,9.223258763096362e-09,1.8390459107612193e-07,2.444195825949106e-14
210000,1.2780698704891774e-08,1.7783696204340864e-07,2.285572053180705e-14
210500,9.112415906473581e-09,1.706609292712169e-07,2.1048398996288044e-14
211000,9.481195408242853e-09,1.6352208382676973e-07,1.9324296004146808e-14
211500,8.946069040557048e-09,1.574955578415603e-07,1.7926168469022377e-14
212000,6.638121232147027e-09,1.5130626817245028e-07,1.654492090806599e-14
212500,8.936668505715321e-09,1.4533704475627112e-07,1.5265235398696323e-14
213000,1.005026149773968e-08,1.417458675701396e-07,1.452016890667136e-14
213500,6.31217321095409e-09,1.3580317464343207e-07,1.3328175431096642e-14
214000,6.3440837181308e-09,1.3133020205071164e-07,1.2464649772717206e-14
214500,8.26452226954979e-09,1.270889533872675e-07,1.1672569322968404e-14
215000,6.177928135757483e-09,1.227855670361559e-07,1.0895458124766093e-14
215500,6.015894032148873e-09,1.1848481510821843e-07,1.0145565192679225e-14
216000,7.129410500961306e-09,1.1489467761708859e-07,9.540050580310901e-15
216500,5.201860792971277e-09,1.1101999906297324e-07,8.907447968670484e-15
217000,5.026514255281504e-09,1.0688489164857053e-07,8.256262607933334e-15
217500,7.979542272498346e-09,1.031818439128839e-07,7.69409288405792e-15
218000,4.928558054001981e-09,9.93995644633033e-08,7.140355232285116e-15
218500,6.695440858014734e-09,9.674813644021313e-08,6.764505781826857e-15
219000,4.24554339764698e-09,9.351937412484891e-08,6.320537885388938e-15
219500,4.737064115266493e-09,9.019949878054563e-08,5.879753293459068e-15
220000,6.859541436457594e-09,8.64334730779641e-08,5.399018106326634e-15
220500,4.859121321541527e-09,8.308208811970899e-08,4.988450440706938e-15
221000,3.919928635947189e-09,8.018104989940317e-08,4.646161832348948e-15
221500,3.4941927519742563e-09,7.744517998130078e-08,4.334506337856377e-15
222000,4.546085420380732e-09,7.485090909720984e-08,4.0489742454095096e-15
222500,3.4329403114741515e-09,7.192272435184921e-08,3.738377160872795e-15
223000,3.777522232638177e-09,6.899223374499828e-08,3.4399431711254113e-15
223500,2.955558580668246e-09,6.67871998612411e-08,3.223571641309132e-15
224000,3.3348688566395337e-09,6.412382528640534e-08,2.9715955534577375e-15
224500,2.638016046395118e-09,6.16678322522171e-08,2.748325834343071e-15
225000,2.7784953890188544e-09,5.952124850711276e-08,2.5603239582494086e-15
225500,3.004375933902873e-09,5.758438237549598e-08,2.3964053573028205e-15
226000,2.5286141443710675e-09,5.52639178732946e-08,2.207161929193757e-15
226500,2.910860029238056e-09,5.334383965900696e-08,2.056455901703646e-15
227000,2.3315084659107437e-09,5.1581607290149874e-08,1.92282870504976e-15
227500,2.299466329177299e-09,4.976671238463353e-08,1.7898999645928115e-15
228000,1.986798692751402e-09,4.814865616498053e-08,1.6754026434851982e-15
228500,2.9560158967873854e-09,4.6282849728809984e-08,1.5480715825197289e-15
229000,2.380567759183636e-09,4.463334190112112e-08,1.4396922500716283e-15
229500,2.4414102589611497e-09,4.304874977316211e-08,1.3392817220121943e-15
230000,2.605289091593069e-09,4.147645940827277e-08,1.2432378052300096e-15
230500,3.1560557345931612e-09,4.003354752472816e-08,1.1582411969716932e-15
231000,1.8374777297563078e-09,3.882636501602876e-08,1.0894425209318709e-15
231500,1.6749290211271038e-09,3.768496006897817e-08,1.0263298834822412e-15
232000,1.6792367731584328e-09,3.663659777846525e-08,9.700209825240853e-16
232500,1.6087363495273129e-09,3.532642090475471e-08,9.018828608349292e-16
233000,1.870351523060094e-09,3.409137070637298e-08,8.399235956375664e-16
233500,1.8533133861864894e-09,3.284123118626694e-08,7.794526099321829e-16
234000,1.568011591595691e-09,3.1488407253957734e-08,7.165594748897356e-16
234500,1.9222049727058673e-09,3.018377650404003e-08,6.584124106465101e-16
235000,2.0304971877435754e-09,2.8843991847698282e-08,6.012589911268858e-16
235500,1.5545445275442918e-09,2.7692357078678606e-08,5.542053341250205e-16
236000,1.2965425039991156e-09,2.6713838872782714e-08,5.157312644413176e-16
236500,1.7386054351610106e-09,2.5939103854867117e-08,4.862513179762495e-16
237000,1.4409889996342442e-09,2.4879246048449444e-08,4.473271787163669e-16
237500,1.203318119747542e-09,2.396574629365453e-08,4.1508091982119567e-16
238000,1.1057487748629447e-09,2.3075662525367404e-08,3.84821398298327e-16
238500,1.2657779009090972e-09,2.2413640407659185e-08,3.63057703020993e-16
239000,1.152564315997472e-09,2.1655761095057477e-08,3.3892043790894575e-16
239500,1.2548618537913893e-09,2.109235377624634e-08,3.2151478545453815e-16
240000,9.76932519267934e-10,2.0217432619906148e-08,2.953948124878425e-16
240500,1.0131462829554784e-09,1.9551044309914514e-08,2.762426779460875e-16
241000,1.0822840208400483e-09,1.8705514537934395e-08,2.528658455762144e-16
241500,9.314513007694239e-10,1.799135445426088e-08,2.3392604335279104e-16
242000,1.2919746807764449e-09,1.7374114216709817e-08,2.1815049358486747e-16
242500,9.56013353982364e-10,1.6702371794798347e-08,2.0160771584040792e-16
243000,1.1530105274717634e-09,1.597413459653793e-08,1.844104528762746e-16
243500,7.193873607285737e-10,1.5475277657428702e-08,1.7307237575698852e-16
244000,8.521060106667998e-10,1.4875963292391866e-08,1.5992672786514512e-16
244500,1.0134718802807202e-09,1.4402283048422875e-08,1.4990410964054577e-16
245000,7.643891940786411e-10,1.3962611896834136e-08,1.408913039966318e-16
245500,6.125058788514118e-10,1.3558879146529232e-08,1.3286128089061543e-16
246000,9.173131151537877e-10,1.3002328529469246e-08,1.2217803211756586e-16
246500,6.036843034453627e-10,1.2395464729384018e-08,1.1103924070260965e-16
247000,5.937905248397246e-10,1.1949588453316397e-08,1.0319454777227148e-16
247500,6.285335224849675e-10,1.1597618876740457e-08,9.720498130190492e-17
248000,5.464324195929526e-10,1.1220044882996876e-08,9.097876641875907e-17
248500,5.130774352932048e-10,1.0829351091782285e-08,8.475312558570272e-17
249000,7.967177021250342e-10,1.0485840839590503e-08,7.946161332967299e-17
249500,6.213865259754733e-10,1.0167462421356163e-08,7.470953053935779e-17
250000,7.713398214807793e-10,9.854376747478974e-09,7.017932382243281e-17
250500,4.49539392948863e-10,9.447569290860115e-09,6.450465060250987e-17
251000,6.258962951426531e-10,9.074510707192724e-09,5.951100579517791e-17
251500,5.277937582145841e-10,8.770700138328287e-09,5.559290668920465e-17
252000,6.174736838703871e-10,8.491852814134638e-09,5.211416356728724e-17
252500,4.633856266423839e-10,8.121738861083353e-09,4.767041123707776e-17
253000,4.1417037529365625e-10,7.814389377524063e-09,4.41307136557112e-17
253500,5.412587449646279e-10,7.532647191396252e-09,4.1005877409131133e-17
254000,3.213657061543771e-10,7.266499485774106e-09,3.815938351413888e-17
254500,3.172794363326184e-10,7.0344937527380345e-09,3.576156795700111e-17
255000,3.4285774071671716e-10,6.738254979912651e-09,3.2812984803777274e-17
255500,2.989142650608029e-10,6.4829347857674096e-09,3.0373452573294954e-17
256000,3.7242752218979724e-10,6.265147047396254e-09,2.8366998963223935e-17
256500,5.700015778611415e-10,6.069049076287831e-09,2.661902561870464e-17
257000,3.821711120256488e-10,5.819563361130262e-09,2.447550478359102e-17
257500,2.7456009603920224e-10,5.61073432251033e-09,2.275046432362294e-17
258000,2.4665970185827155e-10,5.43241446470262e-09,2.1327337880857837e-17
258500,2.42492147939262e-10,5.2830002980062864e-09,2.017028923463292e-17
259000,2.424957086513715e-10,5.1074552637387315e-09,1.885211143328809e-17
259500,2.456531217833468e-10,4.92175051711286e-09,1.7506125868320493e-17
260000,2.1501609861758784e-10,4.76899577698105e-09,1.6436325421327153e-17
260500,2.480633069998042e-10,4.590691473633949e-09,1.523025124789885e-17
261000,2.1413078703273674e-10,4.426291599491551e-09,1.415894511616829e-17
261500,1.946805698182194e-10,4.227134181656927e-09,1.2913468966226263e-17
262000,2.0033202821220112e-10,4.0999495483269775e-09,1.2148086640309721e-17
262500,2.0209850483658924e-10,3.958125079711759e-09,1.1322175534988564e-17
263000,2.2555696910803674e-10,3.850813250528053e-09,1.071656914868047e-17
263500,2.735691572874027e-10,3.707077418974801e-09,9.931484461653449e-18
264000,1.6895839148236235e-10,3.574705040789348e-09,9.234880520302165e-18
264500,1.4671049701877625e-10,3.438053115030342e-09,8.542323599163865e-18
265000,1.5570924040577764e-10,3.289979205790232e-09,7.822348515794048e-18
265500,1.7070427641153849e-10,3.189234579877397e-09,7.350616823822438e-18
266000,1.7754513256998395e-10,3.059453714055084e-09,6.764545619130488e-18
266500,1.927785860811409e-10,2.941982782273548e-09,6.255054657389442e-18
267000,1.7734485257094238e-10,2.8423807417549673e-09,5.838689221270406e-18
267500,1.3241779955026843e-10,2.751848917794799e-09,5.4726796712750124e-18
268000,1.6982311522085822e-10,2.640956563630604e-09,5.040497134435442e-18
268500,1.4476561741023692e-10,2.542484547256028e-09,4.671619898236697e-18
269000,1.160342575717224e-10,2.4386310505872604e-09,4.297768852654422e-18
269500,1.1634187307548904e-10,2.356520814888485e-09,4.0132241397768226e-18
270000,1.1325487924724925e-10,2.2781937481880823e-09,3.750871335428967e-18
270500,1.0041312824499968e-10,2.201414135851402e-09,3.502308170072306e-18
271000,9.340204677831497e-11,2.1122163838063613e-09,3.2242422861905894e-18
271500,1.1222674374753e-10,2.034388648391779e-09,2.9910157728869585e-18
272000,1.213598189624587e-10,1.9813731148598703e-09,2.8371571177185555e-18
272500,1.3607954232193271e-10,1.897398363750351e-09,2.6017639928042405e-18
273000,9.953173369385192e-11,1.8152368110929303e-09,2.3813182235665627e-18
273500,8.328771008777067e-11,1.7666452671230415e-09,2.2555349659191473e-18
274000,8.523302895856704e-11,1.7158757230700379e-09,2.127759385801474e-18
274500,7.727019818353311e-11,1.6425340618731373e-09,1.9497531220673936e-18
275000,6.954706052881227e-11,1.5808710744971921e-09,1.8061081893575064e-18
275500,6.962367384389744e-11,1.5316521852687852e-09,1.6953960432613068e-18
276000,1.1291728621143886e-10,1.4833400561106994e-09,1.5901288042976498e-18
276500,6.346650757290567e-11,1.4403973922796815e-09,1.49939310156426e-18
277000,9.110721070163159e-11,1.3895190326196882e-09,1.3953393923037832e-18
277500,8.753533003158198e-11,1.3342869190532635e-09,1.2866170794216163e-18
278000,5.939340353340054e-11,1.2739955114059184e-09,1.1729693155219498e-18
278500,7.720568473400952e-11,1.2310182523781772e-09,1.0951657166935385e-18
279000,5.2342153418738006e-11,1.1911430992736368e-09,1.025365577403484e-18
279500,6.401419635658828e-11,1.1512477403010422e-09,9.578300036748213e-19
280000,6.247393860153466e-11,1.1014198284474887e-09,8.76711365768409e-19
280500,6.017170352606968e-11,1.0663896205862945e-09,8.218312934745691e-19
281000,6.066134135570355e-11,1.0277982438509016e-09,7.634253873254676e-19
281500,5.3682568941305486e-11,9.92030383215916e-10,7.11214828289401e-19
282000,5.372568142204534e-11,9.544247974750657e-10,6.583158089312675e-19
282500,3.963231702994781e-11,9.252553966105502e-10,6.186914426330504e-19
283000,5.146132304388545e-11,8.900906994916556e-10,5.725578610700053e-19
283500,4.281589048450872e-11,8.58014224592465e-10,5.320345441263757e-19
284000,4.99576421089847e-11,8.238872869364798e-10,4.905535901733608e-19
284500,4.074130822852214e-11,7.92906175140994e-10,4.543541046108564e-19
285000,3.754272630434937e-11,7.613398600161819e-10,4.1889771496259564e-19
285500,3.53887254321496e-11,7.352852171428168e-10,3.9071719525416157e-19
286000,3.229438104866745e-11,7.11911881172469e-10,3.662716774849037e-19
286500,4.3764655010149814e-11,6.854443900790306e-10,3.3954341180974476e-19
287000,4.157900541739819e-11,6.659226291873502e-10,3.2047813302554488e-19
287500,3.607118756061072e-11,6.465403211863078e-10,3.0209398963916645e-19
288000,3.313877932954785e-11,6.247698840595695e-10,2.820921685625747e-19
288500,3.8600163294871223e-11,6.053150659983084e-10,2.6479746453209403e-19
289000,2.60308735485873e-11,5.833551306037358e-10,2.4593305189954775e-19
289500,2.765242418877907e-11,5.656873691638469e-10,2.312617560662209e-19
290000,4.368938079227027e-11,5.446580907947843e-10,2.1438716152328018e-19
290500,2.3105369632972237e-11,5.291118622370793e-10,2.0232327756999385e-19
291000,2.4834094720138315e-11,5.080743000316158e-10,1.8655432007272117e-19
291500,2.731999201802421e-11,4.883083847846123e-10,1.7232140178307037e-19
292000,2.9111728599919156e-11,4.693165688657557e-10,1.5917784813913086e-19
292500,2.2896045838395144e-11,4.530996885453071e-10,1.4836736469821075e-19
293000,2.2599100408244182e-11,4.356532126220273e-10,1.3716164893179694e-19
293500,2.0642718270028895e-11,4.195224349032903e-10,1.2719242187840201e-19
294000,2.1126030351505197e-11,4.0584400456514693e-10,1.1903347840280487e-19
294500,1.7232215793013676e-11,3.888738989382583e-10,1.0928698489182999e-19
295000,1.6708331116701312e-11,3.779655850268e-10,1.0324175321968874e-19
295500,1.7072535690756572e-11,3.6570677819640603e-10,9.665334197945038e-20
296000,1.935703405992085e-11,3.5253917455959757e-10,8.98184636458884e-20
296500,1.5871993990899705e-11,3.4120124548951963e-10,8.413410344353959e-20
297000,1.500318330480955e-11,3.2836952719307074e-10,7.792495331966587e-20
297500,1.550044955791363e-11,3.157313354271685e-10,7.204207755280136e-20
298000,1.6147991063792703e-11,3.0549787910755794e-10,6.744771708104639e-20
298500,1.9347846367845642e-11,2.936839114873474e-10,6.233201507873977e-20
299000,1.229009332609635e-11,2.831012441929112e-10,5.792078131470574e-20
299500,1.2417600780202041e-11,2.73967320542205e-10,5.424358442088877e-20
300000,1.3327755660525436e-11,2.6494223951692116e-10,5.072864493087586e-20
300500,1.2397356076055436e-11,2.5577497259425424e-10,4.727885487709765e-20
301000,1.097614986348043e-11,2.472581948810178e-10,4.41826992010762e-20
301500,1.4616739904859507e-11,2.3761510833864355e-10,4.0803644730257463e-20
302000,2.0835077461177743e-11,2.2949609136614497e-10,3.8062862151759263e-20
302500,1.1579122956883102e-11,2.207238112669486e-10,3.5208638270915626e-20
303000,1.4988901551478662e-11,2.1323513686527173e-10,3.28600631727321e-20
303500,9.098275392346482e-12,2.035315092714764e-10,2.9937405625015124e-20
304000,1.0163221580281921e-11,1.9589987235208715e-10,2.7734424691691735e-20
304500,8.1329698474505e-12,1.8763390505123316e-10,2.5443303004533614e-20
305000,7.875359145267413e-12,1.8076618776661638e-10,2.3614853398573778e-20
305500,9.621829385316553e-12,1.7584846522653572e-10,2.234745235165622e-20
306000,1.3039141972965707e-11,1.696913202897836e-10,2.0809905735978652e-20
306500,7.740292349447306e-12,1.6349967575945694e-10,1.931900020010268e-20
307000,9.04097490541155e-12,1.5653982632169356e-10,1.770926557331493e-20
307500,6.4229691773477676e-12,1.5144866267610486e-10,1.657607644976313e-20
308000,7.39655949804889e-12,1.453479682730008e-10,1.52675301518475e-20
308500,9.631023340813025e-12,1.4066058211255255e-10,1.4298671089729808e-20
309000,6.3626317495685576e-12,1.3538210395483005e-10,1.3245653007161176e-20
309500,5.804726510833899e-12,1.308176311433558e-10,1.2367542651242192e-20
310000,5.692704405139315e-12,1.2628567458814478e-10,1.1525480292831249e-20
310500,6.762365517087943e-12,1.1997060336746826e-10,1.0401609410770403e-20
311000,6.796912140623996e-12,1.1683844226981773e-10,9.865574303736144e-21
311500,5.150803180377455e-12,1.1340345531269109e-10,9.294016309106322e-21
312000,4.897987512399072e-12,1.092027617260464e-10,8.618230374234402e-21
312500,4.949981599868194e-12,1.0511854189451397e-10,7.985636025971528e-21
313000,4.982395391136525e-12,1.0075372344001898e-10,7.336232139056654e-21
313500,6.385476014069738e-12,9.749413544479137e-11,6.869226558001705e-21
314000,6.651179238102331e-12,9.445469846060763e-11,6.447598525969536e-21
314500,4.083506817132215e-12,9.135637935604122e-11,6.031545578600265e-21
315000,5.419500870386447e-12,8.795891042709632e-11,5.591270937682027e-21
315500,4.012192869531837e-12,8.48092105964838e-11,5.1980074444344045e-21
316000,4.4780641983249544e-12,8.196049330963547e-11,4.8546730088911016e-21
316500,3.791919404219554e-12,7.947966623421118e-11,4.565232757520707e-21
317000,5.0509051928938485e-12,7.722927921873722e-11,4.310372652960478e-21
317500,4.0684988388500105e-12,7.462802791088538e-11,4.024897140394312e-21
318000,4.214752051143715e-12,7.170833919741743e-11,3.716123885597694e-21
318500,3.695273395105862e-12,6.891050065271794e-11,3.431797597688559e-21
319000,3.138424842268893e-12,6.668947293496484e-11,3.214144707290651e-21
319500,3.186845340498555e-12,6.435914245714057e-11,2.9934454826131548e-21
320000,2.729714453511475e-12,6.166358174375539e-11,2.7479469859483943e-21
320500,3.240369014647897e-12,5.926427938452816e-11,2.5382644752807004e-21
321000,2.8123060889511566e-12,5.73456217721301e-11,2.376574250859913e-21
321500,4.101770138272915e-12,5.508844313334533e-11,2.193167760901652e-21
322000,2.657572376257437e-12,5.2575809224417356e-11,1.997665582524593e-21
322500,2.576436618797984e-12,5.0610670847407323e-11,1.8511220047193596e-21
323000,2.1508940154778525e-12,4.910347913134358e-11,1.7425104212525327e-21
323500,2.194883013268333e-12,4.77660325625581e-11,1.6488805541528397e-21
324000,2.4783469755986176e-12,4.589802698035448e-11,1.5224354547844717e-21
324500,2.7455852278479177e-12,4.424570508485266e-11,1.414793630898086e-21
325000,1.9515676043647544e-12,4.2647241468761334e-11,1.3144157240140744e-21
325500,1.845698344058761e-12,4.1354031640342534e-11,1.2359092051471896e-21
326000,1.9285043819685817e-12,3.9823622462970205e-11,1.1461260395801901e-21
326500,1.7207233322999302e-12,3.8345686781398653e-11,1.0626344625807607e-21
327000,2.0009368734306033e-12,3.709985819074234e-11,9.94707413402136e-22
327500,1.7645832562031989e-12,3.549495813752346e-11,9.105088934039936e-22
328000,1.7907167858716405e-12,3.402516371883749e-11,8.366644240372492e-22
328500,1.4647236481637226e-12,3.251270745979174e-11,7.6393626726883e-22
329000,1.718112244076653e-12,3.152735238441803e-11,7.183330647386496e-22
329500,1.7883606186721738e-12,3.0377619674476207e-11,6.668963438139712e-22
330000,1.4444479275866422e-12,2.9366066912376004e-11,6.232214946490382e-22
330500,1.4053818796498887e-12,2.7984053540153283e-11,5.659422298306427e-22
331000,1.1794528078786932e-12,2.7283045563675994e-11,5.3794336107474575e-22
331500,1.3758971309996434e-12,2.6395945843231654e-11,5.03529956118675e-22
332000,1.267216774068621e-12,2.537052617044155e-11,4.651679713419523e-22
332500,1.1005943168012498e-12,2.4550840899556508e-11,4.355957153851711e-22
333000,1.2391325366166402e-12,2.3700328557072417e-11,4.05937888922879e-22
333500,1.0082824567605861e-12,2.2891230680234207e-11,3.7869462348342704e-22
334000,1.0460226254861858e-12,2.2093400019248108e-11,3.527572654227451e-22
334500,9.973925887933728e-13,2.1546301217209034e-11,3.355029239774259e-22
335000,9.698802428829865e-13,2.0923949947524124e-11,3.1640125719435707e-22
335500,9.353187406520745e-13,2.025400277152826e-11,2.9646442438321284e-22
336000,1.0043286837791436e-12,1.9567285531824805e-11,2.7670182294698047e-22
336500,9.031290814880291e-13,1.896534345028849e-11,2.599395000597111e-22
337000,8.909090261145143e-13,1.8232501934040726e-11,2.4023893399871815e-22
337500,9.539966289198866e-13,1.765331276512993e-11,2.2521809823714873e-22
338000,7.63231937435867e-13,1.7055797744544637e-11,2.102301160974483e-22
338500,9.893803358824596e-13,1.6484880938143984e-11,1.963914086164768e-22
339000,8.021863284132703e-13,1.6009803258868723e-11,1.852349129159703e-22
339500,7.538460026739189e-13,1.5613883550123685e-11,1.761865402927424e-22
340000,7.488739389662648e-13,1.498641384507712e-11,1.6231038136759032e-22
340500,6.649883296570254e-13,1.4477218784693726e-11,1.5146808365061385e-22
341000,6.709244393514957e-13,1.3928921359084301e-11,1.4021220797299318e-22
341500,9.343034786567984e-13,1.3468942482723793e-11,1.3110457655544213e-22
342000,5.474374358640061e-13,1.3037432035339998e-11,1.2283863176071504e-22
342500,5.613773800300864e-13,1.2571943329167837e-11,1.1422355820648539e-22
343000,6.274888352983505e-13,1.2179177087311696e-11,1.0719801560170875e-22
343500,6.152645661832694e-13,1.1833525431404564e-11,1.0119968307388674e-22
344000,6.787450776096452e-13,1.1494720947532787e-11,9.548776330952432e-23
344500,5.644857786580713e-13,1.1155549619123067e-11,8.993584097593806e-23
345000,4.772896710318164e-13,1.069573334226466e-11,8.267457847660874e-23
345500,4.64405461803392e-13,1.0408248518713484e-11,7.82899764175473e-23
346000,5.617283578540975e-13,1.019500675592576e-11,7.51148650488034e-23
346500,6.0612471455594e-13,9.791918843264131e-12,6.92925376005145e-23
347000,4.5010609174303845e-13,9.52417088015571e-12,6.555490813232537e-23
347500,4.3585837539162877e-13,9.269302649951355e-12,6.209333417097731e-23
348000,4.964218969992961e-13,8.998165456312343e-12,5.851386760760508e-23
348500,4.1256669519517817e-13,8.736470485643969e-12,5.515982550819816e-23
349000,4.616070783010266e-13,8.417495680975961e-12,5.120550574927714e-23
349500,5.249238790162177e-13,8.140648174282116e-12,4.7892645441921844e-23
350000,3.375816467167597e-13,7.917687027877579e-12,4.5305144220954865e-23
350500,3.4141517504904066e-13,7.57507579961592e-12,4.146912018418608e-23
351000,3.972900096616013e-13,7.2159934984873e-12,3.763077147814834e-23
351500,3.5841329545694886e-13,6.915252290878492e-12,3.455945729661e-23
352000,2.9115486585948845e-13,6.64638431385892e-12,3.192432734121639e-23
352500,3.4668005689610437e-13,6.432468750969109e-12,2.9902412323729794e-23
353000,2.9147361632008504e-13,6.192488949349061e-12,2.771285924773829e-23
353500,4.4216176221358534e-13,5.9760552683959305e-12,2.5809528227338494e-23
354000,2.777495607840736e-13,5.764877258200344e-12,2.401767620490792e-23
354500,2.7808682783893386e-13,5.527334702884332e-12,2.207915167451241e-23
355000,4.197762911125928e-13,5.383200816209018e-12,2.0942668472744847e-23
355500,2.3846306172015556e-13,5.182344285461737e-12,1.940900977860357e-23
356000,2.1836078196546848e-13,5.017846988501419e-12,1.8196408736289495e-23
356500,2.099250093213472e-13,4.855179893762358e-12,1.7035759780018403e-23
357000,2.0824987969872477e-13,4.69136424649288e-12,1.5905567275781826e-23
357500,3.1618172430323827e-13,4.523595540397203e-12,1.478830469175451e-23
358000,3.2336326888818815e-13,4.3887021967405135e-12,1.3919482186296205e-23
358500,2.6652013564257597e-13,4.195019663322992e-12,1.2718001070136428e-23
359000,1.7667728252057543e-13,4.054325498463582e-12,1.1879224256420244e-23
359500,1.790970400172542e-13,3.959622005077182e-12,1.1330741033188127e-23
360000,1.7874034491969766e-13,3.809793063146125e-12,1.0489472021942622e-23
360500,1.6784204341712676e-13,3.682748560631937e-12,9.801555252005886e-24
361000,2.5338393422622727e-13,3.5575848490672378e-12,9.146635853827936e-24
361500,2.3564625139759775e-13,3.4226737240373703e-12,8.466070039552596e-24
362000,1.8702664448723658e-13,3.2990852811504343e-12,7.865710171184711e-24
362500,1.6081165301189958e-13,3.19007068467264e-12,7.354471473856913e-24
363000,1.511768193637737e-13,3.061691636068333e-12,6.774445466431762e-24
363500,1.3183105808538575e-13,2.9518105221240146e-12,6.2969146751572834e-24
364000,1.593692587355922e-13,2.853907855521862e-12,5.886142193447538e-24
364500,1.302951819351685e-13,2.7262561855495145e-12,5.37135904420323e-24
365000,1.5440615069525108e-13,2.615997841917856e-12,4.945675507071758e-24
365500,1.5006388444547887e-13,2.5039926529632696e-12,4.5312388582631376e-24
366000,1.0975248574472233e-13,2.425062468473053e-12,4.2500761950825204e-24
366500,1.0681259398561112e-13,2.330305071851497e-12,3.924428457817061e-24
367000,1.0870279104644359e-13,2.255638080026819e-12,3.676966652328497e-24
367500,1.306562403340589e-13,2.177748508206083e-12,3.427411939989791e-24
368000,9.03037477619572e-14,2.0709936852572043e-12,3.0996196458851435e-24
368500,9.52121792845283e-14,2.0092660184606127e-12,2.917599891718102e-24
369000,1.2208305676395221e-13,1.932213400805105e-12,2.6981185956971693e-24
369500,1.2712221193729242e-13,1.866687352804451e-12,2.518222068799798e-24
370000,1.0540651044248879e-13,1.7942451310391877e-12,2.3265608098684723e-24
370500,1.0910041090375072e-13,1.733627308895126e-12,2.1720125717932176e-24
371000,8.83905398426058e-14,1.6717266930799063e-12,2.0196746275610193e-24
371500,7.190723044284866e-14,1.6056493842874548e-12,1.86316917183628e-24
372000,7.339762483838074e-14,1.5515809772866565e-12,1.7398016899122726e-24
372500,6.414893100426225e-14,1.509345587753871e-12,1.6463729976423614e-24
373000,7.825859019080085e-14,1.4753582862785653e-12,1.5730620575553698e-24
373500,8.033512180013076e-14,1.4125936184109414e-12,1.4420666571086769e-24
374000,8.62334131789036e-14,1.3593970914483782e-12,1.335498880375421e-24
374500,7.44586033054047e-14,1.3289517216001147e-12,1.2763484747134398e-24
375000,5.906314264881654e-14,1.285621067739786e-12,1.1944743188938766e-24
375500,6.651770678924631e-14,1.2401651899847086e-12,1.1115011838042163e-24
376000,6.264718811106112e-14,1.2065772416199634e-12,1.052109917383332e-24
376500,5.472722375809978e-14,1.15831252430544e-12,9.696217748520023e-25
377000,6.863088338479012e-14,1.1166357316849192e-12,9.011018832097881e-25
377500,8.630233342080077e-14,1.0740697213690418e-12,8.337115209810236e-25
378000,5.0209584250959266e-14,1.030546712771009e-12,7.675138481945576e-25
378500,6.300737058559582e-14,9.973417242344161e-13,7.1885091878372795e-25
379000,6.256385613946591e-14,9.624672635650309e-13,6.694571572657199e-25
379500,6.416075965292719e-14,9.236891619407675e-13,6.165986240761668e-25
380000,5.729022950510894e-14,8.894274460045419e-13,5.717048929131528e-25
380500,3.997276309843701e-14,8.638117719015341e-13,5.392486816552304e-25
381000,4.02816858035023e-14,8.288207769205388e-13,4.964461127132456e-25
381500,4.145150986339508e-14,8.092805830212222e-13,4.733137232638623e-25
382000,3.551017849628233e-14,7.863205108247165e-13,4.468379635920546e-25
382500,3.4294912315425e-14,7.535006448914729e-13,4.1031567866243796e-25
383000,3.892878113586128e-14,7.21857715153868e-13,3.765772334916393e-25
383500,3.2784713803530875e-14,6.970325588691058e-13,3.5112114579002636e-25
384000,3.3109758299035766e-14,6.796085541745923e-13,3.337863164490497e-25
384500,2.9829820534619604e-14,6.565967315710659e-13,3.115647301350194e-25
385000,3.1118601963594584e-14,6.343609973237215e-13,2.9081968651420935e-25
385500,3.058889704920804e-14,6.175934956287483e-13,2.7564891185691494e-25
386000,2.7524598491256144e-14,5.948714406258964e-13,2.557390773453777e-25
386500,2.6715967435995864e-14,5.737945904389106e-13,2.3793797140009735e-25
387000,2.6261899845971493e-14,5.537747182182837e-13,2.2162416128538106e-25
387500,2.505452732271213e-14,5.348325622980879e-13,2.067219232154531e-25
388000,2.2137599234874254e-14,5.205766061134161e-13,1.9584845548304558e-25
388500,2.4050065505453332e-14,5.026850366255971e-13,1.8261765898016654e-25
389000,3.097479551943701e-14,4.849590103318457e-13,1.699655566727447e-25
389500,2.3334387644005222e-14,4.711059845491634e-13,1.6039399250134226e-25
390000,2.2020981384224032e-14,4.558866627608068e-13,1.5019816581407998e-25
390500,4.367316316566415e-14,4.375017362997073e-13,1.3832810179421784e-25
391000,2.8665670985904756e-14,4.2368073021013005e-13,1.297263740404713e-25
391500,2.395119512840815e-14,4.086449747683702e-13,1.206821894831478e-25
392000,2.052406878657079e-14,3.968678608428544e-13,1.1382632543579245e-25
392500,1.6431290272528642e-14,3.8193659969070634e-13,1.0542252409999247e-25
393000,1.801803671917533e-14,3.6691529604025483e-13,9.729320044871086e-26
393500,1.9382864518653838e-14,3.566257021346713e-13,9.191282929987956e-26
394000,2.1753441202946945e-14,3.450677040528052e-13,8.605170584663818e-26
394500,1.5229381300521342e-14,3.3437156202314326e-13,8.079965818526043e-26
395000,1.4914697521995777e-14,3.248902848885794e-13,7.628239245020169e-26
395500,1.49808626289756e-14,3.1615576424959904e-13,7.223589604614135e-26
396000,2.1193234446415425e-14,3.0658930871727627e-13,6.793050887103854e-26
396500,1.470051307756496e-14,2.9814855868318143e-13,6.424159038485775e-26
397000,1.4675680506392176e-14,2.8876884665256953e-13,6.026310882353823e-26
397500,2.232350025952276e-14,2.759638746341424e-13,5.503707229139462e-26
398000,1.1677322473713095e-14,2.6626828445381597e-13,5.1237712894997146e-26
398500,1.553766135618586e-14,2.574589532828987e-13,4.7903456802728424e-26
399000,1.0571644015498269e-14,2.4680917839189945e-13,4.402237491280504e-26
399500,1.4094146722414685e-14,2.3777718713403707e-13,4.0859328572544e-26
400000,1.2496583309678565e-14,2.278161440315926e-13,3.7507649513144394e-26
400500,1.1697049832247504e-14,2.173465759381456e-13,3.413944534702897e-26
401000,1.0852015391348756e-14,2.1000430325296513e-13,3.187184785991758e-26
401500,9.451319125113632e-15,2.0440528213560599e-13,3.0195003504902455e-26
402000,1.0337554145426415e-14,1.9836627770989828e-13,2.843718108088688e-26
402500,1.1191346060514093e-14,1.909157194116748e-13,2.634111971886692e-26
403000,9.480779578386244e-15,1.8277206483858193e-13,2.4141846930759746e-26
403500,8.420850970583358e-15,1.748863908630749e-13,2.210359355528811e-26
404000,8.038339204464466e-15,1.7026397364693767e-13,2.0950596139479852e-26
404500,1.1386252265401885e-14,1.6430814670863852e-13,1.9510529220508838e-26
405000,9.89945738863034e-15,1.5957013342092862e-13,1.84015358390013e-26
405500,7.40504781360292e-15,1.5442395633419733e-13,1.723376653335754e-26
406000,1.395992480525693e-14,1.4809462427909293e-13,1.5850006476683542e-26
406500,7.039324313760951e-15,1.4292711089831495e-13,1.476318580265242e-26
407000,7.662030278227704e-15,1.3729404503297536e-13,1.362241970730352e-26
407500,8.973135018382408e-15,1.331402087775976e-13,1.281059563001813e-26
408000,5.374151628973231e-15,1.2989285492105197e-13,1.2193303394613865e-26
408500,5.7675465317974064e-15,1.259160397973518e-13,1.1458109488693361e-26
409000,8.076137708175273e-15,1.1998865704665801e-13,1.0404740201874213e-26
409500,7.477200595107165e-15,1.152548304857549e-13,9.5999534716276e-27
410000,4.7890734460949134e-15,1.1142545956514616e-13,8.972629258953608e-27
410500,5.138855317518239e-15,1.0740549001581359e-13,8.336885121785482e-27
411000,6.183089599989709e-15,1.037099746373706e-13,7.773058059794177e-27
411500,4.9758898986282006e-15,1.002537311836695e-13,7.263600424243762e-27
412000,4.96763575202083e-15,9.612470618190446e-14,6.677607775270066e-27
412500,4.088287443741124e-15,9.305176867077955e-14,6.2574893655534224e-27
413000,4.029761347788952e-15,8.989068080557272e-14,5.839560938104103e-27
413500,4.7606187312462005e-15,8.763826876987729e-14,5.5505808772281094e-27
414000,4.7220390236482276e-15,8.405194439136802e-14,5.105595270518311e-27
414500,3.892233473800765e-15,8.095984393003221e-14,4.736855974615527e-27
415000,5.1467090313933095e-15,7.811331178878911e-14,4.409617888313299e-27
415500,3.939328803920448e-15,7.532981254324193e-14,4.1009514602505026e-27
416000,5.286495200184025e-15,7.225233701846493e-14,3.772720687799486e-27
416500,3.833264753878502e-15,7.006998877102121e-14,3.548256044814131e-27
417000,3.67953854368986e-15,6.800038747777867e-14,3.3417474883358964e-27
417500,3.44556195425205e-15,6.47885642320722e-14,3.0335249200337057e-27
418000,3.234562996728814e-15,6.262433691742752e-14,2.834243350957529e-27
418500,2.7883925108598322e-15,5.94887796693087e-14,2.5575314069672094e-27
419000,2.5287232927614364e-15,5.694716183654432e-14,2.343662246942386e-27
419500,2.4240119736655323e-15,5.4555691622575106e-14,2.1509533288995186e-27
420000,2.510053373835998e-15,5.2312497819541244e-14,1.9777061770262122e-27
420500,2.473837119760679e-15,5.013632322002738e-14,1.81658539639329e-27
421000,2.691628949180603e-15,4.8038989892943745e-14,1.6677793395939826e-27
421500,2.425932577854601e-15,4.583498400957165e-14,1.5182560621349964e-27
422000,2.1374313198354285e-15,4.39485214628176e-14,1.3958520648403689e-27
422500,2.000757385537699e-15,4.217468370240931e-14,1.2854480325709898e-27
423000,1.9502093712667993e-15,4.020291980206688e-14,1.1680624066175867e-27
423500,2.5257575914234966e-15,3.870953716236131e-14,1.082896157712972e-27
424000,2.176150674075521e-15,3.753564110720592e-14,1.0182127513202044e-27
424500,1.844954931692301e-15,3.604707553115121e-14,9.390547819623081e-28
425000,2.098467903053785e-15,3.480975915594077e-14,8.756950452677256e-28
425500,2.3429846985669983e-15,3.33830423598385e-14,8.053834159036364e-28
426000,2.302851841159909e-15,3.11552131233431e-14,7.014751788532719e-28
426500,1.6261397335407739e-15,2.968328943317282e-14,6.367587317480459e-28
427000,1.4247100796377616e-15,2.854121744426691e-14,5.88702451183266e-28
427500,1.2966951188718542e-15,2.7348873885354708e-14,5.405423839239255e-28
428000,1.2900774896293503e-15,2.626580361002519e-14,4.9857700099722845e-28
428500,1.3878963276890722e-15,2.5375516141982086e-14,4.653509713468972e-28
429000,1.1839063455238415e-15,2.4113377926672866e-14,4.20210559114932e-28
429500,1.1659634546034776e-15,2.3128870430237556e-14,3.865980880552798e-28
430000,1.2703819648829756e-15,2.2145892912718236e-14,3.5443552658684255e-28
430500,1.1846746466577268e-15,2.103169361874813e-14,3.196681359160566e-28
431000,1.1657385783628858e-15,2.0427729569056094e-14,3.015720270797421e-28
431500,9.44589373511672e-16,1.948294010532044e-14,2.7432149967973006e-28
432000,8.570918776202675e-16,1.8204409555907846e-14,2.3949919090593128e-28
432500,1.044542071302409e-15,1.718784118548387e-14,2.1349785687625554e-28
433000,1.0658220739448976e-15,1.6428930709873543e-14,1.9506055313474937e-28
433500,9.33371725356274e-16,1.5422310801897522e-14,1.7188966204784232e-28
434000,7.180852590613446e-16,1.5013012539379297e-14,1.6288704707287434e-28
434500,9.287006135574442e-16,1.4253124507033558e-14,1.4681519737685214e-28
435000,9.334873776366703e-16,1.3575198062304754e-14,1.3318128622130313e-28
435500,6.545381640939845e-16,1.2894632730468085e-14,1.2016245961301966e-28
436000,6.268325205770072e-16,1.2221521635025771e-14,1.079447232792238e-28
436500,8.299232605912534e-16,1.1444007104563519e-14,9.464705234838966e-29
437000,8.634380044071437e-16,1.0993323159212376e-14,8.733912664203716e-29
437500,1.0008564764031582e-15,1.0663557561137265e-14,8.217790978401508e-29
438000,5.321725817307954e-16,1.0366752667973256e-14,7.766696416820349e-29
438500,6.102775876260209e-16,9.892996299420048e-15,7.073047078314246e-29
439000,6.353851859108092e-16,9.38078577262357e-15,6.359592549063228e-29
439500,8.770128440752745e-16,9.04325469826057e-15,5.910175549199901e-29
440000,7.552444386279389e-16,8.914971253205242e-15,5.743686795801866e-29
440500,5.948703841080121e-16,8.614982529301842e-15,5.363640453412203e-29
441000,4.3712385374080547e-16,8.42258844252055e-15,5.126748530432458e-29
441500,4.52483216669859e-16,8.354736773495116e-15,5.0444799291490304e-29
442000,4.79167146292366e-16,7.938947591836406e-15,4.55487775249934e-29
442500,4.994025086595455e-16,7.7422970285962e-15,4.332020598618018e-29
443000,6.157618692577193e-16,7.605013609269605e-15,4.179755198971147e-29
443500,6.064243384462261e-16,7.347994078006648e-15,3.9020106531364846e-29
444000,6.826105021405367e-16,7.187752571817388e-15,3.7336799960110496e-29
444500,4.3126330538678144e-16,7.070219833665241e-15,3.612573488692159e-29
445000,4.331188237916762e-16,6.852893746957271e-15,3.3938985157591983e-29
445500,5.129002471379176e-16,6.619708759470831e-15,3.1668582224784414e-29
446000,5.384529714089662e-16,6.479547838584424e-15,3.0341724224807874e-29
446500,3.707288996850276e-16,6.188266873087345e-15,2.7675082541635296e-29
447000,3.6646125407408168e-16,5.92229977497445e-15,2.534729556316973e-29
447500,6.400524864890015e-16,5.853785469834214e-15,2.4764208972714405e-29
448000,4.147478786437959e-16,5.543835160165612e-15,2.2211171863383828e-29
448500,4.497483278107776e-16,5.2502985540403306e-15,1.9921354112289378e-29
449000,4.611593160212552e-16,5.1332704254529196e-15,1.9043165566982147e-29
449500,4.667436888183352e-16,4.9516964152099485e-15,1.7719802482862577e-29
450000,4.0320913167630636e-16,4.927074409266689e-15,1.7544019351044002e-29
450500,3.6158929073748546e-16,4.786181325313228e-15,1.6554998713374014e-29
451000,3.0621089786918285e-16,4.584030401431765e-15,1.518608526453748e-29
451500,3.7288576536417153e-16,4.5408389850371396e-15,1.4901262328817985e-29
452000,3.255445496709243e-16,4.4032162454349184e-15,1.4011701753995928e-29
452500,3.413165471450392e-16,4.322663523689208e-15,1.3503729139710685e-29
453000,3.1259097679355705e-16,4.21743788167235e-15,1.2854294473319803e-29
453500,3.146072377741769e-16,4.044197065648285e-15,1.1819945524636906e-29
454000,2.741647499525384e-16,3.880976236192752e-15,1.0885110008126262e-29
454500,4.1992134154901515e-16,3.8532223281290715e-15,1.0729981963386098e-29
455000,3.5966490618202505e-16,3.78111956681031e-15,1.0332173188911894e-29
455500,2.607291844635772e-16,3.749063927844824e-15,1.0157727254327831e-29
456000,2.734889114144139e-16,3.768524100031547e-15,1.0263451855709714e-29
456500,2.678481840614057e-16,3.850504047258027e-15,1.0714848231578019e-29
457000,3.6197293996024127e-16,3.8041504333002114e-15,1.045842341876874e-29
457500,3.515113265465879e-16,3.769281028871548e-15,1.0267575211535337e-29
458000,2.699129971948054e-16,3.583923337909528e-15,9.282570965347417e-30
458500,2.5948408061714056e-16,3.512034134853103e-15,8.913911381322758e-30
459000,3.186498837622313e-16,3.4343453557288613e-15,8.523908641654398e-30
459500,3.6608230857298474e-16,3.4348761669872966e-15,8.526543750161823e-30
460000,2.5255683030203693e-16,3.292080793152094e-15,7.832345295926654e-30
460500,2.8236712036861667e-16,3.1589439329240294e-15,7.21165083070603e-30
461000,2.7912614926457955e-16,3.104798924424574e-15,6.966550892220596e-30
461500,2.7133765080056244e-16,3.017539765336944e-15,6.580469180409403e-30
462000,2.9371767671258965e-16,2.947662141166653e-15,6.2792281433038386e-30
462500,2.8160145177250997e-16,2.9171787113544707e-15,6.1500256433981794e-30
463000,2.669831322249061e-16,2.9203886271833745e-15,6.1635674436439465e-30
463500,2.4169843505639123e-16,2.939043223498504e-15,6.242561100362707e-30
464000,2.2538792780078786e-16,2.8788181537700085e-15,5.9893448717944494e-30
464500,3.0189963901449476e-16,2.8065105575139153e-15,5.692253280846722e-30
465000,2.557726984438644e-16,2.7644366408192555e-15,5.522861302409613e-30
465500,2.3568975640024855e-16,2.7913016622599436e-15,5.630726123534852e-30
466000,2.4150694016163253e-16,2.6811155098304052e-15,5.194956382123442e-30
466500,2.692264857044831e-16,2.630752447559729e-15,5.0016214833589536e-30
467000,2.8922024769485357e-16,2.6641193723431572e-15,5.1293013701339704e-30
467500,2.2047632318787402e-16,2.7281702044282015e-15,5.3789038168565e-30
468000,2.1631002201574334e-16,2.77186713086915e-15,5.552590844764508e-30
468500,2.1808512171107941e-16,2.719463329841437e-15,5.344625378436239e-30
469000,1.9438014218783523e-16,2.7348304492801173e-15,5.405198764082134e-30
469500,2.148076024891391e-16,2.696349188032621e-15,5.2541579489348085e-30
470000,2.292549102753153e-16,2.6153648411349483e-15,4.94328235700448e-30
470500,1.8209083324883017e-16,2.574219740076282e-15,4.788969687808194e-30
471000,1.9012869047021527e-16,2.4093293056012984e-15,4.195108346862039e-30
471500,1.8402847243172846e-16,2.427714415513546e-15,4.259376689291552e-30
472000,2.299266225565384e-16,2.4379420197889043e-15,4.295340542108067e-30
472500,2.359513433358117e-16,2.5160937774190675e-15,4.575141209246725e-30
473000,2.3126419418077847e-16,2.5257260691904603e-15,4.610238032476401e-30
473500,2.41379192498549e-16,2.5380848272867515e-15,4.655465593279091e-30
474000,2.0765263040225366e-16,2.5558508562783354e-15,4.720868142936243e-30
474500,2.000109806394232e-16,2.5903058395080052e-15,4.8490084924775724e-30
475000,2.242904754965551e-16,2.609454799981515e-15,4.9209665465535544e-30
475500,2.000109806394232e-16,2.7093214151538754e-15,5.304835425043956e-30
476000,2.095010968951235e-16,2.7886097568356776e-15,5.619870920329867e-30
476500,2.319300872784702e-16,2.781281500083417e-15,5.5903725347072814e-30
477000,2.0623671581616693e-16,2.7868187440161366e-15,5.612654400642938e-30
477500,2.1984588920200735e-16,2.7668646920185295e-15,5.5325672069202845e-30
478000,2.0458499364769554e-16,2.7722938072638395e-15,5.554300408516705e-30
478500,2.2005623454357182e-16,2.7260628911651324e-15,5.3705974013769796e-30
479000,1.9877346849235526e-16,2.6227119098325347e-15,4.971094651146065e-30
479500,2.285812240986317e-16,2.557305300903056e-15,4.7262426310019875e-30
480000,2.2304938740921395e-16,2.534408099210821e-15,4.641987333675161e-30
480500,2.326603684502459e-16,2.535841644288213e-15,4.647240142088873e-30
481000,2.295238310836338e-16,2.578336989664063e-15,4.8043010531304886e-30
481500,2.3305773913850744e-16,2.6413510152790817e-15,5.042002937985407e-30
482000,2.325277606489629e-16,2.630632558596489e-15,5.001165624768914e-30
482500,2.1466396649682314e-16,2.6174187843858237e-15,4.951049692655505e-30
483000,1.998567106738248e-16,2.6065971627255005e-15,4.910194459262732e-30
483500,1.989285785186838e-16,2.664073853801482e-15,5.129126095462703e-30
484000,2.1351139995861307e-16,2.6038674912669685e-15,4.899915771149537e-30
484500,2.1023593288297295e-16,2.5782416065597393e-15,4.803945598685128e-30
485000,2.1780207795558503e-16,2.5582757747506357e-15,4.729830442886121e-30
485500,2.31663959724065e-16,2.4938042092934714e-15,4.494439749196106e-30
486000,2.0314769913413015e-16,2.5653221494633964e-15,4.755921497325221e-30
486500,2.5353195682610556e-16,2.63729182869579e-15,5.026517904518409e-30
487000,1.9877346849235526e-16,2.6377063530357106e-15,5.028098145084107e-30
487500,2.309305275892034e-16,2.6762216918685875e-15,5.1760090682842325e-30
488000,2.295238310836338e-16,2.687670057514976e-15,5.220387745371278e-30
488500,2.32328707029388e-16,2.7723396629940775e-15,5.554484154270462e-30
489000,1.8874473384061647e-16,2.770552489326926e-15,5.547325126601638e-30
489500,2.175895535160099e-16,2.7788677426801732e-15,5.5806734461830536e-30
490000,2.2545634119674823e-16,2.7712115089725967e-15,5.5499644781734716e-30
490500,2.567356108316849e-16,2.7640079681422784e-15,5.521148609021256e-30
491000,2.287835382471892e-16,2.8001659702104052e-15,5.6665457873931086e-30
491500,2.428442333751282e-16,2.7684685176924948e-15,5.538983021232835e-30
492000,2.215230595193531e-16,2.780740202238826e-15,5.588196730398938e-30
492500,2.2545634119674823e-16,2.7873519073869656e-15,5.614802188689121e-30
493000,2.1133339605359316e-16,2.663899931345102e-15,5.128456413509853e-30
493500,2.43034674575518e-16,2.598918085713078e-15,4.8813060517647204e-30
494000,1.9085731064683244e-16,2.6476171569332614e-15,5.0659538479127895e-30
494500,2.094274714854012e-16,2.649893041205622e-15,5.0746669505834575e-30
495000,2.5420018645642186e-16,2.625114313158482e-15,4.9802058646010965e-30
495500,2.1928398185706612e-16,2.637151007816293e-15,5.02598112677805e-30
496000,2.389390103071879e-16,2.69101735976643e-15,5.2333990873343155e-30
496500,2.43288364284019e-16,2.6618814197095954e-15,5.120687407716455e-30
497000,2.2545634119674823e-16,2.6617234321238368e-15,5.120079581216741e-30
497500,2.0231091419171057e-16,2.752104087092582e-15,5.473694643110199e-30
498000,2.362779197458601e-16,2.8090997660373855e-15,5.702761154623299e-30
498500,2.274313778331282e-16,2.8437057228577017e-15,5.844133921820422e-30
499000,2.1829716368796576e-16,2.857119465714317e-15,5.8993974433780034e-30
499500,2.4442670961013795e-16,2.8809741950443296e-15,5.998319464594051e-30
500000,1.9596049455640546e-16,2.948921891664202e-15,6.284596432282575e-30


==> hardy/Hardy_plot3_coefficients_complex_plane.csv <==
exact_real,exact_imag,recovered_real,recovered_imag
-0.016308342368133784,-0.18180986761569234,-0.01630834236813488,-0.1818098676156915
0.8386132799408641,-0.28727759584584733,0.8386132799408655,-0.28727759584584767
-0.18924248918751063,0.07824470295888075,-0.1892424891875101,0.07824470295887946
-0.09595757923553483,-0.1687530574975466,-0.09595757923553401,-0.16875305749754566
-1.2692182253965318,-1.727790597330989,-1.2692182253965334,-1.7277905973309942
0.31585760298451393,-0.8072705895432845,0.3158576029845148,-0.8072705895432855
-0.48470850751284994,0.011327419269120299,-0.4847085075128508,0.011327419269119392
0.7142411270679309,-0.29746250963925963,0.7142411270679341,-0.2974625096392545
0.11022077714704961,-0.04615261910846259,0.11022077714704892,-0.04615261910846269
0.4471784929748548,-0.8144348221144612,0.44717849297485407,-0.8144348221144662
0.129190096585714,-0.1684049799698003,0.12919009658571415,-0.16840497996979992
1.2341170751017876,-0.8433994423348284,1.23411707510179,-0.8433994423348279
-0.26117310020140905,-0.31481213556034404,-0.26117310020140827,-0.3148121355603435
0.0917889239145657,-0.94665831488896,0.09178892391456575,-0.9466583148889574
0.5956424769290554,-1.8256008980531204,0.595642476929059,-1.825600898053126
1.3502007320818235,-1.1504644389274368,1.3502007320818268,-1.150464438927438
0.19845878671232953,-0.004627525283789408,0.19845878671232947,-0.004627525283789415
0.4458520424027118,0.12607661879166313,0.4458520424027103,0.12607661879166396
0.3865918827621836,-0.47540230706295616,0.3865918827621839,-0.4754023070629558
-0.5779774431686195,-0.24556467038980018,-0.5779774431686219,-0.2455646703898
0.4952421827952509,-1.0335759002052403,0.4952421827952487,-1.0335759002052407
0.17811051353611793,0.028955242783392444,0.17811051353611906,0.028955242783393342
-0.23497291494718756,-0.9362974921935762,-0.23497291494718775,-0.9362974921935725
-0.3117096751597784,-0.45240682903311785,-0.3117096751597788,-0.452406829033121
0.619302860122279,-0.24519855937289875,0.6193028601222773,-0.2451985593728981
0.07794650886414406,-0.20223498582146957,0.07794650886414531,-0.20223498582146843
-0.20300738947681649,-0.36200502286275554,-0.2030073894768163,-0.3620050228627556
0.07185312215320025,0.20598234316821706,0.0718531221531998,0.2059823431682156
-0.11492654479839484,-0.1628733363622269,-0.11492654479839497,-0.16287333636222673
0.16734254235304127,-0.046243357713738734,0.1673425423530414,-0.04624335771373729
-0.12034211613486437,-0.5817135235314682,-0.12034211613486462,-0.5817135235314703
0.25764742076829084,-0.15563523303750257,0.2576474207682919,-0.1556352330375029
0.3247553986859865,-0.39485105044706004,0.3247553986859843,-0.3948510504470609
-0.38791801047830965,-0.08375538144826286,-0.3879180104783084,-0.08375538144826285
0.0523653033125054,-0.13924970898764735,0.05236530331250505,-0.13924970898764702
-0.28553044430276875,0.030914576234758507,-0.285530444302769,0.030914576234758556
-0.1131783015552866,0.024256058001277683,-0.11317830155528695,0.024256058001277756
0.2761189527912251,-0.08594422364084245,0.2761189527912254,-0.08594422364084306
0.6966271107843308,0.17817025212522306,0.6966271107843286,0.1781702521252227
0.8657103234114432,-0.24895160641597186,0.8657103234114442,-0.24895160641597056
1.2026030334647968,-0.7174605615265921,1.202603033464797,-0.7174605615265959
0.4059141390733793,-0.39252253446564406,0.40591413907337975,-0.39252253446564495
0.1541908197218092,-0.1805732136411931,0.15419081972180945,-0.180573213641192
0.4444332778429448,-0.33241560733965064,0.4444332778429442,-0.3324156073396481
0.09637181761202765,-0.21295535232445245,0.09637181761202668,-0.21295535232445306
-0.9398096993632129,-1.7326428758964807,-0.9398096993632162,-1.732642875896479
-0.8178532646374682,-0.3411000163603756,-0.8178532646374687,-0.3411000163603738
-0.2942713379489319,-1.3448405088313182,-0.2942713379489326,-1.3448405088313176
0.1739855894205096,-0.3194061760756908,0.1739855894205088,-0.3194061760756912
1.3174894359361078,-0.2864318334255897,1.3174894359361065,-0.2864318334255849


==> hardy/Hardy_plot4_unit_circle_real_part.csv <==
theta,exact_real,recovered_real
0.0,0.8299864878842245,0.8299864878842357
0.001001001001001001,0.8701572380317658,0.8701572380317691
0.002002002002002002,0.9050069381663031,0.9050069381663148
0.003003003003003003,0.93443295957537,0.9344329595753729
0.004004004004004004,0.9583831380158844,0.9583831380158871
0.005005005005005005,0.9768534062927473,0.976853406292753
0.006006006006006006,0.9898847626593007,0.9898847626593055
0.007007007007007007,0.9975597113349983,0.9975597113349998
0.008008008008008008,0.9999983132481568,0.9999983132481678
0.009009009009009009,0.9973539811402952,0.9973539811402952
0.01001001001001001,0.9898091444384743,0.9898091444384729
0.011011011011011011,0.9775708969541269,0.9775708969541311
0.012012012012012012,0.9608667256583282,0.9608667256583202
0.013013013013013013,0.9399404026078061,0.9399404026078142
0.014014014014014014,0.9150481055210047,0.9150481055210122
0.015015015015015015,0.886454816334446,0.8864548163344361
0.016016016016016016,0.8544310319319206,0.8544310319319233
0.017017017017017015,0.8192498075785508,0.8192498075785507
0.018018018018018018,0.7811841416866483,0.7811841416866359
0.01901901901901902,0.7405047005231375,0.7405047005231354
0.02002002002002002,0.6974778733529376,0.6974778733529304
0.02102102102102102,0.6523641422188068,0.6523641422187862
0.022022022022022022,0.6054167459425884,0.6054167459425828
0.023023023023023025,0.5568806148077823,0.5568806148077683
0.024024024024024024,0.5069915505415398,0.5069915505415357
0.025025025025025023,0.4559756254412265,0.4559756254412195
0.026026026026026026,0.4040487745790337,0.40404877457903327
0.02702702702702703,0.3514165557751459,0.3514165557751405
0.028028028028028028,0.2982740532827741,0.2982740532827699
0.029029029029029027,0.24480590272714747,0.24480590272714764
0.03003003003003003,0.1911864166586288,0.1911864166586133
0.031031031031031032,0.13757979201442183,0.13757979201441617
0.03203203203203203,0.08414038275109485,0.08414038275108893
0.03303303303303303,0.031013022848563988,0.03101302284856522
0.03403403403403403,-0.02166661325162276,-0.021666613251626
0.035035035035035036,-0.073771623957446,-0.07377162395745596
0.036036036036036036,-0.1251834771472693,-0.12518347714726985
0.037037037037037035,-0.17579159817884263,-0.17579159817885448
0.03803803803803804,-0.2254929560295594,-0.22549295602956454
0.03903903903903904,-0.2741916531210768,-0.2741916531210873
0.04004004004004004,-0.32179852333217757,-0.32179852333219316
0.04104104104104104,-0.36823074178736603,-0.36823074178737525
0.04204204204204204,-0.4134114492157778,-0.41341144921578565
0.043043043043043044,-0.45726939299539754,-0.4572693929954049
0.044044044044044044,-0.49973858641972935,-0.49973858641973146
0.04504504504504504,-0.5407579872379296,-0.5407579872379259
0.04604604604604605,-0.5802711961137356,-0.5802711961137378
0.04704704704704705,-0.6182261753138356,-0.6182261753138356
0.04804804804804805,-0.6545749876630551,-0.654574987663061
0.04904904904904905,-0.6892735555833892,-0.6892735555833981
0.050050050050050046,-0.7222814398590541,-0.7222814398590601
0.05105105105105105,-0.7535616376330181,-0.7535616376330204
0.05205205205205205,-0.7830803990361983,-0.7830803990362074
0.05305305305305305,-0.8108070617729245,-0.8108070617729284
0.05405405405405406,-0.8367139029309848,-0.8367139029309923
0.055055055055055056,-0.8607760072471974,-0.8607760072471968
0.056056056056056056,-0.8829711510366148,-0.8829711510366124
0.057057057057057055,-0.9032797009822813,-0.9032797009822836
0.058058058058058054,-0.9216845269799836,-0.9216845269799887
0.05905905905905906,-0.9381709282368536,-0.9381709282368673
0.06006006006006006,-0.9527265718321681,-0.95272657183217
0.06106106106106106,-0.9653414429612849,-0.9653414429613001
0.062062062062062065,-0.9760078060987574,-0.9760078060987557
0.06306306306306306,-0.9847201763328224,-0.9847201763328252
0.06406406406406406,-0.991475300139752,-0.9914753001397565
0.06506506506506507,-0.9962721448829327,-0.9962721448829387
0.06606606606606606,-0.9991118963366721,-0.9991118963366764
0.06706706706706707,-0.9999979635488531,-0.9999979635488588
0.06806806806806806,-0.9989359903691963,-0.9989359903692016
0.06906906906906907,-0.9959338729806483,-0.9959338729806599
0.07007007007007007,-0.9910017827806195,-0.9910017827806278
0.07107107107107107,-0.9841521939658859,-0.984152193965886
0.07207207207207207,-0.9753999151803798,-0.9753999151803862
0.07307307307307308,-0.964762124588671,-0.9647621245886728
0.07407407407407407,-0.9522584077398832,-0.952258407739883
0.07507507507507508,-0.937910797587116,-0.9379107975871136
0.07607607607607608,-0.9217438160264992,-0.9217438160265023
0.07707707707707707,-0.9037845163178776,-0.9037845163178851
0.07807807807807808,-0.8840625257461941,-0.8840625257461933
0.07907907907907907,-0.862610087878837,-0.8626100878788383
0.08008008008008008,-0.8394621037704044,-0.8394621037704127
0.08108108108108109,-0.8146561714620665,-0.8146561714620663
0.08208208208208208,-0.788232623119093,-0.788232623119097
0.08308308308308308,-0.760234559146801,-0.7602345591467942
0.08408408408408408,-0.7307078786229201,-0.730707878622922
0.08508508508508508,-0.6997013053834548,-0.6997013053834578
0.08608608608608609,-0.667266409099755,-0.6672664090997528
0.08708708708708708,-0.633457620687216,-0.6334576206872237
0.08808808808808809,-0.5983322413910712,-0.598332241391066
0.0890890890890891,-0.5619504449026421,-0.5619504449026356
0.09009009009009009,-0.5243752718701451,-0.5243752718701408
0.09109109109109109,-0.48567261618254803,-0.4856726161825544
0.0920920920920921,-0.4459112024230255,-0.4459112024230175
0.09309309309309309,-0.4051625539105166,-0.4051625539105149
0.0940940940940941,-0.36350095077434813,-0.3635009507743512
0.09509509509509509,-0.32100337753776015,-0.32100337753775343
0.0960960960960961,-0.2777494597217689,-0.27774945972176623
0.0970970970970971,-0.2338213890213201,-0.23382138902131555
0.0980980980980981,-0.18930383665122363,-0.18930383665121864
0.0990990990990991,-0.14428385450987113,-0.14428385450986547
0.10010010010010009,-0.09885076386433282,-0.09885076386432101
0.1011011011011011,-0.053096031320981195,-0.053096031320981285
0.1021021021021021,-0.007113131911157523,-0.007113131911160586
0.1031031031031031,0.039002600808555186,0.03900260080856366
0.1041041041041041,0.08515413766759754,0.08515413766761082
0.10510510510510511,0.13124292975195637,0.13124292975196217
0.1061061061061061,0.17716909709975934,0.17716909709975526
0.10710710710710711,0.22283163000271766,0.22283163000272832
0.10810810810810811,0.2681286026066695,0.26812860260668026
0.1091091091091091,0.3129573984150166,0.3129573984150313
0.11011011011011011,0.35721494720823693,0.35721494720825153
0.1111111111111111,0.4007979728015729,0.4007979728015851
0.11211211211211211,0.4436032509722607,0.44360325097227105
0.11311311311311312,0.4855278767981718,0.4855278767981712
0.11411411411411411,0.5264695405621641,0.5264695405621609
0.11511511511511512,0.5663268112919876,0.5663268112919991
0.11611611611611611,0.6049994269248238,0.6049994269248246
0.11711711711711711,0.6423885900095546,0.6423885900095614
0.11811811811811812,0.6783972677894204,0.6783972677894342
0.11911911911911911,0.7129304954437704,0.7129304954437793
0.12012012012012012,0.7458956812108454,0.7458956812108504
0.12112112112112113,0.7772029120645435,0.7772029120645428
0.12212212212212212,0.806765258578124,0.8067652585781308
0.12312312312312312,0.834499077576431,0.8344990775764407
0.12412412412412413,0.860324311157026,0.8603243111570249
0.12512512512512514,0.8841647806490257,0.8841647806490365
0.12612612612612611,0.905948474077335,0.9059484740773392
0.12712712712712712,0.9256078257093384,0.9256078257093491
0.12812812812812813,0.943079986280517,0.9430799862805314
0.12912912912912913,0.958307082525828,0.9583070825258438
0.13013013013013014,0.971236464683385,0.9712364646833853
0.13113113113113112,0.9818209406870739,0.981820940687083
0.13213213213213212,0.9900189958234992,0.9900189958234955
0.13313313313313313,0.9957949966965007,0.9957949966965114
0.13413413413413414,0.9991193784179877,0.9991193784180009
0.13513513513513514,0.9999688140265087,0.9999688140265257
0.13613613613613612,0.9983263652241882,0.9983263652241994
0.13713713713713713,0.9941816136167824,0.9941816136167991
0.13813813813813813,0.9875307717404981,0.9875307717404984
0.13913913913913914,0.9783767732611492,0.9783767732611506
0.14014014014014015,0.9667293418356196,0.9667293418356322
0.14114114114114115,0.9526050382310701,0.9526050382310821
0.14214214214214213,0.9360272854032131,0.9360272854032218
0.14314314314314314,0.9170263713399694,0.9170263713399907
0.14414414414414414,0.8956394295799344,0.8956394295799426
0.14514514514514515,0.8719103974160644,0.871910397416053
0.14614614614614616,0.8458899518918038,0.8458899518918154
0.14714714714714713,0.8176354237903763,0.8176354237903923
0.14814814814814814,0.7872106899058868,0.7872106899059127
0.14914914914914915,0.7546860439680486,0.7546860439680585
0.15015015015015015,0.7201380466695232,0.7201380466695337
0.15115115115115116,0.6836493553160187,0.6836493553160239
0.15215215215215216,0.645308533684177,0.6453085336841939
0.15315315315315314,0.6052098427308917,0.6052098427309106
0.15415415415415415,0.5634530128499636,0.5634530128499928
0.15515515515515516,0.5201429984180641,0.5201429984180677
0.15615615615615616,0.47538971541195346,0.475389715411978
0.15715715715715717,0.4293077629135079,0.42930776291351436
0.15815815815815815,0.38201612934810386,0.3820161293481083
0.15915915915915915,0.3336378843262852,0.3336378843262835
0.16016016016016016,0.2842998569786299,0.28429985697864013
0.16116116116116116,0.23413230169000765,0.2341323016900329
0.16216216216216217,0.18326855215245774,0.1832685521524854
0.16316316316316315,0.13184466466640876,0.13184466466640388
0.16416416416416416,0.07999905162853745,0.07999905162853571
0.16516516516516516,0.027872106151655203,0.02787210615165925
0.16616616616616617,-0.02439418123166222,-0.024394181231641943
0.16716716716716717,-0.0766566128239167,-0.07665661282391378
0.16816816816816815,-0.1287711800118939,-0.12877118001187404
0.16916916916916916,-0.18059346453938677,-0.18059346453939285
0.17017017017017017,-0.23197904382449205,-0.2319790438244831
0.17117117117117117,-0.2827838993335036,-0.2827838993334908
0.17217217217217218,-0.33286482701263354,-0.3328648270126251
0.17317317317317318,-0.3820798487665771,-0.3820798487665873
0.17417417417417416,-0.4302886239589492,-0.4302886239589452
0.17517517517517517,-0.47735285989414283,-0.47735285989413334
0.17617617617617617,-0.5231367202232424,-0.5231367202232414
0.17717717717717718,-0.5675072301985999,-0.5675072301985848
0.1781781781781782,-0.6103346776827501,-0.6103346776827364
0.17917917917917917,-0.651493008798192,-0.6514930087981782
0.18018018018018017,-0.6908602170854024,-0.690860217085394
0.18118118118118118,-0.7283187250181625,-0.7283187250181631
0.18218218218218218,-0.7637557567082147,-0.7637557567082107
0.1831831831831832,-0.797063700616476,-0.7970637006164757
0.1841841841841842,-0.8281404610758473,-0.8281404610758508
0.18518518518518517,-0.8568897974222912,-0.8568897974222972
0.18618618618618618,-0.8832216495267268,-0.8832216495267209
0.1871871871871872,-0.907052448521255,-0.9070524485212389
0.1881881881881882,-0.9283054115203645,-0.9283054115203591
0.1891891891891892,-0.9469108191512811,-0.9469108191512798
0.19019019019019018,-0.9628062747285444,-0.9628062747285289
0.19119119119119118,-0.9759369439368583,-0.9759369439368349
0.1921921921921922,-0.9862557739234099,-0.9862557739234061
0.1931931931931932,-0.99372369074711,-0.9937236907471049
0.1941941941941942,-0.9983097741874969,-0.9983097741875078
0.19519519519519518,-0.9999914089806949,-0.9999914089806813
0.1961961961961962,-0.998754411623899,-0.9987544116239001
0.1971971971971972,-0.9945931319731829,-0.994593131973163
0.1981981981981982,-0.9875105289519034,-0.9875105289519038
0.1991991991991992,-0.9775182197877574,-0.977518219787749
0.20020020020020018,-0.9646365023060023,-0.9646365023060037
0.2012012012012012,-0.9488943499222701,-0.9488943499222672
0.2022022022022022,-0.9303293791016932,-0.9303293791016876
0.2032032032032032,-0.9089877891790679,-0.9089877891790686
0.2042042042042042,-0.8849242745674857,-0.8849242745674893
0.20520520520520522,-0.8582019095183334,-0.8582019095183298
0.2062062062062062,-0.8288920057329715,-0.8288920057329673
0.2072072072072072,-0.7970739432635572,-0.7970739432635456
0.2082082082082082,-0.7628349752766059,-0.7628349752765905
0.2092092092092092,-0.7262700073861549,-0.7262700073861407
0.21021021021021022,-0.687481352391633,-0.6874813523916161
0.2112112112112112,-0.6465784613784876,-0.6465784613784914
0.2122122122122122,-0.6036776322541691,-0.6036776322541707
0.2132132132132132,-0.5589016968981044,-0.5589016968981001
0.21421421421421422,-0.5123796881993357,-0.51237968819934
0.21521521521521522,-0.46424648833910065,-0.46424648833909343
0.21621621621621623,-0.41464245974596387,-0.41464245974596337
0.2172172172172172,-0.3637130602074454,-0.36371306020744965
0.2182182182182182,-0.3116084436638007,-0.31160844366379303
0.21921921921921922,-0.2584830482352875,-0.2584830482352708
0.22022022022022023,-0.20449517304428694,-0.20449517304428189
0.22122122122122123,-0.14980654538712876,-0.14980654538712357
0.2222222222222222,-0.09458187978754831,-0.09458187978754418
0.22322322322322322,-0.03898843042443539,-0.03898843042442701
0.22422422422422422,0.01680446162836614,0.01680446162838023
0.22522522522522523,0.07262582498329527,0.07262582498329262
0.22622622622622623,0.12830351705924434,0.1283035170592528
0.2272272272272272,0.1836646845575072,0.18366468455751084
0.22822822822822822,0.23853622422144408,0.23853622422144433
0.22922922922922923,0.2927452429301265,0.2927452429301306
0.23023023023023023,0.3461195163081351,0.3461195163081347
0.23123123123123124,0.39848794517332514,0.39848794517333197
0.23223223223223222,0.44968100929014415,0.4496810092901552
0.23323323323323322,0.49953121804576134,0.49953121804576095
0.23423423423423423,0.5478735578177218,0.5478735578177347
0.23523523523523523,0.5945459359529328,0.5945459359529333
0.23623623623623624,0.6393896214257778,0.6393896214257787
0.23723723723723725,0.6822496823858584,0.6822496823858593
0.23823823823823823,0.7229754209402358,0.7229754209402364
0.23923923923923923,0.7614208056384524,0.7614208056384588
0.24024024024024024,0.7974449022382579,0.7974449022382519
0.24124124124124124,0.8309123034221945,0.8309123034221865
0.24224224224224225,0.8616935582077295,0.8616935582077248
0.24324324324324323,0.889665601842038,0.8896656018420369
0.24424424424424424,0.9147121869945182,0.9147121869945154
0.24524524524524524,0.9367243170509679,0.9367243170509707
0.24624624624624625,0.9556006822705438,0.9556006822705532
0.24724724724724725,0.971248099485449,0.9712480994854538
0.24824824824824826,0.983581955900701,0.9835819559006946
0.24924924924924924,0.9925266573833931,0.9925266573833798
0.2502502502502503,0.9980160814137783,0.9980160814137735
0.25125125125125125,0.999994034601284,0.999994034601283
0.25225225225225223,0.9984147143436389,0.9984147143436367
0.25325325325325326,0.9932431738245959,0.9932431738246019
0.25425425425425424,0.9844557891023483,0.9844557891023482
0.2552552552552553,0.9720407265367177,0.9720407265367086
0.25625625625625625,0.955998408237143,0.9559984082371381
0.25725725725725723,0.9363419725873551,0.9363419725873485
0.25825825825825827,0.9130977262192794,0.9130977262192697
0.25925925925925924,0.8863055830720736,0.8863055830720652
0.2602602602602603,0.8560194853905283,0.8560194853905119
0.26126126126126126,0.8223078006987972,0.8223078006987955
0.26226226226226224,0.785253687943912,0.7852536879439086
0.26326326326326327,0.7449554251543327,0.7449554251543242
0.26426426426426425,0.701526690121152,0.7015266901211525
0.2652652652652653,0.6550967848067024,0.6550967848066922
0.26626626626626626,0.60581079344376,0.6058107934437501
0.26726726726726724,0.5538296636390119,0.5538296636390043
0.2682682682682683,0.49933019927051264,0.49933019927050354
0.26926926926926925,0.4425049536074533,0.4425049536074482
0.2702702702702703,0.3835620109207654,0.3835620109207481
0.27127127127127126,0.32272464493507236,0.32272464493506187
0.27227227227227224,0.26023084283618225,0.2602308428361728
0.2732732732732733,0.19633268423256672,0.19633268423256406
0.27427427427427425,0.13129556550815177,0.13129556550813704
0.2752752752752753,0.06539726142686482,0.06539726142684843
0.27627627627627627,-0.001073182323032621,-0.001073182323042876
0.2772772772772773,-0.06781672971473707,-0.06781672971475194
0.2782782782782783,-0.13452580951490214,-0.13452580951490822
0.27927927927927926,-0.20088594333158882,-0.2008859433315967
0.2802802802802803,-0.26657754154456226,-0.2665775415445776
0.28128128128128127,-0.33127785837939355,-0.3312778583794078
0.2822822822822823,-0.39466309345425166,-0.39466309345427997
0.2832832832832833,-0.4564106230623057,-0.4564106230623153
0.28428428428428426,-0.5162013403647079,-0.5162013403647244
0.2852852852852853,-0.5737220796867589,-0.5737220796867589
0.2862862862862863,-0.6286680963714284,-0.6286680963714443
0.2872872872872873,-0.6807455702965605,-0.6807455702965745
0.2882882882882883,-0.7296740983497733,-0.7296740983497871
0.28928928928928926,-0.7751891390200103,-0.7751891390200313
0.2902902902902903,-0.8170443709320904,-0.817044370932105
0.2912912912912913,-0.8550139267271253,-0.8550139267271447
0.2922922922922923,-0.888894464254214,-0.888894464254236
0.2932932932932933,-0.918507038631607,-0.9185070386316097
0.29429429429429427,-0.9436987413624874,-0.9436987413625004
0.2952952952952953,-0.964344076315884,-0.9643440763159018
0.2962962962962963,-0.9803460469271399,-0.9803460469271433
0.2972972972972973,-0.9916369343163927,-0.9916369343163927
0.2982982982982983,-0.9981787520110815,-0.9981787520111024
0.29929929929929927,-0.9999633694057395,-0.9999633694057544
0.3003003003003003,-0.9970123027906478,-0.997012302790651
0.3013013013013013,-0.9893761795131623,-0.9893761795131694
0.3023023023023023,-0.9771338873805676,-0.9771338873805788
0.3033033033033033,-0.9603914275605578,-0.9603914275605799
0.30430430430430433,-0.9392804947928569,-0.939280494792863
0.3053053053053053,-0.9139568135286116,-0.9139568135286311
0.3063063063063063,-0.8845982625334513,-0.8845982625334687
0.3073073073073073,-0.8514028234352284,-0.8514028234352277
0.3083083083083083,-0.814586390619118,-0.8145863906191222
0.30930930930930933,-0.7743804807650251,-0.7743804807650243
0.3103103103103103,-0.7310298802164685,-0.731029880216485
0.3113113113113113,-0.684790267334526,-0.6847902673345347
0.3123123123123123,-0.6359258451222234,-0.635925845122238
0.3133133133133133,-0.5847070168237561,-0.5847070168237625
0.31431431431431434,-0.5314081340442155,-0.531408134044235
0.3153153153153153,-0.4763053433435347,-0.4763053433435367
0.3163163163163163,-0.419674553376665,-0.4196745533766665
0.3173173173173173,-0.3617895406210531,-0.36178954062106194
0.3183183183183183,-0.3029202076815277,-0.3029202076815314
0.31931931931931934,-0.24333100420624987,-0.24333100420625142
0.3203203203203203,-0.18327951668472328,-0.1832795166847211
0.3213213213213213,-0.12301522990756635,-0.12301522990757185
0.32232232232232233,-0.06277845970978027,-0.0627784597097859
0.3233233233233233,-0.0027994538342490066,-0.0027994538342457354
0.32432432432432434,0.05670234463482737,0.05670234463483148
0.3253253253253253,0.11551887880073239,0.11551887880072709
0.3263263263263263,0.17345391355939743,0.17345391355940049
0.32732732732732733,0.230323335593986,0.23032333559399126
0.3283283283283283,0.2859553289134283,0.2859553289134202
0.32932932932932935,0.3401904376055527,0.34019043760555656
0.3303303303303303,0.3928815277019699,0.39288152770197526
0.3313313313313313,0.4438936600277149,0.4438936600277267
0.33233233233233234,0.49310388567232094,0.4931038856723235
0.3333333333333333,0.5404009753088539,0.5404009753088543
0.33433433433433435,0.5856850930399059,0.5856850930399056
0.3353353353353353,0.6288674247977661,0.628867424797772
0.3363363363363363,0.6698697706010676,0.6698697706010717
0.33733733733733734,0.7086241091982174,0.7086241091982273
0.3383383383383383,0.7450721428328789,0.7450721428328826
0.33933933933933935,0.7791648290677841,0.7791648290677906
0.34034034034034033,0.8108619058164473,0.8108619058164481
0.34134134134134136,0.8401314149713033,0.8401314149713033
0.34234234234234234,0.8669492292903579,0.8669492292903649
0.3433433433433433,0.8912985865212745,0.8912985865212781
0.34434434434434436,0.9131696341055408,0.9131696341055394
0.34534534534534533,0.9325589872200282,0.9325589872200322
0.34634634634634637,0.9494693023798612,0.9494693023798663
0.34734734734734735,0.9639088683448058,0.9639088683448069
0.3483483483483483,0.9758912156409435,0.9758912156409396
0.34934934934934936,0.9854347456277833,0.9854347456277872
0.35035035035035034,0.9925623797058808,0.9925623797058891
0.35135135135135137,0.9973012289685914,0.9973012289685976
0.35235235235235235,0.9996822843505981,0.9996822843505985
0.3533533533533533,0.9997401271115687,0.999740127111581
0.35435435435435436,0.9975126593130986,0.9975126593131083
0.35535535535535534,0.9930408537966199,0.9930408537966179
0.3563563563563564,0.9863685230468491,0.9863685230468497
0.35735735735735735,0.9775421062259496,0.9775421062259562
0.35835835835835833,0.9666104735849856,0.9666104735849911
0.35935935935935936,0.9536247473992214,0.9536247473992305
0.36036036036036034,0.9386381385290963,0.9386381385290933
0.3613613613613614,0.921705797677658,0.9217057976776628
0.36236236236236236,0.90288468039566,0.9028846803956665
0.36336336336336333,0.8822334248750635,0.8822334248750583
0.36436436436436437,0.8598122415698066,0.8598122415698135
0.36536536536536535,0.8356828136866244,0.8356828136866319
0.3663663663663664,0.8099082075984448,0.8099082075984514
0.36736736736736736,0.7825527922464459,0.7825527922464507
0.3683683683683684,0.7536821666139466,0.7536821666139537
0.36936936936936937,0.7233630943748202,0.7233630943748224
0.37037037037037035,0.6916634448404336,0.6916634448404294
0.3713713713713714,0.6586521393521804,0.6586521393521838
0.37237237237237236,0.6243991022902805,0.6243991022902808
0.3733733733733734,0.5889752158942029,0.5889752158942057
0.3743743743743744,0.5524522781150834,0.5524522781150902
0.37537537537537535,0.5149029627458465,0.5149029627458462
0.3763763763763764,0.4764007811004597,0.47640078110046563
0.37737737737737737,0.437020044539702,0.437020044539704
0.3783783783783784,0.39683582716692495,0.3968358271669253
0.3793793793793794,0.35592392804411505,0.3559239280441245
0.38038038038038036,0.3143608323054558,0.3143608323054605
0.3813813813813814,0.2722236705734762,0.2722236705734789
0.38238238238238237,0.2295901761113216,0.22959017611133586
0.3833833833833834,0.18653863917424873,0.18653863917425118
0.3843843843843844,0.1431478580540674,0.14314785805406266
0.38538538538538536,0.09949708634237177,0.09949708634236809
0.3863863863863864,0.05566597597192381,0.05566597597192824
0.38738738738738737,0.011734515630973613,0.011734515630969944
0.3883883883883884,-0.03221703581751972,-0.03221703581751034
0.3893893893893894,-0.07610822124032901,-0.07610822124032735
0.39039039039039036,-0.11985846274922154,-0.11985846274921963
0.3913913913913914,-0.1633871450701195,-0.16338714507012586
0.3923923923923924,-0.20661370496312573,-0.20661370496313414
0.3933933933933934,-0.24945772684151143,-0.24945772684151013
0.3943943943943944,-0.2918390446866393,-0.29183904468663613
0.39539539539539537,-0.33367785030230446,-0.33367785030229813
0.3963963963963964,-0.37489480789595375,-0.37489480789594964
0.3973973973973974,-0.41541117491650037,-0.4154111749165027
0.3983983983983984,-0.4551489290183905,-0.4551489290183852
0.3993993993993994,-0.49403090096012436,-0.49403090096012126
0.40040040040040037,-0.5319809131825901,-0.5319809131825946
0.4014014014014014,-0.5689239237487432,-0.568923923748746
0.4024024024024024,-0.604786175262016,-0.6047861752620073
0.4034034034034034,-0.6394953483165572,-0.639495348316558
0.4044044044044044,-0.67298071896885,-0.6729807189688508
0.40540540540540543,-0.7051733196578623,-0.7051733196578641
0.4064064064064064,-0.7360061029403612,-0.7360061029403624
0.4074074074074074,-0.7654141073501148,-0.765414107350112
0.4084084084084084,-0.7933346246349839,-0.7933346246349878
0.4094094094094094,-0.8197073675753582,-0.8197073675753672
0.41041041041041043,-0.8444746375415155,-0.8444746375415164
0.4114114114114114,-0.8675814909071318,-0.8675814909071298
0.4124124124124124,-0.8889759034021603,-0.8889759034021741
0.4134134134134134,-0.9086089314611667,-0.9086089314611618
0.4144144144144144,-0.9264348696035819,-0.9264348696035873
0.41541541541541543,-0.9424114028712041,-0.9424114028712115
0.4164164164164164,-0.9564997533453857,-0.9564997533453862
0.4174174174174174,-0.9686648197730361,-0.9686648197730464
0.4184184184184184,-0.9788753093464525,-0.9788753093464541
0.4194194194194194,-0.9871038607076101,-0.9871038607076198
0.42042042042042044,-0.9933271572829886,-0.9933271572829934
0.4214214214214214,-0.9975260301001257,-0.9975260301001233
0.4224224224224224,-0.9996855492918517,-0.9996855492918568
0.42342342342342343,-0.9997951035581483,-0.9997951035581579
0.4244244244244244,-0.9978484669282843,-0.9978484669282938
0.42542542542542544,-0.9938438522471001,-0.9938438522471138
0.4264264264264264,-0.9877839508975351,-0.98778395089755
0.4274274274274274,-0.9796759583670683,-0.9796759583670728
0.42842842842842843,-0.96953158536623,-0.9695315853662423
0.4294294294294294,-0.9573670543131084,-0.9573670543131163
0.43043043043043044,-0.9432030811066303,-0.9432030811066406
0.4314314314314314,-0.9270648422225711,-0.9270648422225861
0.43243243243243246,-0.908981927278512,-0.9089819272785182
0.43343343343343343,-0.8889882773256532,-0.888988277325662
0.4344344344344344,-0.8671221092357093,-0.8671221092357119
0.43543543543543545,-0.8434258266580853,-0.8434258266580894
0.4364364364364364,-0.8179459181257556,-0.8179459181257687
0.43743743743743746,-0.7907328429854317,-0.7907328429854408
0.43843843843843844,-0.7618409059188674,-0.7618409059188757
0.4394394394394394,-0.7313281209050325,-0.7313281209050403
0.44044044044044045,-0.6992560655478235,-0.6992560655478328
0.44144144144144143,-0.6656897267590712,-0.6656897267590804
0.44244244244244246,-0.6306973388418604,-0.6306973388418748
0.44344344344344344,-0.5943502150636168,-0.5943502150636265
0.4444444444444444,-0.5567225738419794,-0.556722573841991
0.44544544544544545,-0.5178913606885673,-0.5178913606885777
0.44644644644644643,-0.47793606706671726,-0.4779360670667203
0.44744744744744747,-0.43693854731840337,-0.43693854731840875
0.44844844844844844,-0.3949828348040699,-0.3949828348040847
0.4494494494494494,-0.3521549583761738,-0.35215495837618405
0.45045045045045046,-0.30854276027397015,-0.3085427602739865
0.45145145145145144,-0.2642357164840272,-0.26423571648403266
0.45245245245245247,-0.21932476055766334,-0.2193247605576688
0.45345345345345345,-0.173902111815428,-0.1739021118154429
0.4544544544544544,-0.12806110879831012,-0.12806110879831722
0.45545545545545546,-0.08189604874832522,-0.081896048748334
0.45645645645645644,-0.035502033816705234,-0.03550203381671602
0.4574574574574575,0.011025175392515844,0.011025175392501363
0.45845845845845845,0.05758929843160846,0.05758929843159111
0.45945945945945943,0.10409366536009743,0.10409366536009068
0.46046046046046046,0.15044133853195601,0.15044133853194397
0.46146146146146144,0.19653522562296943,0.19653522562295733
0.4624624624624625,0.24227818381515343,0.24227818381513838
0.46346346346346345,0.28757311517162076,0.287573115171609
0.46446446446446443,0.33232305335516044,0.3323230533551479
0.46546546546546547,0.3764312419667462,0.3764312419667357
0.46646646646646645,0.41980120490674444,0.41980120490673445
0.4674674674674675,0.46233680929166526,0.46233680929165144
0.46846846846846846,0.503942321593224,0.5039423215932108
0.4694694694694695,0.5445224578050597,0.5445224578050506
0.47047047047047047,0.5839824285854832,0.583982428585474
0.47147147147147145,0.6222279804737648,0.6222279804737622
0.4724724724724725,0.6591654344321491,0.6591654344321364
0.47347347347347346,0.6947017231277857,0.6947017231277703
0.4744744744744745,0.7287444285380349,0.7287444285380178
0.4754754754754755,0.7612018216400819,0.7612018216400744
0.47647647647647645,0.7919829061318427,0.7919829061318278
0.4774774774774775,0.8209974683260756,0.8209974683260624
0.47847847847847846,0.8481561355638244,0.8481561355638091
0.4794794794794795,0.8733704457057199,0.8733704457057073
0.4804804804804805,0.8965529304804758,0.8965529304804611
0.48148148148148145,0.9176172156970447,0.9176172156970293
0.4824824824824825,0.9364781415584793,0.9364781415584655
0.48348348348348347,0.9530519065487014,0.9530519065486875
0.4844844844844845,0.9672562385936184,0.9672562385936045
0.4854854854854855,0.9790105974201093,0.9790105974200922
0.48648648648648646,0.9882364122432039,0.9882364122431933
0.4874874874874875,0.9948573590941157,0.994857359094101
0.48848848848848847,0.9987996822490898,0.9987996822490772
0.4894894894894895,0.9999925643172063,0.9999925643171977
0.4904904904904905,0.9983685495789104,0.9983685495788943
0.49149149149149146,0.9938640251163781,0.9938640251163646
0.4924924924924925,0.9864197641205784,0.9864197641205625
0.4934934934934935,0.9759815354721131,0.9759815354721038
0.4944944944944945,0.962500783245547,0.9625007832455355
0.4954954954954955,0.9459353791489278,0.9459353791489147
0.4964964964964965,0.9262504500474644,0.926250450047452
0.4974974974974975,0.9034192815976654,0.9034192815976545
0.4984984984984985,0.8774242976001677,0.8774242976001598
0.4994994994994995,0.8482581129308662,0.8482581129308555
0.5005005005005005,0.8159246558001337,0.8159246558001265
0.5015015015015015,0.7804403525928729,0.7804403525928625
0.5025025025025025,0.7418353656438422,0.7418353656438348
0.5035035035035035,0.7001548709994799,0.7001548709994685
0.5045045045045045,0.6554603595276235,0.6554603595276172
0.5055055055055055,0.6078309406991601,0.6078309406991538
0.5065065065065065,0.5573646240504435,0.5573646240504415
0.5075075075075075,0.5041795488453124,0.504179548845306
0.5085085085085085,0.44841512793364596,0.4484151279336446
0.5095095095095095,0.39023306743338626,0.3902330674333769
0.5105105105105106,0.32981821987419085,0.3298182198741857
0.5115115115115115,0.26737922510273954,0.26737922510273504
0.5125125125125125,0.203148890870236,0.20314889087022592
0.5135135135135135,0.13738426393566522,0.13738426393566217
0.5145145145145145,0.07036634306810814,0.07036634306809886
0.5155155155155156,0.0023993878546347967,0.0023993878546295644
0.5165165165165165,-0.06619021798542575,-0.06619021798543023
0.5175175175175175,-0.13505558278228422,-0.13505558278228136
0.5185185185185185,-0.20383142666701454,-0.20383142666701626
0.5195195195195195,-0.2721367164119167,-0.27213671641191695
0.5205205205205206,-0.33957781187356173,-0.3395778118735586
0.5215215215215215,-0.4057521034576431,-0.40575210345764345
0.5225225225225225,-0.47025210140725193,-0.47025210140724627
0.5235235235235235,-0.5326699183362924,-0.5326699183362925
0.5245245245245245,-0.5926020672231698,-0.5926020672231651
0.5255255255255256,-0.6496544791076034,-0.6496544791075943
0.5265265265265265,-0.7034476291214323,-0.7034476291214214
0.5275275275275275,-0.7536216473393769,-0.7536216473393759
0.5285285285285285,-0.7998412832538693,-0.7998412832538648
0.5295295295295295,-0.8418005902544415,-0.8418005902544408
0.5305305305305306,-0.8792271998308391,-0.8792271998308296
0.5315315315315315,-0.911886064474689,-0.911886064474684
0.5325325325325325,-0.9395825631880327,-0.9395825631880247
0.5335335335335335,-0.9621648834901333,-0.9621648834901252
0.5345345345345345,-0.9795256178570929,-0.9795256178570793
0.5355355355355356,-0.9916025393573185,-0.9916025393573061
0.5365365365365365,-0.9983785493943862,-0.9983785493943761
0.5375375375375375,-0.9998808183989863,-0.9998808183989694
0.5385385385385385,-0.9961791665344842,-0.9961791665344685
0.5395395395395395,-0.98738375467143,-0.9873837546714156
0.5405405405405406,-0.9736421749766878,-0.9736421749766733
0.5415415415415415,-0.955136044709621,-0.9551360447096092
0.5425425425425425,-0.9320772158354118,-0.9320772158353952
0.5435435435435435,-0.9047037168218067,-0.9047037168217887
0.5445445445445445,-0.8732755417745235,-0.8732755417745043
0.5455455455455456,-0.8380703964470899,-0.8380703964470702
0.5465465465465466,-0.7993795013910188,-0.7993795013910017
0.5475475475475475,-0.7575035404639965,-0.7575035404639825
0.5485485485485485,-0.712748829005241,-0.712748829005222
0.5495495495495496,-0.6654237611050946,-0.6654237611050807
0.5505505505505506,-0.6158355803506195,-0.6158355803505988
0.5515515515515516,-0.5642875039078145,-0.5642875039077928
0.5525525525525525,-0.5110762163514091,-0.5110762163513834
0.5535535535535535,-0.45648973766984946,-0.4564897376698359
0.5545545545545546,-0.40080565960814474,-0.4008056596081203
0.5555555555555556,-0.34428973608213576,-0.3442897360821242
0.5565565565565566,-0.2871948068113001,-0.2871948068112863
0.5575575575575575,-0.22976002849263316,-0.2297600284926099
0.5585585585585585,-0.172210384626015,-0.17221038462599547
0.5595595595595596,-0.11475644331384333,-0.11475644331382717
0.5605605605605606,-0.05759433177995779,-0.05759433177994577
0.5615615615615616,-0.0009058967652587641,-0.000905896765246661
0.5625625625625625,0.05514097885340647,0.05514097885341629
0.5635635635635635,0.11039193110905811,0.11039193110908119
0.5645645645645646,0.16470556737748346,0.16470556737750858
0.5655655655655656,0.2179528395088709,0.21795283950888694
0.5665665665665666,0.2700163584414071,0.2700163584414262
0.5675675675675675,0.3207896685369844,0.32078966853700264
0.5685685685685685,0.3701764974022421,0.370176497402261
0.5695695695695696,0.4180899946058454,0.4180899946058544
0.5705705705705706,0.46445197051693615,0.464451970516951
0.5715715715715716,0.50919214449623,0.5091921444962475
0.5725725725725725,0.5522474098839691,0.5522474098839857
0.5735735735735735,0.5935611216527987,0.593561121652817
0.5745745745745746,0.6330824112249942,0.6330824112250097
0.5755755755755756,0.6707655317847324,0.6707655317847435
0.5765765765765766,0.7065692364354668,0.7065692364354843
0.5775775775775776,0.7404561907456885,0.7404561907457025
0.5785785785785785,0.7723924205792236,0.7723924205792353
0.5795795795795796,0.8023467956030711,0.8023467956030842
0.5805805805805806,0.8302905484919957,0.8302905484920086
0.5815815815815816,0.8561968295914932,0.8561968295915047
0.5825825825825826,0.8800402966455575,0.8800402966455736
0.5835835835835835,0.9017967391328684,0.9017967391328819
0.5845845845845846,0.9214427367739628,0.921442736773976
0.5855855855855856,0.9389553518642008,0.9389553518642126
0.5865865865865866,0.9543118552465584,0.954311855246567
0.5875875875875876,0.9674894859577207,0.9674894859577318
0.5885885885885885,0.9784652448568685,0.9784652448568795
0.5895895895895896,0.9872157228744216,0.9872157228744344
0.5905905905905906,0.9937169648957067,0.993716964895716
0.5915915915915916,0.9979443707182618,0.9979443707182708
0.5925925925925926,0.9998726349904192,0.99987263499043
0.5935935935935935,0.9994757285485825,0.9994757285485926
0.5945945945945946,0.9967269241192971,0.9967269241193085
0.5955955955955956,0.9915988699344122,0.991598869934422
0.5965965965965966,0.9840637154172163,0.9840637154172203
0.5975975975975976,0.9740932937260829,0.9740932937260893
0.5985985985985985,0.9616593665768765,0.9616593665768843
0.5995995995995996,0.94673393739057,0.9467339373905778
0.6006006006006006,0.9292896394056683,0.9292896394056755
0.6016016016016016,0.9093002059284202,0.9093002059284293
0.6026026026026026,0.8867410303303853,0.8867410303303926
0.6036036036036035,0.86158982369757,0.8615898236975792
0.6046046046046046,0.8338273781316226,0.8338273781316293
0.6056056056056056,0.8034384435331968,0.8034384435332033
0.6066066066066066,0.7704127251795306,0.7704127251795346
0.6076076076076076,0.7347460084487283,0.7347460084487333
0.6086086086086087,0.696441415534095,0.6964414155340978
0.6096096096096096,0.6555107968159876,0.6555107968159886
0.6106106106106106,0.6119762565887011,0.611976256588706
0.6116116116116116,0.5658718089477829,0.5658718089477868
0.6126126126126126,0.5172451547055198,0.5172451547055196
0.6136136136136137,0.46615956411366344,0.4661595641136615
0.6146146146146146,0.4126958428602256,0.41269584286022926
0.6156156156156156,0.356954350250885,0.35695435025088573
0.6166166166166166,0.29905702874163986,0.29905702874164125
0.6176176176176176,0.23914939321637918,0.23914939321637885
0.6186186186186187,0.17740241689220787,0.17740241689220837
0.6196196196196196,0.11401423893766077,0.11401423893766233
0.6206206206206206,0.049211607437669704,0.0492116074376695
0.6216216216216216,-0.01674903893419201,-0.016749038934191218
0.6226226226226226,-0.08358095524716931,-0.08358095524716902
0.6236236236236237,-0.15096705003596683,-0.150967050035972
0.6246246246246246,-0.21856052977940557,-0.2185605297794112
0.6256256256256256,-0.2859863314534958,-0.28598633145350216
0.6266266266266266,-0.3528434331929483,-0.35284343319295486
0.6276276276276276,-0.41870811163117644,-0.41870811163118227
0.6286286286286287,-0.4831381843663698,-0.48313818436637546
0.6296296296296297,-0.545678237394368,-0.5456782373943765
0.6306306306306306,-0.6058657912571048,-0.6058657912571151
0.6316316316316316,-0.6632383080124852,-0.6632383080124883
0.6326326326326326,-0.7173408868330099,-0.717340886833019
0.6336336336336337,-0.7677344428311852,-0.7677344428311921
0.6346346346346347,-0.8140041159475195,-0.8140041159475225
0.6356356356356356,-0.8557676190038046,-0.8557676190038163
0.6366366366366366,-0.8926832106310313,-0.8926832106310415
0.6376376376376376,-0.9244569732283878,-0.9244569732283985
0.6386386386386387,-0.9508490905543815,-0.9508490905543943
0.6396396396396397,-0.9716788544132853,-0.9716788544132974
0.6406406406406406,-0.9868281836365457,-0.9868281836365533
0.6416416416416416,-0.996243507711656,-0.9962435077116648
0.6426426426426426,-0.999935946903318,-0.9999359469033291
0.6436436436436437,-0.9979798043858487,-0.9979798043858619
0.6446446446446447,-0.9905094672164573,-0.9905094672164642
0.6456456456456456,-0.9777148857346586,-0.9777148857346666
0.6466466466466466,-0.9598358600162623,-0.959835860016277
0.6476476476476476,-0.9371554037304227,-0.9371554037304346
0.6486486486486487,-0.9099924783645815,-0.9099924783645941
0.6496496496496497,-0.8786943943715954,-0.8786943943716083
0.6506506506506506,-0.8436291620834808,-0.8436291620834893
0.6516516516516516,-0.8051780472284499,-0.8051780472284561
0.6526526526526526,-0.7637285473739078,-0.7637285473739154
0.6536536536536537,-0.7196679606897725,-0.7196679606897876
0.6546546546546547,-0.673377671026945,-0.673377671026951
0.6556556556556556,-0.6252282268870499,-0.6252282268870557
0.6566566566566566,-0.57557524916027,-0.575575249160284
0.6576576576576576,-0.524756165452526,-0.5247561654525309
0.6586586586586587,-0.47308773853104996,-0.47308773853105734
0.6596596596596597,-0.42086433328810086,-0.42086433328810724
0.6606606606606606,-0.3683568504716017,-0.3683568504716076
0.6616616616616616,-0.31581224564930194,-0.31581224564930677
0.6626626626626626,-0.26345354757544265,-0.2634535475754525
0.6636636636636637,-0.21148029029951987,-0.2114802902995262
0.6646646646646647,-0.1600692769540873,-0.16006927695409867
0.6656656656656657,-0.10937559919930367,-0.1093755991993125
0.6666666666666666,-0.05953384391368291,-0.0595338439136921
0.6676676676676676,-0.010659427169156471,-0.010659427169158908
0.6686686686686687,0.03714999577102567,0.03714999577102218
0.6696696696696697,0.08381308718311674,0.08381308718310876
0.6706706706706707,0.1292633850879031,0.12926338508789575
0.6716716716716716,0.17344789037489508,0.17344789037489128
0.6726726726726726,0.21632570380886082,0.21632570380885668
0.6736736736736737,0.25786672826124246,0.2578667282612378
0.6746746746746747,0.29805044674055137,0.29805044674054315
0.6756756756756757,0.3368647828361533,0.3368647828361513
0.6766766766766766,0.3743050469706292,0.37430504697062256
0.6776776776776777,0.41037296929894135,0.4103729692989412
0.6786786786786787,0.44507581811238445,0.44507581811237784
0.6796796796796797,0.47842560111868687,0.4784256011186847
0.6806806806806807,0.5104383458966824,0.5104383458966802
0.6816816816816816,0.5411334550919259,0.5411334550919212
0.6826826826826827,0.570533131463433,0.5705331314634278
0.6836836836836837,0.598661867654036,0.5986618676540315
0.6846846846846847,0.6255459954896911,0.6255459954896915
0.6856856856856857,0.651213289674392,0.6512132896743905
0.6866866866866866,0.6756926209040338,0.67569262090403
0.6876876876876877,0.6990136536463283,0.6990136536463291
0.6886886886886887,0.721206584102309,0.7212065841023069
0.6896896896896897,0.7423019141608654,0.7423019141608643
0.6906906906906907,0.7623302574669985,0.7623302574669948
0.6916916916916916,0.7813221740366304,0.781322174036628
0.6926926926926927,0.7993080301585571,0.799308030158554
0.6936936936936937,0.8163178806211211,0.8163178806211204
0.6946946946946947,0.8323813705843478,0.8323813705843468
0.6956956956956957,0.8475276546844516,0.847527654684449
0.6966966966966966,0.8617853312058095,0.8617853312058092
0.6976976976976977,0.8751823893849505,0.8751823893849466
0.6986986986986987,0.887746168121432,0.887746168121432
0.6996996996996997,0.8995033245629154,0.899503324562914
0.7007007007007007,0.9104798112059573,0.910479811205952
0.7017017017017017,0.9207008603118713,0.9207008603118692
0.7027027027027027,0.9301909745790071,0.9301909745790051
0.7037037037037037,0.9389739231400716,0.9389739231400688
0.7047047047047047,0.9470727420672662,0.947072742067265
0.7057057057057057,0.9545097386694578,0.9545097386694598
0.7067067067067067,0.9613064989561991,0.9613064989561985
0.7077077077077077,0.9674838977235652,0.9674838977235608
0.7087087087087087,0.9730621107879384,0.9730621107879346
0.7097097097097097,0.9780606289567308,0.9780606289567314
0.7107107107107107,0.9824982733803392,0.9824982733803405
0.7117117117117117,0.9863932119786867,0.9863932119786845
0.7127127127127127,0.9897629766783844,0.9897629766783842
0.7137137137137137,0.9926244812344396,0.9926244812344412
0.7147147147147147,0.994994039443264,0.994994039443262
0.7157157157157157,0.9968873835827812,0.9968873835827813
0.7167167167167167,0.9983196829405109,0.9983196829405102
0.7177177177177178,0.99930556231261,0.9993055623126132
0.7187187187187187,0.9998591203759132,0.9998591203759094
0.7197197197197197,0.9999939478516913,0.9999939478516908
0.7207207207207207,0.9997231453942538,0.999723145394256
0.7217217217217217,0.9990593411499747,0.9990593411499761
0.7227227227227228,0.998014707943116,0.9980147079431164
0.7237237237237237,0.9966009800541545,0.9966009800541529
0.7247247247247247,0.9948294695641369,0.994829469564135
0.7257257257257257,0.9927110822456177,0.9927110822456163
0.7267267267267267,0.9902563329864191,0.9902563329864156
0.7277277277277278,0.9874753607374251,0.9874753607374234
0.7287287287287287,0.9843779429799417,0.9843779429799414
0.7297297297297297,0.980973509711526,0.9809735097115259
0.7307307307307307,0.9772711569522495,0.9772711569522522
0.7317317317317317,0.9732796597758742,0.9732796597758748
0.7327327327327328,0.9690074848722965,0.9690074848723003
0.7337337337337337,0.9644628026494857,0.9644628026494881
0.7347347347347347,0.959653498884292,0.9596534988842945
0.7357357357357357,0.9545871859327172,0.9545871859327183
0.7367367367367368,0.949271213510981,0.9492712135109821
0.7377377377377378,0.9437126790593636,0.943712679059365
0.7387387387387387,0.9379184377012995,0.9379184377012989
0.7397397397397397,0.9318951118104086,0.9318951118104079
0.7407407407407407,0.925649100198447,0.9256491001984479
0.7417417417417418,0.9191865869371292,0.9191865869371282
0.7427427427427428,0.912513549826809,0.9125135498268101
0.7437437437437437,0.9056357685249385,0.905635768524938
0.7447447447447447,0.8985588323469966,0.8985588323469965
0.7457457457457457,0.8912881477524719,0.8912881477524726
0.7467467467467468,0.883828945528161,0.8838289455281597
0.7477477477477478,0.8761862876808353,0.8761862876808344
0.7487487487487487,0.868365074050982,0.8683650740509812
0.7497497497497497,0.8603700486590211,0.8603700486590223
0.7507507507507507,0.8522058057950997,0.8522058057950996
0.7517517517517518,0.843876795863169,0.8438767958631678
0.7527527527527528,0.8353873309897326,0.8353873309897337
0.7537537537537538,0.8267415904073018,0.8267415904073017
0.7547547547547547,0.81794362562224,0.8179436256222401
0.7557557557557557,0.8089973653763171,0.8089973653763165
0.7567567567567568,0.7999066204109612,0.7999066204109594
0.7577577577577578,0.7906750880428498,0.7906750880428484
0.7587587587587588,0.7813063565591776,0.7813063565591787
0.7597597597597597,0.7718039094405064,0.7718039094405059
0.7607607607607607,0.7621711294189639,0.762171129418965
0.7617617617617618,0.7524113023790571,0.7524113023790542
0.7627627627627628,0.7425276211082114,0.7425276211082111
0.7637637637637638,0.7325231889037592,0.7325231889037577
0.7647647647647647,0.7224010230428852,0.722401023042886
0.7657657657657657,0.7121640581217237,0.7121640581217271
0.7667667667667668,0.7018151492695737,0.7018151492695753
0.7677677677677678,0.6913570752438996,0.6913570752438971
0.7687687687687688,0.6807925414116139,0.6807925414116148
0.7697697697697697,0.6701241826218254,0.6701241826218232
0.7707707707707707,0.6593545659750817,0.6593545659750838
0.7717717717717718,0.6484861934939017,0.648486193493901
0.7727727727727728,0.6375215046991354,0.6375215046991346
0.7737737737737738,0.6264628790966114,0.6264628790966086
0.7747747747747747,0.6153126385782098,0.6153126385782072
0.7757757757757757,0.6040730497414322,0.6040730497414336
0.7767767767767768,0.5927463261313025,0.5927463261313024
0.7777777777777778,0.5813346304082904,0.5813346304082888
0.7787787787787788,0.5698400764458037,0.5698400764458025
0.7797797797797797,0.5582647313606383,0.558264731360638
0.7807807807807807,0.5466106174796448,0.5466106174796452
0.7817817817817818,0.5348797142456977,0.5348797142456992
0.7827827827827828,0.5230739600659904,0.5230739600659937
0.7837837837837838,0.5111952541055155,0.511195254105515
0.7847847847847848,0.49924545802845377,0.49924545802845577
0.7857857857857857,0.48722639769017123,0.4872263976901706
0.7867867867867868,0.4751398647822968,0.4751398647822995
0.7877877877877878,0.46298761843338665,0.462987618433385
0.7887887887887888,0.4507713867674434,0.45077138676743833
0.7897897897897898,0.43849286842262947,0.43849286842262847
0.7907907907907907,0.4261537340322952,0.42615373403229706
0.7917917917917918,0.41375562767041457,0.4137556276704176
0.7927927927927928,0.40130016826346226,0.4013001682634625
0.7937937937937938,0.3887889509706671,0.388788950970665
0.7947947947947948,0.3762235485345186,0.37622354853451456
0.7957957957957957,0.3636055126033224,0.36360551260332064
0.7967967967967968,0.35093637502759795,0.3509363750276
0.7977977977977978,0.33821764913193647,0.3382176491319354
0.7987987987987988,0.3254508309640275,0.3254508309640287
0.7997997997997998,0.3126374005224016,0.3126374005224015
0.8008008008008007,0.29977882296443237,0.29977882296443326
0.8018018018018018,0.28687654979608507,0.2868765497960801
0.8028028028028028,0.2739320200448757,0.27393202004487394
0.8038038038038038,0.26094666141742107,0.2609466614174212
0.8048048048048048,0.24792189144295942,0.24792189144295984
0.8058058058058059,0.2348591186041918,0.23485911860418884
0.8068068068068068,0.22175974345670502,0.22175974345670257
0.8078078078078078,0.20862515973827114,0.20862515973827245
0.8088088088088088,0.19545675546924968,0.195456755469247
0.8098098098098098,0.18225591404529587,0.18225591404529728
0.8108108108108109,0.16902401532356084,0.1690240153235596
0.8118118118118118,0.15576243670355872,0.15576243670355927
0.8128128128128128,0.14247255420378677,0.14247255420379068
0.8138138138138138,0.1291557435352691,0.1291557435352647
0.8148148148148148,0.11581338117306486,0.11581338117306539
0.8158158158158159,0.1024468454268731,0.10244684542687021
0.8168168168168168,0.08905751751172546,0.08905751751172508
0.8178178178178178,0.07564678261985945,0.07564678261985869
0.8188188188188188,0.06221603099476545,0.062216030994768245
0.8198198198198198,0.04876665900844999,0.04876665900844657
0.8208208208208209,0.03530007024287769,0.035300070242878956
0.8218218218218218,0.021817676576618362,0.02181767657661915
0.8228228228228228,0.008320899277636067,0.008320899277635685
0.8238238238238238,-0.005188829896786988,-0.005188829896787039
0.8248248248248248,-0.018710067592040826,-0.01871006759204219
0.8258258258258259,-0.032241357739161064,-0.0322413577391627
0.8268268268268268,-0.04578123042782257,-0.04578123042782256
0.8278278278278278,-0.05932820076845334,-0.05932820076845813
0.8288288288288288,-0.07288076774252464,-0.07288076774252861
0.8298298298298298,-0.08643741304011245,-0.08643741304011388
0.8308308308308309,-0.09999659988381794,-0.09999659988381704
0.8318318318318318,-0.11355677183816175,-0.11355677183816093
0.8328328328328328,-0.127116351603544,-0.12711635160354784
0.8338338338338338,-0.1406737397939056,-0.14067373979390407
0.8348348348348348,-0.15422731369717915,-0.15422731369718146
0.8358358358358359,-0.16777542601771386,-0.1677754260177151
0.8368368368368369,-0.1813164035997587,-0.18131640359975965
0.8378378378378378,-0.1948485461312076,-0.19484854613121005
0.8388388388388388,-0.20837012482671485,-0.20837012482671657
0.8398398398398398,-0.22187938108939448,-0.2218793810893951
0.8408408408408409,-0.23537452515024893,-0.23537452515024904
0.8418418418418419,-0.24885373468453986,-0.24885373468454508
0.8428428428428428,-0.26231515340433204,-0.2623151534043324
0.8438438438438438,-0.27575688962637346,-0.27575688962637435
0.8448448448448448,-0.2891770148146153,-0.2891770148146182
0.8458458458458459,-0.302573562096593,-0.30257356209659325
0.8468468468468469,-0.3159445247529664,-0.3159445247529705
0.8478478478478478,-0.3292878546795284,-0.3292878546795295
0.8488488488488488,-0.3426014608209735,-0.34260146082097465
0.8498498498498498,-0.3558832075758605,-0.35588320757586067
0.8508508508508509,-0.36913091317206215,-0.36913091317206626
0.8518518518518519,-0.38234234801222244,-0.3823423480122242
0.8528528528528528,-0.3955152329886114,-0.3955152329886119
0.8538538538538538,-0.4086472377669261,-0.4086472377669259
0.8548548548548548,-0.4217359790385709,-0.4217359790385715
0.8558558558558559,-0.4347790187410312,-0.4347790187410333
0.8568568568568569,-0.4477738622459708,-0.44777386224597127
0.8578578578578578,-0.46071795651483316,-0.4607179565148326
0.8588588588588588,-0.4736086882216522,-0.4736086882216547
0.8598598598598598,-0.48644338184301694,-0.4864433818430177
0.8608608608608609,-0.49921929771504675,-0.4992192977150496
0.8618618618618619,-0.5119336300574773,-0.5119336300574788
0.8628628628628628,-0.5245835049649265,-0.5245835049649259
0.8638638638638638,-0.5371659783656006,-0.5371659783655998
0.8648648648648649,-0.5496780339477432,-0.5496780339477442
0.8658658658658659,-0.5621165810542952,-0.5621165810542997
0.8668668668668669,-0.5744784525463759,-0.5744784525463781
0.8678678678678678,-0.5867604026362724,-0.5867604026362783
0.8688688688688688,-0.5989591046908553,-0.5989591046908564
0.8698698698698699,-0.6110711490064332,-0.6110711490064383
0.8708708708708709,-0.6230930405563069,-0.6230930405563087
0.8718718718718719,-0.6350211967124202,-0.6350211967124223
0.8728728728728729,-0.6468519449427076,-0.6468519449427114
0.8738738738738738,-0.6585815204860551,-0.6585815204860601
0.8748748748748749,-0.6702060640068482,-0.6702060640068525
0.8758758758758759,-0.6817216192315697,-0.6817216192315726
0.8768768768768769,-0.6931241305699484,-0.6931241305699526
0.8778778778778779,-0.7044094407236551,-0.7044094407236574
0.8788788788788788,-0.7155732882857004,-0.7155732882857039
0.8798798798798799,-0.7266113053341225,-0.7266113053341239
0.8808808808808809,-0.7375190150238744,-0.7375190150238761
0.8818818818818819,-0.7482918291812202,-0.7482918291812244
0.8828828828828829,-0.7589250459053151,-0.7589250459053191
0.8838838838838838,-0.7694138471821138,-0.7694138471821141
0.8848848848848849,-0.7797532965162367,-0.7797532965162401
0.8858858858858859,-0.7899383365868432,-0.7899383365868466
0.8868868868868869,-0.7999637869341302,-0.7999637869341363
0.8878878878878879,-0.8098243416836305,-0.8098243416836324
0.8888888888888888,-0.8195145673160233,-0.8195145673160256
0.8898898898898899,-0.829028900490838,-0.8290289004908409
0.8908908908908909,-0.8383616459330462,-0.8383616459330477
0.8918918918918919,-0.8475069743922314,-0.8475069743922341
0.8928928928928929,-0.8564589206847856,-0.8564589206847896
0.8938938938938938,-0.8652113818302567,-0.8652113818302587
0.8948948948948949,-0.8737581152938783,-0.8737581152938779
0.8958958958958959,-0.8820927373480697,-0.882092737348074
0.8968968968968969,-0.890208721566632,-0.8902087215666336
0.8978978978978979,-0.8980993974661906,-0.8980993974661929
0.8988988988988988,-0.9057579493105596,-0.9057579493105606
0.8998998998998999,-0.9131774150945068,-0.9131774150945107
0.9009009009009009,-0.9203506857245851,-0.9203506857245877
0.9019019019019019,-0.927270504415736,-0.9272705044157395
0.9029029029029029,-0.9339294663234171,-0.9339294663234221
0.9039039039039038,-0.9403200184323026,-0.9403200184323056
0.9049049049049049,-0.9464344597236283,-0.9464344597236347
0.9059059059059059,-0.9522649416446589,-0.9522649416446602
0.9069069069069069,-0.9578034689048086,-0.9578034689048136
0.9079079079079079,-0.9630419006244324,-0.9630419006244388
0.9089089089089089,-0.9679719518634315,-0.9679719518634362
0.9099099099099099,-0.9725851955582785,-0.9725851955582793
0.9109109109109109,-0.9768730648972734,-0.9768730648972753
0.9119119119119119,-0.9808268561653258,-0.9808268561653275
0.9129129129129129,-0.9844377320907736,-0.9844377320907776
0.9139139139139139,-0.9876967257281145,-0.987696725728116
0.914914914914915,-0.9905947449118974,-0.990594744911899
0.9159159159159159,-0.9931225773182005,-0.9931225773182023
0.9169169169169169,-0.9952708961714728,-0.9952708961714749
0.9179179179179179,-0.9970302666355464,-0.9970302666355499
0.9189189189189189,-0.9983911529289262,-0.9983911529289279
0.91991991991992,-0.999343926205313,-0.999343926205317
0.9209209209209209,-0.9998788732413726,-0.9998788732413766
0.9219219219219219,-0.999986205974458,-0.9999862059744609
0.9229229229229229,-0.9996560719337194,-0.9996560719337222
0.9239239239239239,-0.9988785656084631,-0.9988785656084673
0.924924924924925,-0.9976437407979495,-0.9976437407979538
0.9259259259259259,-0.9959416239868721,-0.9959416239868744
0.9269269269269269,-0.9937622287905908,-0.9937622287905938
0.9279279279279279,-0.9910955715137201,-0.9910955715137248
0.9289289289289289,-0.9879316878649583,-0.987931687864959
0.92992992992993,-0.9842606508698369,-0.9842606508698369
0.9309309309309309,-0.9800725900217192,-0.9800725900217226
0.9319319319319319,-0.9753577117093895,-0.9753577117093932
0.9329329329329329,-0.970106320957191,-0.9701063209571972
0.933933933933934,-0.9643088445109811,-0.9643088445109836
0.934934934934935,-0.9579558552996422,-0.9579558552996462
0.9359359359359359,-0.9510380982980531,-0.951038098298056
0.9369369369369369,-0.9435465178128665,-0.9435465178128665
0.9379379379379379,-0.9354722862072444,-0.9354722862072472
0.938938938938939,-0.9268068340749059,-0.9268068340749082
0.93993993993994,-0.9175418818671143,-0.917541881867118
0.9409409409409409,-0.9076694729692089,-0.907669472969214
0.9419419419419419,-0.8971820082148225,-0.897182008214827
0.9429429429429429,-0.8860722818174147,-0.8860722818174203
0.943943943943944,-0.8743335186887604,-0.8743335186887626
0.944944944944945,-0.8619594131037417,-0.8619594131037438
0.9459459459459459,-0.8489441686592185,-0.8489441686592211
0.9469469469469469,-0.8352825394628198,-0.8352825394628242
0.9479479479479479,-0.8209698724743094,-0.8209698724743133
0.948948948948949,-0.8060021509084974,-0.8060021509084992
0.94994994994995,-0.7903760385941659,-0.7903760385941683
0.950950950950951,-0.7740889251681967,-0.7740889251681985
0.9519519519519519,-0.7571389719683408,-0.7571389719683452
0.9529529529529529,-0.7395251584714947,-0.739525158471499
0.953953953953954,-0.7212473291078018,-0.7212473291078044
0.954954954954955,-0.7023062402633375,-0.7023062402633393
0.955955955955956,-0.6827036072670899,-0.6827036072670967
0.9569569569569569,-0.6624421511403287,-0.6624421511403352
0.9579579579579579,-0.6415256448691945,-0.6415256448691958
0.958958958958959,-0.6199589589443877,-0.61995895894439
0.95995995995996,-0.5977481058953499,-0.597748105895351
0.960960960960961,-0.5749002835305775,-0.5749002835305779
0.9619619619619619,-0.5514239165810891,-0.5514239165810892
0.9629629629629629,-0.527328696430541,-0.5273286964305434
0.963963963963964,-0.5026256186035348,-0.5026256186035359
0.964964964964965,-0.47732701767365354,-0.4773270176736557
0.965965965965966,-0.4514465992444936,-0.4514465992444948
0.9669669669669669,-0.424999468651607,-0.4249994686516103
0.9679679679679679,-0.39800215602994593,-0.39800215602994593
0.968968968968969,-0.3704726373916148,-0.37047263739162106
0.96996996996997,-0.3424303513617362,-0.34243035136174027
0.970970970970971,-0.3138962112268182,-0.31389621122681843
0.9719719719719719,-0.2848926119604697,-0.28489261196047333
0.9729729729729729,-0.2554434319052709,-0.2554434319052725
0.973973973973974,-0.22557402880783772,-0.2255740288078405
0.974974974974975,-0.1953112299265307,-0.19531122992653416
0.975975975975976,-0.16468331595756291,-0.1646833159575637
0.9769769769769769,-0.1337199985561792,-0.133719998556181
0.9779779779779779,-0.10245239126422447,-0.10245239126422312
0.978978978978979,-0.07091297369440018,-0.07091297369440541
0.97997997997998,-0.039135548864182496,-0.039135548864183134
0.980980980980981,-0.007155193618520263,-0.007155193618522571
0.9819819819819819,0.02499179786987972,0.02499179786988026
0.9829829829829829,0.05726797748176024,0.05726797748175905
0.983983983983984,0.08963481331831255,0.08963481331830825
0.984984984984985,0.12205276650185629,0.12205276650185581
0.985985985985986,0.1544813744004003,0.15448137440040055
0.986986986986987,0.18687934000801698,0.1868793400080122
0.9879879879879879,0.21920462715508598,0.21920462715508526
0.988988988988989,0.2514145611651104,0.2514145611651093
0.98998998998999,0.28346593451942825,0.2834659345194278
0.990990990990991,0.31531511703815224,0.3153151170381495
0.991991991991992,0.3469181700356952,0.3469181700356929
0.992992992992993,0.37823096386346766,0.37823096386346855
0.993993993993994,0.4092092982111093,0.40920929821110696
0.994994994994995,0.43980902450176673,0.43980902450176906
0.995995995995996,0.46998616968705803,0.46998616968705564
0.996996996996997,0.4996970607239614,0.4996970607239608
0.997997997997998,0.5288984489994882,0.5288984489994888
0.998998998998999,0.5575476339597869,0.5575476339597857
1.0,0.5856025851988488,0.5856025851988509


==> hardy/Hardy_plot5_unit_circle_imaginary_part.csv <==
theta,exact_imag,recovered_imag
0.0,-0.5577834973622043,-0.5577834973622007
0.001001001001001001,-0.49277416845947464,-0.49277416845946326
0.002002002002002002,-0.4253968051958723,-0.4253968051958669
0.003003003003003003,-0.3561390796573897,-0.3561390796573803
0.004004004004004004,-0.2854851323043502,-0.28548513230433603
0.005005005005005005,-0.21390984693148216,-0.21390984693146958
0.006006006006006006,-0.14187373490163477,-0.14187373490162752
0.007007007007007007,-0.06981849555269497,-0.0698184955526856
0.008008008008008008,0.0018367092411467687,0.0018367092411529229
0.009009009009009009,0.07269825516200022,0.07269825516201639
0.01001001001001001,0.14240034264698523,0.1424003426469942
0.011011011011011011,0.210606603477446,0.21060660347745436
0.012012012012012012,0.277011074729226,0.27701107472923786
0.013013013013013013,0.341338599553986,0.3413385995539883
0.014014014014014014,0.40334472177334696,0.40334472177334985
0.015015015015015015,0.46281514516862976,0.4628151451686209
0.016016016016016016,0.5195648291327607,0.5195648291327623
0.017017017017017015,0.5734367905728586,0.5734367905728754
0.018018018018018018,0.6243006781810329,0.6243006781810347
0.01901901901901902,0.6720511799730295,0.6720511799730369
0.02002002002002002,0.716606318827199,0.716606318827202
0.02102102102102102,0.7579056840709931,0.7579056840709959
0.022022022022022022,0.7959086403176452,0.7959086403176459
0.023023023023023025,0.8305925480350164,0.8305925480350154
0.024024024024024024,0.8619510239448013,0.8619510239447981
0.025025025025025023,0.8899922634514777,0.8899922634514761
0.026026026026026026,0.9147374419805834,0.9147374419805905
0.02702702702702703,0.9362192074119935,0.9362192074119918
0.028028028028028028,0.9544802717386427,0.9544802717386528
0.029029029029029027,0.969572106648057,0.9695721066480618
0.03003003003003003,0.9815537448786114,0.9815537448786169
0.031031031031031032,0.9904906868967879,0.9904906868967973
0.03203203203203203,0.9964539106203025,0.9964539106203031
0.03303303303303303,0.9995189805170247,0.9995189805170297
0.03403403403403403,0.9997652513816475,0.9997652513816435
0.035035035035035036,0.9972751613765803,0.997275161376584
0.036036036036036036,0.9921336084667821,0.9921336084667918
0.037037037037037035,0.9844274041338567,0.9844274041338622
0.03803803803803804,0.9742447981801362,0.9742447981801293
0.03903903903903904,0.9616750684918118,0.9616750684918093
0.04004004004004004,0.9468081697900694,0.946808169790064
0.04104104104104104,0.9297344356334895,0.9297344356334863
0.04204204204204204,0.9105443282220317,0.9105443282220258
0.043043043043043044,0.8893282308740805,0.8893282308740864
0.044044044044044044,0.8661762783886487,0.8661762783886551
0.04504504504504504,0.8411782208535739,0.841178220853572
0.04604604604604605,0.8144233168081201,0.8144233168081146
0.04704704704704705,0.786000252008117,0.7860002520081245
0.04804804804804805,0.755997080368643,0.7559970803686449
0.04904904904904905,0.7245011839696565,0.7245011839696527
0.050050050050050046,0.6915992493020324,0.6915992493020281
0.05105105105105105,0.6573772572030806,0.6573772572030698
0.05205205205205205,0.6219204841821084,0.6219204841821104
0.05305305305305305,0.585313513067278,0.5853135130672737
0.05405405405405406,0.5476402511156355,0.5476402511156295
0.055055055055055056,0.508983953919548,0.5089839539195415
0.056056056056056056,0.4694272536155954,0.4694272536155884
0.057057057057057055,0.42905219005775813,0.42905219005774947
0.058058058058058054,0.3879402437562864,0.3879402437562776
0.05905905905905906,0.34617236950860414,0.34617236950859914
0.06006006006006006,0.3038290297600328,0.3038290297600154
0.06106106106106106,0.260990226831253,0.2609902268312563
0.062062062062062065,0.21773553323766362,0.2177355332376621
0.06306306306306306,0.17414411940418253,0.1741441194041713
0.06406406406406406,0.13029477814861065,0.1302947781485933
0.06506506506506507,0.08626594536875457,0.08626594536875026
0.06606606606606606,0.04213571642372814,0.0421357164237281
0.06706706706706707,-0.0020181422504974454,-0.002018142250514221
0.06806806806806806,-0.046118186706710924,-0.04611818670670509
0.06906906906906907,-0.09008729460791794,-0.09008729460792753
0.07007007007007007,-0.13384867024232608,-0.13384867024233105
0.07107107107107107,-0.17732585573494578,-0.17732585573496257
0.07207207207207207,-0.22044274872652256,-0.2204427487265297
0.07307307307307308,-0.2631236267596536,-0.26312362675965617
0.07407407407407407,-0.3052931785819999,-0.3052931785820049
0.07507507507507508,-0.3468765425471942,-0.34687654254719386
0.07607607607607608,-0.387799352264682,-0.3877993522646937
0.07707707707707707,-0.42798778962028755,-0.4279877896202933
0.07807807807807808,-0.4673686452590333,-0.4673686452590482
0.07907907907907907,-0.5058693865907116,-0.5058693865907168
0.08008008008008008,-0.5434182333464384,-0.5434182333464381
0.08108108108108109,-0.5799442406807456,-0.5799442406807472
0.08208208208208208,-0.6153773897786556,-0.6153773897786631
0.08308308308308308,-0.649648685890202,-0.6496486858902054
0.08408408408408408,-0.682690263676285,-0.6826902636763016
0.08508508508508508,-0.7144354997091695,-0.714435499709176
0.08608608608608609,-0.7448191319287618,-0.7448191319287616
0.08708708708708708,-0.7737773858115077,-0.7737773858115093
0.08808808808808809,-0.8012481069630896,-0.8012481069631039
0.0890890890890891,-0.8271708997986558,-0.8271708997986659
0.09009009009009009,-0.8514872719254913,-0.8514872719255133
0.09109109109109109,-0.8741407837930892,-0.8741407837930881
0.0920920920920921,-0.8950772031247621,-0.8950772031247771
0.09309309309309309,-0.914244663593232,-0.914244663593244
0.0940940940940941,-0.9315938271511616,-0.9315938271511596
0.09509509509509509,-0.9470780493757353,-0.9470780493757465
0.0960960960960961,-0.9606535471356301,-0.9606535471356464
0.0970970970970971,-0.9722795678384568,-0.9722795678384539
0.0980980980980981,-0.9819185594687185,-0.9819185594687341
0.0990990990990991,-0.9895363405796552,-0.9895363405796616
0.10010010010010009,-0.9951022693590027,-0.9951022693590041
0.1011011011011011,-0.9985894108481036,-0.9985894108481024
0.1021021021021021,-0.9999747013571977,-0.9999747013571899
0.1031031031031031,-0.999239109087591,-0.9992391090875987
0.1041041041041041,-0.9963677899440994,-0.9963677899441158
0.10510510510510511,-0.9913502374994023,-0.9913502374994181
0.1061061061061061,-0.9841804260565518,-0.984180426056557
0.10710710710710711,-0.9748569457465718,-0.9748569457465939
0.10810810810810811,-0.9633831285964026,-0.9633831285964084
0.1091091091091091,-0.9497671645078624,-0.949767164507874
0.11011011011011011,-0.9340222061016619,-0.9340222061016787
0.1111111111111111,-0.9161664614021583,-0.916166461402165
0.11211211211211211,-0.8962232733682182,-0.8962232733682303
0.11311311311311312,-0.8742211853140209,-0.8742211853140396
0.11411411411411411,-0.8501939913103735,-0.8501939913103789
0.11511511511511512,-0.8241807707122588,-0.8241807707122719
0.11611611611611611,-0.7962259060220506,-0.7962259060220613
0.11711711711711711,-0.7663790833690158,-0.7663790833690212
0.11811811811811812,-0.7346952749649701,-0.7346952749649756
0.11911911911911911,-0.7012347029820305,-0.7012347029820463
0.12012012012012012,-0.6660627843912396,-0.6660627843912406
0.12112112112112113,-0.6292500563991942,-0.6292500563991981
0.12212212212212212,-0.5908720822237011,-0.5908720822237091
0.12312312312312312,-0.5510093370570829,-0.5510093370570928
0.12412412412412413,-0.5097470741771687,-0.5097470741771711
0.12512512512512514,-0.4671751712793235,-0.46717517127932745
0.12612612612612611,-0.42338795721766154,-0.42338795721766614
0.12712712712712712,-0.37848401945872673,-0.3784840194587352
0.12812812812812813,-0.332565992664821,-0.3325659926648333
0.12912912912912913,-0.2857403289366751,-0.2857403289366904
0.13013013013013014,-0.23811705035406272,-0.23811705035406683
0.13113113113113112,-0.18980948455846333,-0.1898094845584689
0.13213213213213212,-0.14093398422181344,-0.14093398422181785
0.13313313313313313,-0.09160963133979674,-0.09160963133979844
0.13413413413413414,-0.04195792737558866,-0.04195792737559717
0.13513513513513514,0.007897529640123297,0.007897529640120693
0.13613613613613612,0.057831379875110646,0.057831379875105005
0.13713713713713713,0.1077168470868453,0.10771684708684098
0.13813813813813813,0.15742609334421045,0.1574260933442178
0.13913913913913914,0.20683058174046706,0.20683058174046587
0.14014014014014015,0.2558014457231759,0.255801445723175
0.14114114114114115,0.3042098636415061,0.30420986364150515
0.14214214214214213,0.35192743709561214,0.35192743709561314
0.14314314314314314,0.39882657166624674,0.3988265716662361
0.14414414414414414,0.444780858605367,0.44478085860536165
0.14514514514514515,0.4896654560797266,0.48966545607973344
0.14614614614614616,0.5333574685785216,0.5333574685785142
0.14714714714714713,0.575736323122947,0.5757363231229398
0.14814814814814814,0.6166841409489131,0.6166841409488975
0.14914914914914915,0.6560861033735317,0.6560861033735312
0.15015015015015015,0.6938308106008331,0.6938308106008311
0.15115115115115116,0.7298106322711311,0.7298106322711339
0.15215215215215216,0.7639220486112261,0.7639220486112249
0.15315315315315314,0.7960659810980826,0.7960659810980835
0.15415415415415415,0.8261481116060816,0.8261481116060814
0.15515515515515516,0.8540791890666013,0.8540791890665989
0.15615615615615616,0.8797753227276518,0.8797753227276559
0.15715715715715717,0.9031582611603575,0.9031582611603608
0.15815815815815815,0.9241556562170112,0.9241556562170045
0.15915915915915915,0.9427013112021649,0.9427013112021654
0.16016016016016016,0.9587354125732159,0.9587354125732128
0.16116116116116116,0.9722047445396121,0.9722047445396154
0.16216216216216217,0.9830628859803132,0.983062885980315
0.16316316316316315,0.9912703891466785,0.9912703891466831
0.16416416416416416,0.9967949396633872,0.9967949396633836
0.16516516516516516,0.9996114973821925,0.999611497382201
0.16616616616616617,0.9997024176834046,0.9997024176834012
0.16716716716716717,0.9970575528575899,0.9970575528575889
0.16816816816816815,0.9916743332356399,0.9916743332356384
0.16916916916916916,0.9835578277689967,0.9835578277689991
0.17017017017017017,0.9727207837947495,0.9727207837947496
0.17117117117117117,0.9591836457518135,0.9591836457518065
0.17217217217217218,0.94297455264596,0.942974552645961
0.17317317317317318,0.924129314093277,0.9241293140932811
0.17417417417417416,0.9026913648038899,0.9026913648038921
0.17517517517517517,0.8787116974018783,0.8787116974018834
0.17617617617617617,0.8522487735127988,0.8522487735127997
0.17717717717717718,0.8233684130887637,0.82336841308877
0.1781781781781782,0.7921436619817678,0.7921436619817708
0.17917917917917917,0.7586546378208473,0.7586546378208516
0.18018018018018017,0.7229883542967422,0.7229883542967492
0.18118118118118118,0.6852385240103774,0.6852385240103751
0.18218218218218218,0.645505340098019,0.6455053400980217
0.1831831831831832,0.6038952369075,0.6038952369075083
0.1841841841841842,0.5605206300655537,0.5605206300655624
0.18518518518518517,0.5154996363467033,0.5154996363467041
0.18618618618618618,0.46895577382871184,0.46895577382871595
0.1871871871871872,0.4210176428982474,0.42101764289825444
0.1881881881881882,0.3718185887526391,0.371818588752642
0.1891891891891892,0.3214963461289316,0.3214963461289326
0.19019019019019018,0.2701926670791476,0.27019266707915457
0.19119119119119118,0.21805293270025602,0.21805293270027498
0.1921921921921922,0.16522574981743243,0.16522574981743748
0.1931931931931932,0.1118625337096395,0.11186253370964627
0.1941941941941942,0.058117078055487395,0.05811707805548255
0.19519519519519518,0.004145113364328036,0.004145113364336428
0.1961961961961962,-0.04989614475891189,-0.04989614475891102
0.1971971971971972,-0.1038484560875516,-0.10384845608754145
0.1981981981981982,-0.15755302348459077,-0.15755302348459505
0.1991991991991992,-0.21085096628417854,-0.210850966284171
0.20020020020020018,-0.2635837977168611,-0.26358379771686685
0.2012012012012012,-0.3155939047028569,-0.3155939047028489
0.2022022022022022,-0.3667250282981241,-0.3667250282981084
0.2032032032032032,-0.4168227430495389,-0.4168227430495384
0.2042042042042042,-0.4657349334988807,-0.46573493349887246
0.20520520520520522,-0.5133122660711371,-0.5133122660711212
0.2062062062062062,-0.5594086545915827,-0.5594086545915838
0.2072072072072072,-0.6038817176983332,-0.6038817176983176
0.2082082082082082,-0.6465932264528743,-0.6465932264528578
0.2092092092092092,-0.6874095405006493,-0.6874095405006344
0.21021021021021022,-0.7262020311963915,-0.7262020311963835
0.2112112112112112,-0.7628474901849146,-0.7628474901849158
0.2122122122122122,-0.7972285220161125,-0.7972285220161088
0.2132132132132132,-0.8292339194729215,-0.8292339194729157
0.21421421421421422,-0.8587590204013908,-0.8587590204013915
0.21521521521521522,-0.8857060449521679,-0.8857060449521501
0.21621621621621623,-0.9099844122707935,-0.9099844122707756
0.2172172172172172,-0.9315110358093134,-0.931511035809317
0.2182182182182182,-0.9502105965718447,-0.9502105965718339
0.21921921921921922,-0.9660157937502888,-0.9660157937502678
0.22022022022022023,-0.9788675723516392,-0.9788675723516286
0.22122122122122123,-0.988715327563585,-0.988715327563565
0.2222222222222222,-0.9955170857478296,-0.9955170857478116
0.22322322322322322,-0.9992396620896474,-0.9992396620896504
0.22422422422422422,-0.9998587950652753,-0.99985879506525
0.22522522522522523,-0.9973592580136267,-0.99735925801361
0.22622622622622623,-0.9917349482146061,-0.9917349482145983
0.2272272272272272,-0.9829889539798448,-0.9829889539798261
0.22822822822822822,-0.97113360035279,-0.9711336003527958
0.22922922922922923,-0.9561904740906887,-0.9561904740906861
0.23023023023023023,-0.9381904286607361,-0.9381904286607132
0.23123123123123124,-0.9171735700245338,-0.9171735700245298
0.23223223223223222,-0.8931892240078796,-0.8931892240078589
0.23323323323323322,-0.8662958860560955,-0.8662958860560823
0.23423423423423423,-0.8365611541567924,-0.8365611541567765
0.23523523523523523,-0.8040616456726786,-0.8040616456726741
0.23623623623623624,-0.7688828987648263,-0.7688828987648145
0.23723723723723725,-0.7311192590025182,-0.7311192590025151
0.23823823823823823,-0.6908737516480812,-0.6908737516480664
0.23923923923923923,-0.6482579399751968,-0.6482579399751816
0.24024024024024024,-0.6033917698263854,-0.6033917698263587
0.24124124124124124,-0.5564034004403801,-0.5564034004403642
0.24224224224224225,-0.5074290213845716,-0.5074290213845531
0.24324324324324323,-0.45661265521121996,-0.45661265521120403
0.24424424424424424,-0.4041059452219225,-0.404105945221904
0.24524524524524524,-0.35006792747322113,-0.35006792747319343
0.24624624624624625,-0.2946647858907919,-0.2946647858907741
0.24724724724724725,-0.2380695890824854,-0.23806958908246417
0.24824824824824826,-0.18046200715538946,-0.18046200715537297
0.24924924924924924,-0.12202800655320953,-0.12202800655318036
0.2502502502502503,-0.0629595206420997,-0.06295952064207389
0.25125125125125125,-0.003454093491961955,-0.0034540934919499167
0.25225225225225223,0.056285505968267265,0.05628550596827209
0.25325325325325326,0.11605170249003324,0.11605170249006258
0.25425425425425424,0.1756325690265567,0.17563256902656793
0.2552552552552553,0.23481232070307254,0.234812320703094
0.25625625625625625,0.29337185183321823,0.293371851833232
0.25725725725725723,0.3510893196484584,0.3510893196484538
0.25825825825825827,0.4077407784036076,0.40774077840362344
0.25925925925925924,0.4631008674309186,0.4631008674309223
0.2602602602602603,0.5169435565240519,0.5169435565240719
0.26126126126126126,0.5690429517267631,0.569042951726779
0.26226226226226224,0.6191741641658564,0.6191741641658539
0.26326326326326327,0.667114243989088,0.6671142439891051
0.26426426426426425,0.7126431807346871,0.7126431807347009
0.2652652652652653,0.7555449705582833,0.7555449705582908
0.26626626626626626,0.7956087496672228,0.7956087496672202
0.26726726726726724,0.832629992057398,0.8326299920574176
0.2682682682682683,0.8664117682121311,0.866411768212136
0.26926926926926925,0.896766059813187,0.8967660598131888
0.2702702702702703,0.9235151237410315,0.9235151237410477
0.27127127127127126,0.9464928967253458,0.9464928967253564
0.27227227227227224,0.9655464299746364,0.9655464299746469
0.2732732732732733,0.9805373410034112,0.9805373410034006
0.27427427427427425,0.9913432677321701,0.9913432677321774
0.2752752752752753,0.9978593078174267,0.9978593078174443
0.27627627627627627,0.9999994241396839,0.9999994241396855
0.2772772772772773,0.997697795512648,0.9976977955126567
0.2782782782782783,0.9909100900557822,0.9909100900557865
0.27927927927927926,0.9796146373813437,0.9796146373813388
0.2802802802802803,0.9638134748715966,0.9638134748715951
0.28128128128128127,0.9435332429477828,0.9435332429477832
0.2822822822822823,0.9188259044373518,0.9188259044373599
0.2832832832832833,0.8897692639981872,0.8897692639981802
0.28428428428428426,0.8564672651103904,0.8564672651104019
0.2852852852852853,0.8190500444294554,0.8190500444294602
0.2862862862862863,0.7776737263176112,0.7776737263176188
0.2872872872872873,0.7325199441118405,0.7325199441118362
0.2882882882882883,0.6837950790971282,0.683795079097129
0.28928928928928926,0.6317292131486577,0.6317292131486641
0.2902902902902903,0.5765747964732547,0.5765747964732484
0.2912912912912913,0.5186050376757482,0.5186050376757593
0.2922922922922923,0.458112029331488,0.45811202933148226
0.2932932932932933,0.3954046281775151,0.39540462817750655
0.29429429429429427,0.3308061147422424,0.3308061147422293
0.2952952952952953,0.2646516625197626,0.26465166251977323
0.2962962962962963,0.19728565146589414,0.19728565146589933
0.2972972972972973,0.12905886447501452,0.12905886447500992
0.2982982982982983,0.060325608439515094,0.06032560843950824
0.29929929929929927,-0.008559196616651046,-0.008559196616650833
0.3003003003003003,-0.07724291607709866,-0.07724291607710004
0.3013013013013013,-0.1453780430874653,-0.1453780430874731
0.3023023023023023,-0.21262494240456584,-0.2126249424045752
0.3033033033033033,-0.27865445603505823,-0.2786544560350624
0.30430430430430433,-0.3431503345498643,-0.34315033454987687
0.3053053053053053,-0.40581146238694704,-0.4058114623869537
0.3063063063063063,-0.46635385054998224,-0.46635385054998485
0.3073073073073073,-0.5245123756848024,-0.5245123756848074
0.3083083083083083,-0.5800422503732927,-0.5800422503733105
0.30930930930930933,-0.6327202154271083,-0.6327202154271042
0.3103103103103103,-0.6823454508023725,-0.6823454508023926
0.3113113113113113,-0.7287402073193944,-0.7287402073194013
0.3123123123123123,-0.7717501665082978,-0.7717501665083061
0.3133133133133133,-0.8112445404913748,-0.8112445404913882
0.31431431431431434,-0.8471159277641099,-0.8471159277641123
0.3153153153153153,-0.8792799439896217,-0.8792799439896302
0.3163163163163163,-0.9076746494466473,-0.9076746494466563
0.3173173173173173,-0.9322597965681056,-0.9322597965681114
0.3183183183183183,-0.9530159221010852,-0.9530159221010956
0.31931931931931934,-0.9699433088546863,-0.9699433088547029
0.3203203203203203,-0.9830608418423652,-0.9830608418423724
0.3213213213213213,-0.9924047829443327,-0.9924047829443463
0.32232232232232233,-0.9980274870946497,-0.9980274870946647
0.3233233233233233,-0.9999960815214364,-0.9999960815214461
0.32432432432432434,-0.9983911278216123,-0.9983911278216274
0.3253253253253253,-0.9933052847139281,-0.9933052847139351
0.3263263263263263,-0.9848419872603551,-0.9848419872603587
0.32732732732732733,-0.9731141562431738,-0.9731141562431773
0.3283283283283283,-0.9582429492910511,-0.9582429492910554
0.32932932932932935,-0.9403565633108247,-0.9403565633108408
0.3303303303303303,-0.9195890958414894,-0.919589095841493
0.3313313313313313,-0.8960794711336734,-0.8960794711336854
0.33233233233233234,-0.8699704350923982,-0.8699704350924115
0.3333333333333333,-0.8414076217180585,-0.8414076217180628
0.33433433433433435,-0.8105386923465374,-0.8105386923465473
0.3353353353353353,-0.777512547826866,-0.7775125478268732
0.3363363363363363,-0.7424786127794384,-0.7424786127794407
0.33733733733733734,-0.7055861902439926,-0.7055861902439976
0.3383383383383383,-0.6669838843438599,-0.6669838843438726
0.33933933933933935,-0.626819088049955,-0.6268190880499538
0.34034034034034033,-0.585237532712759,-0.5852375327127555
0.34134134134134136,-0.5423828957280241,-0.5423828957280412
0.34234234234234234,-0.49839646250034536,-0.4983964625003459
0.3433433433433433,-0.45341683875345173,-0.45341683875345123
0.34434434434434436,-0.40757970919509096,-0.4075797091950876
0.34534534534534533,-0.3610176385651478,-0.3610176385651472
0.34634634634634637,-0.31385991116786044,-0.3138599111678637
0.34734734734734735,-0.2662324051017046,-0.2662324051017117
0.3483483483483483,-0.21825749754554835,-0.2182574975455463
0.34934934934934936,-0.1700539976287068,-0.17005399762871876
0.35035035035035034,-0.121737103598708,-0.1217371035987071
0.35135135135135137,-0.07341838119800777,-0.0734183811980213
0.35235235235235235,-0.025205760364919966,-0.025205760364921614
0.3533533533533533,0.022796452420207534,0.022796452420197233
0.35435435435435436,0.07048754861754374,0.07048754861752804
0.35535535535535534,0.11777038121227144,0.11777038121227484
0.3563563563563564,0.1645513194792892,0.16455131947929003
0.35735735735735735,0.21074019681905562,0.21074019681905665
0.35835835835835833,0.256250253377065,0.25625025337706697
0.35935935935935936,0.3009980749901354,0.30099807499012826
0.36036036036036034,0.34490352984368394,0.3449035298436858
0.3613613613613614,0.38788970407499324,0.38788970407499435
0.36236236236236236,0.4298828374183205,0.4298828374183147
0.36336336336336333,0.47081225985865593,0.47081225985865804
0.36436436436436437,0.5106103301410047,0.5106103301410008
0.36536536536536535,0.5492123768714631,0.5492123768714625
0.3663663663663664,0.5865566428442108,0.5865566428442076
0.36736736736736736,0.6225842331341928,0.6225842331341911
0.3683683683683684,0.6572390674085808,0.6572390674085753
0.36936936936936937,0.6904678368298448,0.6904678368298428
0.37037037037037035,0.7222199658493723,0.7222199658493844
0.3713713713713714,0.7524475791221593,0.7524475791221588
0.37237237237237236,0.7811054737095974,0.7811054737095998
0.3733733733733734,0.8081510966783245,0.8081510966783235
0.3743743743743744,0.8335445281479869,0.8335445281479827
0.37537537537537535,0.8572484697889823,0.8572484697889767
0.3763763763763764,0.8792282387223868,0.879228238722385
0.37737737737737737,0.899451766728222,0.8994517667282249
0.3783783783783784,0.9178896046239691,0.917889604623972
0.3793793793793794,0.9345149316333312,0.9345149316333323
0.38038038038038036,0.9493035695246383,0.9493035695246395
0.3813813813813814,0.962234001259313,0.9622340012593142
0.38238238238238237,0.973287393853004,0.9732873938530061
0.3833833833833834,0.9824476251154689,0.9824476251154748
0.3843843843843844,0.9897013138995727,0.9897013138995738
0.38538538538538536,0.9950378534555259,0.9950378534555357
0.3863863863863864,0.9984494474529461,0.9984494474529525
0.38738738738738737,0.9999311482011695,0.999931148201173
0.3883883883883884,0.9994808965673788,0.9994808965673826
0.3893893893893894,0.9970995630626025,0.9970995630626025
0.39039039039039036,0.9927909895377727,0.9927909895377794
0.3913913913913914,0.9865620309062352,0.9865620309062401
0.3923923923923924,0.9784225962851693,0.9784225962851822
0.3933933933933934,0.9683856889272306,0.9683856889272351
0.3943943943943944,0.9564674442950967,0.956467444295096
0.39539539539539537,0.9426871656162666,0.9426871656162714
0.3963963963963964,0.9270673562436839,0.9270673562436824
0.3973973973973974,0.9096337481395989,0.9096337481396085
0.3983983983983984,0.8904153257965689,0.8904153257965829
0.3993993993993994,0.869444344910316,0.8694443449103253
0.40040040040040037,0.8467563451249832,0.8467563451249834
0.4014014014014014,0.8223901561827772,0.8223901561827818
0.4024024024024024,0.7963878968266258,0.7963878968266316
0.4034034034034034,0.7687949658273537,0.7687949658273614
0.4044044044044044,0.7396600245357137,0.7396600245357189
0.40540540540540543,0.7090349703947674,0.7090349703947803
0.4064064064064064,0.6769749008896457,0.6769749008896465
0.4074074074074074,0.6435380674594408,0.6435380674594494
0.4084084084084084,0.6087858189505342,0.6087858189505388
0.4094094094094094,0.5727825342507226,0.5727825342507259
0.41041041041041043,0.5355955438099952,0.5355955438100063
0.4114114114114114,0.49729503982581774,0.4972950398258237
0.4124124124124124,0.45795397494760276,0.45795397494761714
0.4134134134134134,0.4176479494370822,0.4176479494370845
0.4144144144144144,0.37645508680663314,0.37645508680663586
0.41541541541541543,0.33445589804684117,0.33445589804685205
0.4164164164164164,0.29173313464570744,0.2917331346457196
0.4174174174174174,0.24837163069495824,0.24837163069496804
0.4184184184184184,0.20445813447228867,0.2044581344722961
0.4194194194194194,0.16008112998142413,0.16008112998143198
0.42042042042042044,0.11533064902310754,0.11533064902311663
0.4214214214214214,0.0702980744592682,0.07029807445927294
0.4224224224224224,0.025075935417154457,0.025075935417161577
0.42342342342342343,-0.02024230473922163,-0.020242304739217398
0.4244244244244244,-0.06556246676923876,-0.06556246676922961
0.42542542542542544,-0.11078987927895811,-0.11078987927895212
0.4264264264264264,-0.1558296067801487,-0.15582960678013835
0.4274274274274274,-0.20058668100740315,-0.20058668100739885
0.42842842842842843,-0.24496633437525112,-0.24496633437524862
0.4294294294294294,-0.2888742344270985,-0.2888742344270938
0.43043043043043044,-0.3322167181087731,-0.3322167181087725
0.4314314314314314,-0.37490102469163944,-0.3749010246916342
0.43243243243243246,-0.4168355261743515,-0.41683552617434505
0.43343343343343343,-0.4579299540077789,-0.4579299540077687
0.4344344344344344,-0.4980956210152982,-0.4980956210152885
0.43543543543543545,-0.5372456374193488,-0.5372456374193392
0.4364364364364364,-0.5752951199353419,-0.5752951199353425
0.43743743743743746,-0.6121613929546535,-0.6121613929546599
0.43843843843843844,-0.647764180909012,-0.6477641809090138
0.4394394394394394,-0.6820257909885176,-0.6820257909885162
0.44044044044044045,-0.7148712854735306,-0.7148712854735296
0.44144144144144143,-0.7462286430360557,-0.7462286430360503
0.44244244244244246,-0.7760289084678448,-0.7760289084678407
0.44344344344344344,-0.8042063303990014,-0.8042063303989961
0.4444444444444444,-0.8306984866813958,-0.830698486681398
0.44544544544544545,-0.8554463972243606,-0.8554463972243652
0.44644644644644643,-0.8783946241848217,-0.8783946241848158
0.44744744744744747,-0.8994913595289767,-0.8994913595289702
0.44844844844844844,-0.9186885000968191,-0.9186885000968165
0.4494494494494494,-0.935941710413145,-0.9359417104131409
0.45045045045045046,-0.9512104735979909,-0.9512104735979929
0.45145145145145144,-0.9644581308352252,-0.9644581308352214
0.45245245245245247,-0.9756519099588336,-0.9756519099588374
0.45345345345345345,-0.9847629438124362,-0.9847629438124428
0.4544544544544544,-0.9917662791269656,-0.9917662791269595
0.45545545545545546,-0.9966408767451839,-0.9966408767451793
0.45645645645645644,-0.9993696040979393,-0.9993696040979485
0.4574574574574575,-0.9999392209067377,-0.9999392209067414
0.45845845845845845,-0.9983403591492004,-0.998340359149214
0.45945945945945943,-0.994567498379022,-0.9945674983790245
0.46046046046046046,-0.9886189375389868,-0.9886189375389908
0.46146146146146144,-0.9804967644461273,-0.9804967644461241
0.4624624624624625,-0.9702068241603062,-0.9702068241603132
0.46346346346346345,-0.9577586874732563,-0.9577586874732636
0.46446446446446443,-0.943165620773308,-0.9431656207733028
0.46546546546546547,-0.9264445585524107,-0.926444558552416
0.46646646646646645,-0.9076160798260697,-0.9076160798260715
0.4674674674674675,-0.886704389734261,-0.8867043897342661
0.46846846846846846,-0.8637373075809729,-0.8637373075809702
0.4694694694694695,-0.838746262552592,-0.8387462625525937
0.47047047047047047,-0.8117662983293906,-0.8117662983293922
0.47147147147147145,-0.7828360877703191,-0.7828360877703194
0.4724724724724725,-0.7519979588069853,-0.7519979588069897
0.47347347347347346,-0.7192979326282591,-0.719297932628274
0.4744744744744745,-0.684785775169708,-0.6847857751697161
0.4754754754754755,-0.6485150628411164,-0.6485150628411218
0.47647647647647645,-0.6105432633278004,-0.6105432633278122
0.4774774774774775,-0.5709318321850485,-0.5709318321850559
0.47847847847847846,-0.5297463258064539,-0.5297463258064621
0.4794794794794795,-0.4870565311827711,-0.48705653118277314
0.4804804804804805,-0.44293661267371637,-0.4429366126737322
0.48148148148148145,-0.3974652757869554,-0.3974652757869571
0.4824824824824825,-0.35072594769017956,-0.35072594769018484
0.48348348348348347,-0.3028069738693027,-0.3028069738693132
0.4844844844844845,-0.2538018299810451,-0.25380182998105816
0.4854854854854855,-0.2038093475263603,-0.20380934752637425
0.48648648648648646,-0.15293395148456684,-0.15293395148457634
0.4874874874874875,-0.10128590749104319,-0.10128590749105226
0.48848848848848847,-0.04898157550675391,-0.04898157550676585
0.4894894894894895,0.0038563337895980167,0.003856333789586719
0.4904904904904905,0.0570985044611656,0.05709850446114817
0.49149149149149146,0.11060876809492615,0.11060876809491771
0.4924924924924925,0.1642438703644718,0.16424387036446209
0.4934934934934935,0.21785325890950205,0.21785325890949303
0.4944944944944945,0.2712789012284425,0.27127890122842246
0.4954954954954955,0.3243551425126096,0.32435514251259157
0.4964964964964965,0.3769086146360561,0.3769086146360383
0.4974974974974975,0.4287582088281888,0.42875820882816895
0.4984984984984985,0.4797151258620662,0.4797151258620528
0.4994994994994995,0.5295830188430923,0.5295830188430771
0.5005005005005005,0.5781582448235402,0.5781582448235238
0.5015015015015015,0.625230242426509,0.6252302424264955
0.5025025025025025,0.670582053353698,0.6705820533536844
0.5035035035035035,0.7139910059767539,0.713991005976733
0.5045045045045045,0.7552295790605152,0.7552295790604902
0.5055055055055055,0.7940664629165389,0.7940664629165226
0.5065065065065065,0.8302678338085308,0.8302678338085068
0.5075075075075075,0.8635988550977425,0.8635988550977166
0.5085085085085085,0.8938254153022598,0.8938254153022333
0.5095095095095095,0.9207161088422082,0.9207161088421854
0.5105105105105106,0.9440444596728569,0.9440444596728292
0.5115115115115115,0.963591381231412,0.9635913812313845
0.5125125125125125,0.979147858159423,0.9791478581593979
0.5135135135135135,0.9905178262014538,0.9905178262014352
0.5145145145145145,0.9975212166982838,0.997521216698266
0.5155155155155156,0.9999971214648182,0.9999971214647968
0.5165165165165165,0.9978070229473441,0.9978070229473226
0.5175175175175175,0.9908380238764256,0.9908380238764003
0.5185185185185185,0.9790060007491724,0.979006000749155
0.5195195195195195,0.9622585970416416,0.9622585970416165
0.5205205205205206,0.940577965765285,0.940577965765271
0.5215215215215215,0.9139831675363036,0.9139831675362871
0.5225225225225225,0.8825321303624355,0.8825321303624147
0.5235235235235235,0.8463230813936274,0.8463230813936058
0.5245245245245245,0.8054953692745979,0.8054953692745767
0.5255255255255256,0.7602296085890283,0.760229608588998
0.5265265265265265,0.7107470950228585,0.7107470950228204
0.5275275275275275,0.6573084608169019,0.6573084608168824
0.5285285285285285,0.6002115640362141,0.6002115640361989
0.5295295295295295,0.5397886310837628,0.5397886310837361
0.5305305305305306,0.4764026984365448,0.4764026984365274
0.5315315315315315,0.4104434253546611,0.41044342535464107
0.5325325325325325,0.3423223728490713,0.3423223728490491
0.5335335335335335,0.2724678641205587,0.27246786412054447
0.5345345345345345,0.20131955682863292,0.20131955682861347
0.5355355355355356,0.1293228670426355,0.12932286704262252
0.5365365365365365,0.05692338806815288,0.056923388068130354
0.5375375375375375,-0.015438555559413416,-0.015438555559427858
0.5385385385385385,-0.08733308744493522,-0.08733308744495438
0.5395395395395395,-0.15834557464908727,-0.15834557464909793
0.5405405405405406,-0.22808093981451266,-0.2280809398145306
0.5415415415415415,-0.29616741227970683,-0.2961674122797261
0.5425425425425425,-0.36225966339148125,-0.36225966339149474
0.5435435435435435,-0.4260412946755314,-0.4260412946755491
0.5445445445445445,-0.48722667018382665,-0.4872266701838459
0.5455455455455456,-0.5455621051713658,-0.5455621051713766
0.5465465465465466,-0.600826441458634,-0.6008264414586403
0.5475475475475475,-0.6528310548560875,-0.6528310548560937
0.5485485485485485,-0.7014193515662743,-0.7014193515662847
0.5495495495495496,-0.7464658184784823,-0.7464658184784878
0.5505505505505506,-0.7878746968739488,-0.7878746968739555
0.5515515515515516,-0.8255783505721859,-0.8255783505721948
0.5525525525525525,-0.8595353983867856,-0.8595353983867956
0.5535535535535535,-0.8897286774079605,-0.8897286774079634
0.5545545545545546,-0.9161630985943918,-0.9161630985944027
0.5555555555555556,-0.9388634499374725,-0.938863449937478
0.5565565565565566,-0.957872195514946,-0.9578721955149542
0.5575575575575575,-0.9732473114820617,-0.9732473114820693
0.5585585585585585,-0.9850601927937959,-0.9850601927938007
0.5595595595595596,-0.9933936574782232,-0.9933936574782277
0.5605605605605606,-0.9983400687875987,-0.9983400687876104
0.5615615615615616,-0.9999995896754398,-0.9999995896754451
0.5625625625625625,-0.9984785788644112,-0.9984785788644118
0.5635635635635635,-0.9938881333158219,-0.9938881333158148
0.5645645645645646,-0.986342778183559,-0.9863427781835519
0.5655655655655656,-0.9759593023021103,-0.9759593023021054
0.5665665665665666,-0.962855734871033,-0.9628557348710336
0.5675675675675675,-0.9471504571924816,-0.9471504571924696
0.5685685685685685,-0.9289614420259946,-0.928961442025987
0.5695695695695696,-0.9084056122737694,-0.9084056122737654
0.5705705705705706,-0.8855983102303965,-0.8855983102303998
0.5715715715715716,-0.8606528684570396,-0.8606528684570393
0.5725725725725725,-0.8336802734120851,-0.8336802734120823
0.5735735735735735,-0.8047889132326992,-0.8047889132326942
0.5745745745745746,-0.7740844014689516,-0.7740844014689633
0.5755755755755756,-0.7416694690827851,-0.7416694690827784
0.5765765765765766,-0.7076439176047461,-0.7076439176047447
0.5775775775775776,-0.6721046269639765,-0.672104626963974
0.5785785785785785,-0.635145612148719,-0.6351456121487125
0.5795795795795796,-0.5968581234979444,-0.5968581234979375
0.5805805805805806,-0.557330786055161,-0.5573307860551666
0.5815815815815816,-0.516649774022471,-0.5166497740224656
0.5825825825825826,-0.47489901692885905,-0.47489901692886016
0.5835835835835835,-0.4321604346644013,-0.4321604346643896
0.5845845845845846,-0.38851419902818085,-0.38851419902816964
0.5855855855855856,-0.3440390198881176,-0.3440390198881098
0.5865865865865866,-0.2988124544524116,-0.29881245445240334
0.5875875875875876,-0.25291123850327235,-0.2529112385032647
0.5885885885885885,-0.20641163873966634,-0.20641163873966117
0.5895895895895896,-0.1593898256148494,-0.15938982561483261
0.5905905905905906,-0.1119222662318239,-0.11192226623181512
0.5915915915915916,-0.06408613696994774,-0.06408613696993737
0.5925925925925926,-0.015959755553113537,-0.015959755553111132
0.5935935935935935,0.03237696777474025,0.03237696777474541
0.5945945945945946,0.08084206043688763,0.08084206043691011
0.5955955955955956,0.12935099978272604,0.12935099978274212
0.5965965965965966,0.17781620848297197,0.1778162084829903
0.5975975975975976,0.22614653461389442,0.22614653461390166
0.5985985985985985,0.2742467186220412,0.27424671862204497
0.5995995995995996,0.3220168501692858,0.3220168501693006
0.6006006006006006,0.3693518188574216,0.3693518188574283
0.6016016016016016,0.41614076404328754,0.41614076404329703
0.6026026026026026,0.46226653040060306,0.46226653040062127
0.6036036036036035,0.5076051375831354,0.5076051375831478
0.6046046046046046,0.5520252743110022,0.5520252743110191
0.6056056056056056,0.5953878294464449,0.5953878294464565
0.6066066066066066,0.6375454751478092,0.637545475147826
0.6076076076076076,0.6783423199747,0.6783423199747163
0.6086086086086087,0.7176136528305972,0.7176136528306062
0.6096096096096096,0.7551858018114926,0.7551858018115069
0.6106106106106106,0.7908761352902735,0.790876135290285
0.6116116116116116,0.8244932357746542,0.824493235774665
0.6126126126126126,0.855837280056008,0.855837280056025
0.6136136136136137,0.8847006616847092,0.8847006616847227
0.6146146146146146,0.9108688935768327,0.9108688935768472
0.6156156156156156,0.9341218292262404,0.9341218292262593
0.6166166166166166,0.9542352401584318,0.9542352401584454
0.6176176176176176,0.9709827844633702,0.9709827844633839
0.6186186186186187,0.9841383959996718,0.9841383959996803
0.6196196196196196,0.9934791156936605,0.9934791156936679
0.6206206206206206,0.9987883748289228,0.9987883748289382
0.6216216216216216,0.9998597250088568,0.9998597250088683
0.6226226226226226,0.9965009904259846,0.9965009904259925
0.6236236236236237,0.9885387952950749,0.9885387952950937
0.6246246246246246,0.9758233932544123,0.9758233932544328
0.6256256256256256,0.9582336970811275,0.9582336970811353
0.6266266266266266,0.9356823775473229,0.9356823775473337
0.6276276276276276,0.9081208715001867,0.9081208715002017
0.6286286286286287,0.8755441135700551,0.8755441135700691
0.6296296296296297,0.8379947859230276,0.8379947859230327
0.6306306306306306,0.795566868958486,0.7955668689584953
0.6316316316316316,0.7484082754651658,0.7484082754651752
0.6326326326326326,0.6967223636984989,0.6967223636985077
0.6336336336336337,0.6407681525253065,0.6407681525253182
0.6346346346346347,0.5808591044483078,0.5808591044483217
0.6356356356356356,0.5173603988174634,0.5173603988174735
0.6366366366366366,0.4506846851818504,0.45068468518185467
0.6376376376376376,0.38128638141088284,0.38128638141089477
0.6386386386386387,0.3096546576299233,0.30965465762992583
0.6396396396396397,0.23630531920818013,0.23630531920818065
0.6406406406406406,0.16177186399554827,0.16177186399555943
0.6416416416416416,0.08659603537335081,0.08659603537335625
0.6426426426426426,0.011318219408320491,0.011318219408326224
0.6436436436436437,-0.06353196075977635,-0.0635319607597713
0.6446446446446447,-0.13744451736815966,-0.1374445173681531
0.6456456456456456,-0.2099371387174445,-0.20993713871743758
0.6466466466466466,-0.2805621532331972,-0.2805621532331979
0.6476476476476476,-0.34891223718705133,-0.34891223718705366
0.6486486486486487,-0.4146247572442875,-0.41462475724428616
0.6496496496496497,-0.47738470995616294,-0.47738470995615157
0.6506506506506506,-0.5369262862649954,-0.5369262862649944
0.6516516516516516,-0.5930331460056634,-0.593033146005661
0.6526526526526526,-0.6455375325464305,-0.6455375325464247
0.6536536536536537,-0.6943183897583487,-0.6943183897583485
0.6546546546546547,-0.7392986623566459,-0.7392986623566493
0.6556556556556556,-0.7804419672875583,-0.7804419672875609
0.6566566566566566,-0.817748819964964,-0.8177488199649748
0.6576576576576576,-0.8512525869679134,-0.8512525869679202
0.6586586586586587,-0.8810153186248098,-0.881015318624813
0.6596596596596597,-0.9071235929937927,-0.907123592993795
0.6606606606606606,-0.9296844791167819,-0.929684479116791
0.6616616616616616,-0.948821703745202,-0.9488217037452036
0.6626626626626626,-0.964672083285256,-0.9646720832852628
0.6636636636636637,-0.9773822623798916,-0.9773822623799006
0.6646646646646647,-0.9871057828699984,-0.987105782869995
0.6656656656656657,-0.9940004921023917,-0.9940004921023989
0.6666666666666666,-0.9982262876867463,-0.9982262876867517
0.6676676676676676,-0.9999431866923347,-0.9999431866923316
0.6686686686686687,-0.9993097006505092,-0.9993097006505186
0.6696696696696697,-0.9964814932635909,-0.9964814932635955
0.6706706706706707,-0.9916102950633473,-0.9916102950633452
0.6716716716716716,-0.9848430480662875,-0.9848430480662853
0.6726726726726726,-0.9763212534159026,-0.9763212534159013
0.6736736736736737,-0.966180495795607,-0.9661804957956153
0.6746746746746747,-0.9545501197934873,-0.954550119793492
0.6756756756756757,-0.9415530351949128,-0.9415530351949212
0.6766766766766766,-0.9273056302063079,-0.9273056302063081
0.6776776776776777,-0.9119177737432048,-0.9119177737432048
0.6786786786786787,-0.8954928900508298,-0.8954928900508369
0.6796796796796797,-0.8781280909948269,-0.8781280909948379
0.6806806806806807,-0.8599143533156419,-0.8599143533156485
0.6816816816816816,-0.8409367299507554,-0.8409367299507573
0.6826826826826827,-0.8212745861784154,-0.8212745861784182
0.6836836836836837,-0.8010018528174466,-0.8010018528174548
0.6846846846846847,-0.7801872900315724,-0.7801872900315729
0.6856856856856857,-0.7588947564395605,-0.758894756439563
0.6866866866866866,-0.7371834792341981,-0.7371834792342068
0.6876876876876877,-0.7151083218757887,-0.715108321875794
0.6886886886886887,-0.6927200466620573,-0.6927200466620543
0.6896896896896897,-0.6700655700997599,-0.6700655700997623
0.6906906906906907,-0.647188209526642,-0.6471882095266462
0.6916916916916916,-0.6241279198679351,-0.6241279198679325
0.6926926926926927,-0.600921519771134,-0.6009215197711414
0.6936936936936937,-0.5776029066566772,-0.5776029066566845
0.6946946946946947,-0.5542032604596617,-0.5542032604596664
0.6956956956956957,-0.530751236027836,-0.5307512360278375
0.6966966966966966,-0.5072731442906201,-0.5072731442906219
0.6976976976976977,-0.4837931224298769,-0.48379312242988637
0.6986986986986987,-0.4603332933709157,-0.460333293370919
0.6996996996996997,-0.4369139149766919,-0.4369139149766955
0.7007007007007007,-0.413553519373691,-0.41355351937370044
0.7017017017017017,-0.3902690428678394,-0.3902690428678406
0.7027027027027027,-0.3670759469261904,-0.36707594692620304
0.7037037037037037,-0.343988330707514,-0.34398833070752055
0.7047047047047047,-0.32101903562435197,-0.32101903562435397
0.7057057057057057,-0.2981797424124559,-0.29817974241245837
0.7067067067067067,-0.2754810611722196,-0.27548106117221993
0.7077077077077077,-0.2529326148317427,-0.2529326148317491
0.7087087087087087,-0.23054311646397613,-0.23054311646397907
0.7097097097097097,-0.20832044087119192,-0.2083204408711946
0.7107107107107107,-0.18627169082996126,-0.1862716908299641
0.7117117117117117,-0.16440325836908093,-0.16440325836908654
0.7127127127127127,-0.1427208814320505,-0.14272088143205153
0.7137137137137137,-0.12122969625491826,-0.12122969625491697
0.7147147147147147,-0.0999342857700811,-0.09993428577008634
0.7157157157157157,-0.07883872432680344,-0.07883872432680716
0.7167167167167167,-0.05794661900023002,-0.057946619000234345
0.7177177177177178,-0.03726114774236587,-0.03726114774237077
0.7187187187187187,-0.0167850946111943,-0.016785094611194706
0.7197197197197197,0.003479117702496121,0.00347911770249254
0.7207207207207207,0.023529397846448336,0.023529397846446254
0.7217217217217217,0.04336395808711043,0.04336395808710369
0.7227227227227228,0.06298128872304137,0.06298128872304531
0.7237237237237237,0.08238013446880978,0.0823801344688071
0.7247247247247247,0.10155947265882825,0.10155947265882315
0.7257257257257257,0.12051849313168164,0.12051849313168417
0.7267267267267267,0.13925657966606966,0.13925657966607086
0.7277277277277278,0.15777329284924704,0.1577732928492428
0.7287287287287287,0.17606835426781395,0.17606835426780965
0.7297297297297297,0.1941416319192039,0.19414163191920009
0.7307307307307307,0.21199312674992615,0.211993126749921
0.7317317317317317,0.22962296023385945,0.2296229602338551
0.7327327327327328,0.24703136291059805,0.2470313629106019
0.7337337337337337,0.2642186638099214,0.2642186638099253
0.7347347347347347,0.2811852806943087,0.2811852806943077
0.7357357357357357,0.29793171105650457,0.29793171105649374
0.7367367367367368,0.314458523814179,0.3144585238141765
0.7377377377377378,0.33076635164810564,0.33076635164810586
0.7387387387387387,0.3468558839344591,0.34685588393446154
0.7397397397397397,0.3627278602256328,0.36272786022563375
0.7407407407407407,0.37838306423755647,0.37838306423755264
0.7417417417417418,0.39382231830467823,0.39382231830467407
0.7427427427427428,0.40904647826680385,0.40904647826680074
0.7437437437437437,0.42405642875476335,0.42405642875476346
0.7447447447447447,0.43885307884439184,0.4388530788443936
0.7457457457457457,0.4534373580506665,0.45343735805066776
0.7467467467467468,0.4678102126360428,0.4678102126360405
0.7477477477477478,0.4819726022089566,0.4819726022089591
0.7487487487487487,0.49592549659039664,0.4959254965903901
0.7497497497497497,0.509669872928028,0.5096698729280207
0.7507507507507507,0.523206713039048,0.5232067130390481
0.7517517517517518,0.5365370009642525,0.5365370009642495
0.7527527527527528,0.5496617207172544,0.549661720717258
0.7537537537537538,0.5625818542139497,0.5625818542139491
0.7547547547547547,0.5752983793684306,0.5752983793684315
0.7557557557557557,0.5878122683426874,0.5878122683426881
0.7567567567567568,0.6001244859383066,0.6001244859383037
0.7577577577577578,0.6122359881193107,0.612235988119314
0.7587587587587588,0.6241477206561153,0.6241477206561199
0.7597597597597597,0.6358606178812702,0.6358606178812665
0.7607607607607607,0.6473756015484556,0.6473756015484472
0.7617617617617618,0.6586935797867263,0.6586935797867293
0.7627627627627628,0.6698154461427267,0.6698154461427284
0.7637637637637638,0.6807420787040173,0.6807420787040208
0.7647647647647647,0.6914743392972652,0.6914743392972637
0.7657657657657657,0.702013072755483,0.7020130727554831
0.7667667667667668,0.7123591062488955,0.7123591062488992
0.7677677677677678,0.7225132486745152,0.7225132486745125
0.7687687687687688,0.7324762900997654,0.7324762900997615
0.7697697697697697,0.7422490012559322,0.7422490012559358
0.7707707707707707,0.7518321330774642,0.7518321330774633
0.7717717717717718,0.7612264162834814,0.7612264162834709
0.7727727727727728,0.770432560998138,0.7704325609981392
0.7737737737737738,0.7794512564067011,0.7794512564066955
0.7747747747747747,0.7882831704444316,0.7882831704444335
0.7757757757757757,0.7969289495156292,0.7969289495156269
0.7767767767767768,0.8053892182403756,0.8053892182403752
0.7777777777777778,0.8136645792266343,0.8136645792266325
0.7787787787787788,0.8217556128656758,0.8217556128656754
0.7797797797797797,0.8296628771488045,0.8296628771488017
0.7807807807807807,0.8373869075036461,0.8373869075036491
0.7817817817817818,0.8449282166482807,0.8449282166482694
0.7827827827827828,0.8522872944617212,0.8522872944617237
0.7837837837837838,0.8594646078693395,0.8594646078693335
0.7847847847847848,0.8664606007418699,0.8664606007418656
0.7857857857857857,0.873275693806864,0.8732756938068579
0.7867867867867868,0.8799102845714759,0.8799102845714754
0.7877877877877878,0.886364747255541,0.8863647472555357
0.7887887887887888,0.8926394327340454,0.8926394327340448
0.7897897897897898,0.8987346684881441,0.8987346684881432
0.7907907907907907,0.9046507585639488,0.9046507585639514
0.7917917917917918,0.9103879835383711,0.9103879835383638
0.7927927927927928,0.915946600491381,0.9159466004913774
0.7937937937937938,0.9213268429841428,0.9213268429841457
0.7947947947947948,0.9265289210424545,0.9265289210424568
0.7957957957957957,0.9315530211450518,0.931553021145046
0.7967967967967968,0.9363993062163641,0.9363993062163594
0.7977977977977978,0.941067915623343,0.9410679156233419
0.7987987987987988,0.9455589651760614,0.9455589651760541
0.7997997997997998,0.949872547131768,0.9498725471317676
0.8008008008008007,0.9540087302022254,0.9540087302022184
0.8018018018018018,0.9579675595640472,0.95796755956405
0.8028028028028028,0.9617490568719741,0.9617490568719731
0.8038038038038038,0.9653532202748908,0.9653532202748905
0.8048048048048048,0.9687800244345174,0.9687800244345186
0.8058058058058059,0.9720294205467569,0.9720294205467533
0.8068068068068068,0.9751013363656191,0.9751013363656144
0.8078078078078078,0.9779956762297983,0.9779956762298015
0.8088088088088088,0.9807123210918854,0.9807123210918871
0.8098098098098098,0.9832511285503399,0.9832511285503344
0.8108108108108109,0.9856119328842853,0.9856119328842862
0.8118118118118118,0.9877945450913196,0.9877945450913177
0.8128128128128128,0.9897987529284178,0.9897987529284168
0.8138138138138138,0.9916243209562038,0.9916243209561935
0.8148148148148148,0.9932709905867912,0.9932709905867899
0.8158158158158159,0.9947384801353981,0.9947384801353973
0.8168168168168168,0.9960264848761053,0.9960264848761101
0.8178178178178178,0.9971346771019773,0.9971346771019733
0.8188188188188188,0.9980627061899761,0.998062706189975
0.8198198198198198,0.9988101986709744,0.9988101986709804
0.8208208208208209,0.999376758305318,0.9993767583053208
0.8218218218218218,0.999761966164344,0.9997619661643478
0.8228228228228228,0.9999653807183578,0.9999653807183561
0.8238238238238238,0.9999865379315378,0.9999865379315396
0.8248248248248248,0.9998249513643375,0.9998249513643375
0.8258258258258259,0.999480112283949,0.9994801122839438
0.8268268268268268,0.9989514897834206,0.9989514897834201
0.8278278278278278,0.9982385309101118,0.9982385309101108
0.8288288288288288,0.997340660804151,0.9973406608041427
0.8298298298298298,0.9962572828476255,0.9962572828476232
0.8308308308308309,0.994987778825286,0.9949877788252814
0.8318318318318318,0.9935315090975686,0.9935315090975644
0.8328328328328328,0.9918878127868104,0.9918878127868138
0.8338338338338338,0.9900560079775266,0.9900560079775188
0.8348348348348348,0.9880353919317619,0.9880353919317614
0.8358358358358359,0.9858252413204768,0.9858252413204708
0.8368368368368369,0.9834248124720307,0.9834248124720291
0.8378378378378378,0.9808333416389141,0.980833341638912
0.8388388388388388,0.9780500452838274,0.9780500452838237
0.8398398398398398,0.9750741203864384,0.9750741203864357
0.8408408408408409,0.9719047447719842,0.9719047447719834
0.8418418418418419,0.9685410774631891,0.9685410774631933
0.8428428428428428,0.9649822590568494,0.9649822590568506
0.8438438438438438,0.961227412126593,0.9612274121265911
0.8448448448448448,0.9572756416533894,0.9572756416533877
0.8458458458458459,0.9531260354854344,0.9531260354854295
0.8468468468468469,0.9487776648291306,0.9487776648291284
0.8478478478478478,0.9442295847729791,0.9442295847729679
0.8488488488488488,0.9394808348462101,0.9394808348462118
0.8498498498498498,0.934530439614202,0.9345304396141966
0.8508508508508509,0.9293774093126856,0.9293774093126856
0.8518518518518519,0.9240207405229058,0.9240207405229063
0.8528528528528528,0.918459416890025,0.9184594168900204
0.8538538538538538,0.9126924098870671,0.9126924098870671
0.8548548548548548,0.9067186796269148,0.9067186796269192
0.8558558558558559,0.9005371757249027,0.9005371757248981
0.8568568568568569,0.8941468382146903,0.8941468382146827
0.8578578578578578,0.8875465985202107,0.8875465985202143
0.8588588588588588,0.8807353804866492,0.8807353804866466
0.8598598598598598,0.8737121014734345,0.8737121014734306
0.8608608608608609,0.8664756735124739,0.8664756735124775
0.8618618618618619,0.8590250045348938,0.8590250045348949
0.8628628628628628,0.8513589996697726,0.8513589996697677
0.8638638638638638,0.8434765626183849,0.8434765626183834
0.8648648648648649,0.835376597107761,0.8353765971077597
0.8658658658658659,0.8270580084273585,0.8270580084273634
0.8668668668668669,0.8185197050529203,0.8185197050529206
0.8678678678678678,0.8097606003616848,0.8097606003616777
0.8688688688688688,0.8007796144432794,0.8007796144432737
0.8698698698698699,0.7915756760108009,0.7915756760108046
0.8708708708708709,0.7821477244167475,0.7821477244167468
0.8718718718718719,0.7724947117786161,0.7724947117786085
0.8728728728728729,0.7626156052191919,0.7626156052191928
0.8738738738738738,0.7525093892266558,0.7525093892266514
0.8748748748748749,0.7421750681398882,0.7421750681398865
0.8758758758758759,0.7316116687644403,0.7316116687644447
0.8768768768768769,0.7208182431248885,0.7208182431248882
0.8778778778778779,0.7097938713594132,0.709793871359414
0.8788788788788788,0.698537664762601,0.6985376647625972
0.8798798798798799,0.6870487689827002,0.6870487689826967
0.8808808808808809,0.675326367379666,0.6753263673796647
0.8818818818818819,0.6633696845504962,0.663369684550495
0.8828828828828829,0.6511779900285449,0.6511779900285427
0.8838838838838838,0.6387506021636451,0.6387506021636447
0.8848848848848849,0.6260868921899414,0.6260868921899377
0.8858858858858859,0.6131862884885871,0.6131862884885815
0.8868868868868869,0.600048281052453,0.6000482810524451
0.8878878878878879,0.5866724261601808,0.5866724261601776
0.8888888888888888,0.5730583512669807,0.5730583512669728
0.8898898898898899,0.5592057601196115,0.5592057601196074
0.8908908908908909,0.5451144381030815,0.5451144381030896
0.8918918918918919,0.5307842578265912,0.5307842578265949
0.8928928928928929,0.5162151849562853,0.5162151849562886
0.8938938938938938,0.5014072843022719,0.5014072843022687
0.8948948948948949,0.48636072616741066,0.48636072616740345
0.8958958958958959,0.47107579296519514,0.47107579296520263
0.8968968968968969,0.45555288611390027,0.4555528861138982
0.8978978978978979,0.43979253321408757,0.4397925332140843
0.8988988988988988,0.4237953955161946,0.4237953955161943
0.8998998998998999,0.4075622756847314,0.4075622756847326
0.9009009009009009,0.3910941258652237,0.3910941258652192
0.9019019019019019,0.37439205605966974,0.3743920560596644
0.9029029029029029,0.3574573428156907,0.3574573428156941
0.9039039039039038,0.3402914382341616,0.3402914382341651
0.9049049049049049,0.32289597929927744,0.3228959792992766
0.9059059059059059,0.30527279753442377,0.30527279753442615
0.9069069069069069,0.2874239289862882,0.28742392898628366
0.9079079079079079,0.2693516245387831,0.2693516245387818
0.9089089089089089,0.2510583605572558,0.2510583605572557
0.9099099099099099,0.23254684986227542,0.23254684986227436
0.9109109109109109,0.21382005303107415,0.21382005303107232
0.9119119119119119,0.19488119002315596,0.1948811900231464
0.9129129129129129,0.17573375212511508,0.1757337521251171
0.9139139139139139,0.15638151420791188,0.15638151420790425
0.914914914914915,0.13682854728796592,0.13682854728795957
0.9159159159159159,0.11707923138137237,0.11707923138137344
0.9169169169169169,0.09713826863822764,0.09713826863821973
0.9179179179179179,0.07701069674174553,0.07701069674174565
0.9189189189189189,0.056701902554066604,0.05670190255406149
0.91991991991992,0.03621763598790739,0.03621763598790373
0.9209209209209209,0.015564024080136908,0.015564024080131245
0.9219219219219219,-0.00525241475993018,-0.005252414759935764
0.9229229229229229,-0.026224756358162744,-0.02622475635817012
0.9239239239239239,-0.04734565627358545,-0.04734565627358844
0.924924924924925,-0.06860733522497317,-0.06860733522497298
0.9259259259259259,-0.09000156448857319,-0.09000156448857988
0.9269269269269269,-0.11151965131383253,-0.11151965131383945
0.9279279279279279,-0.13315242440860264,-0.1331524244086011
0.9289289289289289,-0.15489021955014715,-0.1548902195501507
0.92992992992993,-0.17672286538331175,-0.17672286538331117
0.9309309309309309,-0.19863966947243303,-0.1986396694724324
0.9319319319319319,-0.22062940467903078,-0.22062940467903247
0.9329329329329329,-0.242680295942839,-0.24268029594284668
0.933933933933934,-0.2647800075494664,-0.2647800075494662
0.934934934934935,-0.28691563097386263,-0.28691563097386663
0.9359359359359359,-0.30907367339458497,-0.30907367339459046
0.9369369369369369,-0.33124004697985426,-0.33124004697985454
0.9379379379379379,-0.3534000590523229,-0.3534000590523295
0.938938938938939,-0.3755384032453318,-0.37553840324533194
0.93993993993994,-0.39763915176922693,-0.39763915176922426
0.9409409409409409,-0.4196857489119681,-0.41968574891197596
0.9419419419419419,-0.44166100590341584,-0.44166100590342505
0.9429429429429429,-0.46354709727802523,-0.4635470972780321
0.943943943943944,-0.48532555887499884,-0.4853255588749992
0.944944944944945,-0.5069772876193336,-0.5069772876193379
0.9459459459459459,-0.5284825432306279,-0.5284825432306287
0.9469469469469469,-0.5498209520094219,-0.5498209520094296
0.9479479479479479,-0.570971512852888,-0.5709715128528915
0.948948948948949,-0.5919126056529592,-0.5919126056529664
0.94994994994995,-0.612622002229919,-0.6126220022299271
0.950950950950951,-0.6330768799537231,-0.633076879953731
0.9519519519519519,-0.6532538382028287,-0.6532538382028359
0.9529529529529529,-0.6731289178067659,-0.6731289178067714
0.953953953953954,-0.6926776236135153,-0.6926776236135163
0.954954954954955,-0.7118749503158359,-0.7118749503158381
0.955955955955956,-0.7306954116624128,-0.7306954116624207
0.9569569569569569,-0.7491130731689126,-0.7491130731689234
0.9579579579579579,-0.767101588432175,-0.7671015884321779
0.958958958958959,-0.7846342391360401,-0.7846342391360506
0.95995995995996,-0.8016839788211566,-0.801683978821163
0.960960960960961,-0.8182234804724562,-0.8182234804724616
0.9619619619619619,-0.8342251879572866,-0.834225187957287
0.9629629629629629,-0.8496613713244068,-0.8496613713244023
0.963963963963964,-0.8645041859490417,-0.8645041859490527
0.964964964964965,-0.8787257354822233,-0.8787257354822293
0.965965965965966,-0.8922981385336289,-0.8922981385336336
0.9669669669669669,-0.9051935989863443,-0.9051935989863469
0.9679679679679679,-0.9173844798095909,-0.9173844798095977
0.968968968968969,-0.9288433802014746,-0.928843380201486
0.96996996996997,-0.9395432158587905,-0.9395432158587954
0.970970970970971,-0.9494573021349864,-0.9494573021349849
0.9719719719719719,-0.9585594398107733,-0.9585594398107739
0.9729729729729729,-0.9668240031652398,-0.9668240031652433
0.973973973973974,-0.9742260299988896,-0.9742260299988912
0.974974974974975,-0.9807413132241293,-0.9807413132241357
0.975975975975976,-0.9863464936041612,-0.9863464936041643
0.9769769769769769,-0.9910191531883399,-0.991019153188347
0.9779779779779779,-0.99473790896107,-0.9947379089610823
0.978978978978979,-0.9974825061933748,-0.9974825061933753
0.97997997997998,-0.9992339109613441,-0.9992339109613522
0.980980980980981,-0.9999744012744922,-0.9999744012745065
0.9819819819819819,-0.9996876562403042,-0.9996876562403098
0.9829829829829829,-0.9983588426788974,-0.9983588426789018
0.983983983983984,-0.9959746985949969,-0.9959746985950111
0.984984984984985,-0.9925236129126829,-0.9925236129126908
0.985985985985986,-0.9879957008830381,-0.9879957008830498
0.986986986986987,-0.982382874585141,-0.9823828745851484
0.9879879879879879,-0.975678907957838,-0.9756789079578487
0.988988988988989,-0.9678794958227769,-0.967879495822786
0.98998998998999,-0.9589823063889293,-0.958982306388937
0.990990990990991,-0.9489870267644408,-0.9489870267644525
0.991991991991992,-0.9378954010437871,-0.9378954010437976
0.992992992992993,-0.9257112605855645,-0.9257112605855708
0.993993993993994,-0.9124405461494847,-0.912440546149488
0.994994994994995,-0.8980913216186873,-0.8980913216187061
0.995995995995996,-0.8826737790955843,-0.882673779095589
0.996996996996997,-0.8662002352249927,-0.8662002352250014
0.997997997997998,-0.8486851186664808,-0.8486851186664852
0.998998998998999,-0.8301449487082614,-0.830144948708268
1.0,-0.810598305086081,-0.8105983050860887


==> hardy/plot6_unit_circle_modulus_display.csv <==
theta,exact_modulus,recovered_modulus,difference,exact_display,recovered_display
0.0,1.0000000000000004,1.0000000000000207,2.020605904817785e-14,1000000000001.0005,1.020650148258028
0.001001001001001001,0.9999999999999958,1.0000000000000007,4.884981308350689e-15,1000000000000.9958,1.000666133814775
0.002002002002002002,1.0,1.0000000000000187,1.865174681370263e-14,1000000000001.0,1.0186517468137026
0.003003003003003003,0.9999999999999981,1.0000000000000095,1.1435297153639112e-14,1000000000000.9982,1.0095479180117763
0.004004004004004004,1.0000000000000036,1.0000000000000129,9.325873406851315e-15,1000000000001.0035,1.0128785870856518
0.005005005005005005,0.9999999999999968,1.0000000000000087,1.1879386363489175e-14,1000000000000.9968,1.0086597395920762
0.006006006006006006,0.9999999999999987,1.0000000000000278,2.90878432451791e-14,1000000000000.9987,1.027755575615629
0.007007007007007007,1.0000000000000024,1.0000000000000164,1.3988810110276972e-14,1000000000001.0024,1.0164313007644523
0.008008008008008008,0.9999999999999994,1.000000000000021,2.1649348980190553e-14,1000000000000.9995,1.021094237467878
0.009009009009009009,1.0,1.0000000000000318,3.175237850427948e-14,1000000000001.0,1.0317523785042795
0.01001001001001001,1.0000000000000024,1.0000000000000313,2.886579864025407e-14,1000000000001.0024,1.0313082892944294
0.011011011011011011,1.0000000000000009,1.0000000000000175,1.6653345369377348e-14,1000000000001.0009,1.0175415237890775
0.012012012012012012,0.9999999999999989,1.0000000000000162,1.7319479184152442e-14,1000000000000.9989,1.0162092561595273
0.013013013013013013,1.0000000000000016,1.0000000000000269,2.531308496145357e-14,1000000000001.0016,1.0268673971959288
0.014014014014014014,0.9999999999999991,1.0000000000000164,1.7319479184152442e-14,1000000000000.9991,1.0164313007644523
0.015015015015015015,0.9999999999999983,1.0000000000000036,5.218048215738236e-15,1000000000000.9984,1.0035527136788005
0.016016016016016016,1.0000000000000007,1.0000000000000164,1.5765166949677223e-14,1000000000001.0007,1.0164313007644523
0.017017017017017015,0.9999999999999977,1.0000000000000018,4.107825191113079e-15,1000000000000.9977,1.0017763568394003
0.018018018018018018,1.0000000000000018,1.0000000000000036,1.7763568394002505e-15,1000000000001.0018,1.0035527136788005
0.01901901901901902,1.0000000000000029,1.0000000000000073,4.440892098500626e-15,1000000000001.0029,1.007327471962526
0.02002002002002002,1.0000000000000022,1.0000000000000095,7.327471962526033e-15,1000000000001.0022,1.0095479180117763
0.02102102102102102,1.0000000000000029,1.0000000000000058,2.886579864025407e-15,1000000000001.0029,1.0057731597280508
0.022022022022022022,0.9999999999999979,1.000000000000005,7.216449660063518e-15,1000000000000.9979,1.0051070259132757
0.023023023023023025,0.9999999999999974,1.0000000000000002,2.7755575615628914e-15,1000000000000.9974,1.000222044604925
0.024024024024024024,1.0000000000000022,1.000000000000017,1.4876988529977098e-14,1000000000001.0022,1.0170974345792274
0.025025025025025023,1.000000000000002,1.0000000000000155,1.354472090042691e-14,1000000000001.0021,1.0155431223447522
0.026026026026026026,1.0,1.0000000000000102,1.021405182655144e-14,1000000000001.0,1.0102140518265514
0.02702702702702703,1.0000000000000036,1.0000000000000138,1.021405182655144e-14,1000000000001.0035,1.013766765505352
0.028028028028028028,1.0000000000000038,1.0000000000000153,1.1546319456101628e-14,1000000000001.0038,1.0153210777398272
0.029029029029029027,1.0000000000000016,1.000000000000009,7.549516567451064e-15,1000000000001.0016,1.0091038288019263
0.03003003003003003,0.9999999999999972,1.0000000000000073,1.0103029524088925e-14,1000000000000.9972,1.007327471962526
0.031031031031031032,1.0000000000000009,1.0000000000000249,2.398081733190338e-14,1000000000001.0009,1.0248689957516035
0.03203203203203203,0.9999999999999971,1.0000000000000104,1.3322676295501878e-14,1000000000000.9972,1.0104360964314765
0.03303303303303303,0.9999999999999991,1.0000000000000169,1.7763568394002505e-14,1000000000000.9991,1.0168753899743024
0.03403403403403403,1.000000000000003,1.000000000000016,1.2878587085651816e-14,1000000000001.0032,1.0159872115546023
0.035035035035035036,1.0000000000000009,1.0000000000000089,7.993605777301127e-15,1000000000001.0009,1.0088817841970013
0.036036036036036036,0.9999999999999994,1.000000000000011,1.1657341758564144e-14,1000000000000.9995,1.0111022302462516
0.037037037037037035,0.999999999999998,1.0000000000000078,9.769962616701378e-15,1000000000000.998,1.007771561172376
0.03803803803803804,1.0000000000000013,1.0000000000000184,1.709743457922741e-14,1000000000001.0013,1.0184297022087776
0.03903903903903904,1.0000000000000002,0.9999999999999996,6.661338147750939e-16,1000000000001.0002,0.9995559107901499
0.04004004004004004,0.9999999999999973,1.000000000000001,3.774758283725532e-15,1000000000000.9973,1.0011102230246252
0.04104104104104104,0.9999999999999992,1.0000000000000069,7.66053886991358e-15,1000000000000.9993,1.006883382752676
0.04204204204204204,1.0000000000000004,0.9999999999999982,2.220446049250313e-15,1000000000001.0005,0.9982236431605997
0.043043043043043044,1.0000000000000004,1.0000000000000078,7.327471962526033e-15,1000000000001.0005,1.007771561172376
0.044044044044044044,1.0000000000000009,1.000000000000008,7.105427357601002e-15,1000000000001.0009,1.0079936057773011
0.04504504504504504,1.0000000000000016,1.0000000000000056,3.9968028886505635e-15,1000000000001.0016,1.0055511151231258
0.04604604604604605,1.0000000000000029,1.000000000000007,4.218847493575595e-15,1000000000001.0029,1.007105427357601
0.04704704704704705,0.999999999999998,1.0000000000000042,6.217248937900877e-15,1000000000000.998,1.0042188474935756
0.04804804804804805,1.0000000000000018,1.0000000000000098,7.993605777301127e-15,1000000000001.0018,1.0097699626167014
0.04904904904904905,1.0000000000000009,1.0000000000000042,3.3306690738754696e-15,1000000000001.0009,1.0042188474935756
0.050050050050050046,1.0000000000000013,0.9999999999999963,4.9960036108132044e-15,1000000000001.0013,0.996336264018737
0.05105105105105105,0.9999999999999999,1.0000000000000144,1.454392162258955e-14,1000000000000.9999,1.014432899320127
0.05205205205205205,0.9999999999999992,1.0000000000000062,6.994405055138486e-15,1000000000000.9993,1.0062172489379009
0.05305305305305305,1.0000000000000002,1.0000000000000033,3.1086244689504383e-15,1000000000001.0002,1.0033306690738755
0.05405405405405406,0.9999999999999992,1.0000000000000029,3.6637359812630166e-15,1000000000000.9993,1.0028865798640254
0.055055055055055056,1.0000000000000002,0.9999999999999941,6.106226635438361e-15,1000000000001.0002,0.9941158179694867
0.056056056056056056,1.0000000000000013,1.0000000000000007,6.661338147750939e-16,1000000000001.0013,1.000666133814775
0.057057057057057055,1.0000000000000002,0.9999999999999998,4.440892098500626e-16,1000000000001.0002,0.999777955395075
0.058058058058058054,1.0000000000000016,1.0000000000000044,2.886579864025407e-15,1000000000001.0016,1.0044408920985006
0.05905905905905906,1.0000000000000013,0.9999999999999981,3.219646771412954e-15,1000000000001.0013,0.9981126208581372
0.06006006006006006,0.9999999999999994,1.0000000000000029,3.4416913763379853e-15,1000000000000.9995,1.0028865798640254
0.06106106106106106,1.000000000000001,1.000000000000002,8.881784197001252e-16,1000000000001.0011,1.0019984014443253
0.062062062062062065,1.000000000000001,1.000000000000003,1.9984014443252818e-15,1000000000001.0011,1.0031086244689504
0.06306306306306306,1.0000000000000009,0.9999999999999994,1.4432899320127035e-15,1000000000001.0009,0.9994448884876874
0.06406406406406406,1.0000000000000029,1.0000000000000027,2.220446049250313e-16,1000000000001.0029,1.0026645352591004
0.06506506506506507,1.0000000000000036,1.0000000000000004,3.1086244689504383e-15,1000000000001.0035,1.00044408920985
0.06606606606606606,1.0000000000000018,1.0000000000000038,1.9984014443252818e-15,1000000000001.0018,1.0037747582837255
0.06706706706706707,0.9999999999999977,1.000000000000001,3.4416913763379853e-15,1000000000000.9977,1.0011102230246252
0.06806806806806806,0.999999999999999,1.0000000000000049,5.88418203051333e-15,1000000000000.999,1.0048849813083507
0.06906906906906907,1.000000000000002,1.0000000000000049,2.886579864025407e-15,1000000000001.0021,1.0048849813083507
0.07007007007007007,1.0000000000000036,1.0000000000000049,1.3322676295501878e-15,1000000000001.0035,1.0048849813083507
0.07107107107107107,0.9999999999999983,0.999999999999996,2.3314683517128287e-15,1000000000000.9984,0.9960031971113494
0.07207207207207207,0.9999999999999993,1.0000000000000027,3.3306690738754696e-15,1000000000000.9994,1.0026645352591004
0.07307307307307308,1.0000000000000022,1.0000000000000122,9.992007221626409e-15,1000000000001.0022,1.0122124532708767
0.07407407407407407,0.9999999999999984,0.9999999999999943,4.107825191113079e-15,1000000000000.9984,0.9943378625744117
0.07507507507507508,0.9999999999999973,0.9999999999999869,1.0436096431476471e-14,1000000000000.9973,0.9868993683094232
0.07607607607607608,0.9999999999999977,0.99999999999999,7.66053886991358e-15,1000000000000.9977,0.9900079927783736
0.07707707707707707,0.9999999999999979,0.9999999999999943,3.552713678800501e-15,1000000000000.9979,0.9943378625744117
0.07807807807807808,1.0000000000000013,0.9999999999999916,9.769962616701378e-15,1000000000001.0013,0.9915623050128488
0.07907907907907907,0.9999999999999994,1.0000000000000033,3.885780586188048e-15,1000000000000.9995,1.0033306690738755
0.08008008008008008,0.9999999999999992,0.9999999999999957,3.552713678800501e-15,1000000000000.9993,0.9956701302039619
0.08108108108108109,0.9999999999999978,1.000000000000007,9.325873406851315e-15,1000000000000.9978,1.007105427357601
0.08208208208208208,0.999999999999998,1.000000000000006,7.993605777301127e-15,1000000000000.998,1.0059952043329758
0.08308308308308308,0.9999999999999997,0.999999999999996,3.6637359812630166e-15,1000000000000.9996,0.9960031971113494
0.08408408408408408,1.0000000000000029,1.000000000000003,2.220446049250313e-16,1000000000001.0029,1.0031086244689504
0.08508508508508508,0.9999999999999994,1.000000000000002,2.55351295663786e-15,1000000000000.9995,1.0019984014443253
0.08608608608608609,0.9999999999999972,0.9999999999999917,5.551115123125783e-15,1000000000000.9972,0.9916733273153113
0.08708708708708708,0.9999999999999996,1.0000000000000062,6.661338147750939e-15,1000000000000.9996,1.0062172489379009
0.08808808808808809,0.9999999999999994,1.0000000000000124,1.2989609388114332e-14,1000000000000.9995,1.0124344978758018
0.0890890890890891,0.9999999999999992,0.9999999999999938,5.440092820663267e-15,1000000000000.9993,0.9937827510620991
0.09009009009009009,1.0000000000000013,0.9999999999999968,4.551914400963142e-15,1000000000001.0013,0.996780353228587
0.09109109109109109,1.0000000000000004,1.0000000000000135,1.3100631690576847e-14,1000000000001.0005,1.013544720900427
0.0920920920920921,0.999999999999999,1.0000000000000004,1.4432899320127035e-15,1000000000000.999,1.00044408920985
0.09309309309309309,0.9999999999999976,1.000000000000015,1.7541523789077473e-14,1000000000000.9976,1.0150990331349021
0.0940940940940941,1.0000000000000009,0.9999999999999967,4.218847493575595e-15,1000000000001.0009,0.9966693309261245
0.09509509509509509,0.999999999999997,0.9999999999999806,1.6431300764452317e-14,1000000000000.9971,0.9805710970690598
0.0960960960960961,1.0000000000000009,0.9999999999999929,7.993605777301127e-15,1000000000001.0009,0.992894572642399
0.0970970970970971,0.9999999999999999,1.0000000000000029,2.9976021664879227e-15,1000000000000.9999,1.0028865798640254
0.0980980980980981,0.9999999999999987,0.9999999999999835,1.5210055437364645e-14,1000000000000.9987,0.9834576769330852
0.0990990990990991,1.0000000000000002,1.0000000000000033,3.1086244689504383e-15,1000000000001.0002,1.0033306690738755
0.10010010010010009,0.9999999999999992,1.000000000000004,4.773959005888173e-15,1000000000000.9993,1.0039968028886506
0.1011011011011011,1.0000000000000018,1.0000000000000187,1.687538997430238e-14,1000000000001.0018,1.0186517468137026
0.1021021021021021,1.0000000000000018,1.000000000000014,1.2212453270876722e-14,1000000000001.0018,1.013988810110277
0.1031031031031031,0.9999999999999977,1.0000000000000078,1.0103029524088925e-14,1000000000000.9977,1.007771561172376
0.1041041041041041,1.0000000000000004,1.0000000000000113,1.0880185641326534e-14,1000000000001.0005,1.0113242748511766
0.10510510510510511,0.9999999999999973,1.000000000000017,1.9761969838327786e-14,1000000000000.9973,1.0170974345792274
0.1061061061061061,1.000000000000002,1.0000000000000209,1.887379141862766e-14,1000000000001.0021,1.020872192862953
0.10710710710710711,1.0000000000000007,0.9999999999999869,1.3766765505351941e-14,1000000000001.0007,0.9868993683094232
0.10810810810810811,0.999999999999998,0.9999999999999859,1.2101430968414206e-14,1000000000000.998,0.9859001675872605
0.1091091091091091,1.0,1.0000000000000158,1.5765166949677223e-14,1000000000001.0,1.0157651669496772
0.11011011011011011,0.9999999999999978,0.9999999999999877,1.0103029524088925e-14,1000000000000.9978,0.9876765244266608
0.1111111111111111,1.0000000000000009,1.0000000000000082,7.327471962526033e-15,1000000000001.0009,1.0082156503822262
0.11211211211211211,1.000000000000001,1.0000000000000062,5.10702591327572e-15,1000000000001.0011,1.0062172489379009
0.11311311311311312,0.9999999999999963,1.000000000000002,5.662137425588298e-15,1000000000000.9963,1.0019984014443253
0.11411411411411411,0.9999999999999991,1.000000000000015,1.5987211554602254e-14,1000000000000.9991,1.0150990331349021
0.11511511511511512,1.0000000000000007,0.9999999999999911,9.547918011776346e-15,1000000000001.0007,0.9911182158029987
0.11611611611611611,1.0000000000000013,0.9999999999999994,1.887379141862766e-15,1000000000001.0013,0.9994448884876874
0.11711711711711711,0.9999999999999974,0.9999999999999919,5.551115123125783e-15,1000000000000.9974,0.9918953719202364
0.11811811811811812,1.000000000000001,1.0000000000000038,2.6645352591003757e-15,1000000000001.0011,1.0037747582837255
0.11911911911911911,0.9999999999999964,0.9999999999999833,1.3100631690576847e-14,1000000000000.9965,0.9833466546306227
0.12012012012012012,1.000000000000002,1.0000000000000218,1.9761969838327786e-14,1000000000001.0021,1.021760371282653
0.12112112112112113,0.9999999999999974,1.000000000000012,1.454392162258955e-14,1000000000000.9974,1.0119904086659517
0.12212212212212212,0.9999999999999996,1.0000000000000275,2.7977620220553945e-14,1000000000000.9996,1.0275335310107039
0.12312312312312312,0.9999999999999989,0.9999999999999858,1.3100631690576847e-14,1000000000000.9989,0.985789145284798
0.12412412412412413,0.9999999999999974,0.9999999999999915,5.995204332975845e-15,1000000000000.9974,0.9914512827103863
0.12512512512512514,1.0000000000000024,1.00000000000001,7.549516567451064e-15,1000000000001.0024,1.0099920072216264
0.12612612612612611,0.9999999999999973,0.9999999999999976,2.220446049250313e-16,1000000000000.9973,0.9975575093458247
0.12712712712712712,1.0000000000000013,1.0000000000000193,1.7985612998927536e-14,1000000000001.0013,1.0193178806284777
0.12812812812812813,0.9999999999999962,0.99999999999999,6.217248937900877e-15,1000000000000.9962,0.9900079927783736
0.12912912912912913,1.0000000000000018,1.000000000000008,6.217248937900877e-15,1000000000001.0018,1.0079936057773011
0.13013013013013014,1.0000000000000004,1.0000000000000036,3.1086244689504383e-15,1000000000001.0005,1.0035527136788005
0.13113113113113112,0.9999999999999996,1.0000000000000082,8.659739592076221e-15,1000000000000.9996,1.0082156503822262
0.13213213213213212,1.0000000000000029,1.000000000000023,2.020605904817785e-14,1000000000001.0029,1.0230926389122033
0.13313313313313313,0.9999999999999978,1.0000000000000133,1.554312234475219e-14,1000000000000.9978,1.0133226762955019
0.13413413413413414,0.9999999999999988,1.0000000000000255,2.6756374893466273e-14,1000000000000.9988,1.0255351295663786
0.13513513513513514,0.9999999999999989,1.0000000000000082,9.325873406851315e-15,1000000000000.9989,1.0082156503822262
0.13613613613613612,0.9999999999999996,1.0000000000000058,6.217248937900877e-15,1000000000000.9996,1.0057731597280508
0.13713713713713713,1.0000000000000004,1.0000000000000122,1.176836406102666e-14,1000000000001.0005,1.0122124532708767
0.13813813813813813,0.9999999999999999,0.9999999999999869,1.2989609388114332e-14,1000000000000.9999,0.9868993683094232
0.13913913913913914,1.0000000000000009,1.0000000000000153,1.4432899320127035e-14,1000000000001.0009,1.0153210777398272
0.14014014014014015,0.9999999999999977,1.0000000000000249,2.7200464103316335e-14,1000000000000.9977,1.0248689957516035
0.14114114114114115,1.0000000000000007,1.0000000000000102,9.547918011776346e-15,1000000000001.0007,1.0102140518265514
0.14214214214214213,0.999999999999997,1.0000000000000095,1.2545520178264269e-14,1000000000000.9971,1.0095479180117763
0.14314314314314314,1.0000000000000022,1.0000000000000109,8.659739592076221e-15,1000000000001.0022,1.0108801856413265
0.14414414414414414,0.9999999999999996,1.0000000000000167,1.709743457922741e-14,1000000000000.9996,1.0166533453693773
0.14514514514514515,1.0000000000000022,1.0000000000000062,3.9968028886505635e-15,1000000000001.0022,1.0062172489379009
0.14614614614614616,1.0000000000000038,1.0000000000000135,9.769962616701378e-15,1000000000001.0038,1.013544720900427
0.14714714714714713,0.999999999999999,1.0000000000000153,1.63202784619898e-14,1000000000000.999,1.0153210777398272
0.14814814814814814,0.9999999999999999,1.0000000000000122,1.2323475573339238e-14,1000000000000.9999,1.0122124532708767
0.14914914914914915,1.0000000000000036,1.000000000000008,4.440892098500626e-15,1000000000001.0035,1.0079936057773011
0.15015015015015015,1.0000000000000022,1.0000000000000024,2.220446049250313e-16,1000000000001.0022,1.0024424906541753
0.15115115115115116,0.9999999999999989,1.0000000000000036,4.6629367034256575e-15,1000000000000.9989,1.0035527136788005
0.15215215215215216,0.9999999999999982,1.0000000000000122,1.3988810110276972e-14,1000000000000.9983,1.0122124532708767
0.15315315315315314,1.0000000000000016,1.0000000000000058,4.218847493575595e-15,1000000000001.0016,1.0057731597280508
0.15415415415415415,0.9999999999999981,1.0000000000000109,1.27675647831893e-14,1000000000000.9982,1.0108801856413265
0.15515515515515516,0.9999999999999997,0.9999999999999879,1.176836406102666e-14,1000000000000.9996,0.9878985690315858
0.15615615615615616,0.9999999999999997,1.000000000000006,6.328271240363392e-15,1000000000000.9996,1.0059952043329758
0.15715715715715717,1.0000000000000002,1.000000000000003,2.886579864025407e-15,1000000000001.0002,1.0031086244689504
0.15815815815815815,1.0000000000000022,1.000000000000005,2.886579864025407e-15,1000000000001.0022,1.0051070259132757
0.15915915915915915,0.9999999999999994,1.0000000000000087,9.2148511043888e-15,1000000000000.9995,1.0086597395920762
0.16016016016016016,1.000000000000002,1.0000000000000053,3.3306690738754696e-15,1000000000001.0021,1.0053290705182008
0.16116116116116116,0.9999999999999957,1.0000000000000067,1.099120794378905e-14,1000000000000.9957,1.006661338147751
0.16216216216216217,1.000000000000001,1.000000000000012,1.0880185641326534e-14,1000000000001.0011,1.0119904086659517
0.16316316316316315,1.0000000000000013,1.0000000000000115,1.021405182655144e-14,1000000000001.0013,1.0115463194561016
0.16416416416416416,1.0000000000000004,1.0000000000000013,8.881784197001252e-16,1000000000001.0005,1.0013322676295502
0.16516516516516516,1.0000000000000007,1.0000000000000102,9.547918011776346e-15,1000000000001.0007,1.0102140518265514
0.16616616616616617,1.0000000000000038,1.0000000000000033,4.440892098500626e-16,1000000000001.0038,1.0033306690738755
0.16716716716716717,0.9999999999999997,1.0000000000000027,2.9976021664879227e-15,1000000000000.9996,1.0026645352591004
0.16816816816816815,1.0000000000000018,1.0000000000000027,8.881784197001252e-16,1000000000001.0018,1.0026645352591004
0.16916916916916916,1.000000000000004,1.0000000000000073,3.3306690738754696e-15,1000000000001.004,1.007327471962526
0.17017017017017017,0.9999999999999982,1.0000000000000049,6.661338147750939e-15,1000000000000.9983,1.0048849813083507
0.17117117117117117,1.0000000000000002,1.0000000000000004,2.220446049250313e-16,1000000000001.0002,1.00044408920985
0.17217217217217218,0.9999999999999981,0.9999999999999982,1.1102230246251565e-16,1000000000000.9982,0.9982236431605997
0.17317317317317318,1.0000000000000024,1.0000000000000044,1.9984014443252818e-15,1000000000001.0024,1.0044408920985006
0.17417417417417416,0.999999999999997,1.000000000000008,1.099120794378905e-14,1000000000000.9971,1.0079936057773011
0.17517517517517517,1.0000000000000033,1.0,3.3306690738754696e-15,1000000000001.0033,1.0
0.17617617617617617,1.0000000000000009,1.0000000000000084,7.549516567451064e-15,1000000000001.0009,1.0084376949871512
0.17717717717717718,0.9999999999999993,0.9999999999999949,4.440892098500626e-15,1000000000000.9994,0.9948929740867243
0.1781781781781782,0.9999999999999951,0.9999999999999922,2.886579864025407e-15,1000000000000.9951,0.9922284388276239
0.17917917917917917,0.9999999999999987,0.9999999999999886,1.0103029524088925e-14,1000000000000.9987,0.9885647028463609
0.18018018018018017,0.9999999999999997,1.0000000000000033,3.6637359812630166e-15,1000000000000.9996,1.0033306690738755
0.18118118118118118,1.0,0.9999999999999999,1.1102230246251565e-16,1000000000001.0,0.9998889776975375
0.18218218218218218,0.9999999999999993,1.0000000000000118,1.2434497875801753e-14,1000000000000.9994,1.0117683640610267
0.1831831831831832,0.9999999999999979,1.0000000000000064,8.548717289613705e-15,1000000000000.9979,1.006439293542826
0.1841841841841842,0.9999999999999998,1.000000000000023,2.3314683517128287e-14,1000000000000.9998,1.0230926389122033
0.18518518518518517,0.9999999999999994,1.000000000000014,1.454392162258955e-14,1000000000000.9995,1.013988810110277
0.18618618618618618,1.0000000000000002,0.9999999999999922,7.993605777301127e-15,1000000000001.0002,0.9922284388276239
0.1871871871871872,0.9999999999999992,0.9999999999999937,5.551115123125783e-15,1000000000000.9993,0.9936717287596366
0.1881881881881882,0.999999999999999,1.000000000000001,2.1094237467877974e-15,1000000000000.999,1.0011102230246252
0.1891891891891892,1.000000000000001,1.0000000000000238,2.2648549702353193e-14,1000000000001.0011,1.0237587727269783
0.19019019019019018,1.0000000000000004,1.0000000000000373,3.68594044175552e-14,1000000000001.0005,1.0373034936274053
0.19119119119119118,0.9999999999999974,1.0000000000000058,8.326672684688674e-15,1000000000000.9974,1.0057731597280508
0.1921921921921922,0.9999999999999987,1.0000000000000207,2.19824158875781e-14,1000000000000.9987,1.020650148258028
0.1931931931931932,0.9999999999999996,0.9999999999999941,5.440092820663267e-15,1000000000000.9996,0.9941158179694867
0.1941941941941942,0.9999999999999978,0.9999999999999898,7.993605777301127e-15,1000000000000.9978,0.9897859481734486
0.19519519519519518,0.9999999999999989,0.9999999999999795,1.942890293094024e-14,1000000000000.9989,0.9794608740444346
0.1961961961961962,1.0000000000000013,1.0000000000000087,7.327471962526033e-15,1000000000001.0013,1.0086597395920762
0.1971971971971972,0.9999999999999962,0.9999999999999896,6.661338147750939e-15,1000000000000.9962,0.9895639035685235
0.1981981981981982,1.0000000000000007,0.9999999999999908,9.880984919163893e-15,1000000000001.0007,0.9907851488956112
0.1991991991991992,0.999999999999998,0.999999999999994,3.9968028886505635e-15,1000000000000.998,0.9940047956670242
0.20020020020020018,0.9999999999999999,1.000000000000013,1.3211653993039363e-14,1000000000000.9999,1.0131006316905768
0.2012012012012012,1.0000000000000007,1.0000000000000062,5.551115123125783e-15,1000000000001.0007,1.0062172489379009
0.2022022022022022,1.0000000000000007,1.000000000000002,1.3322676295501878e-15,1000000000001.0007,1.0019984014443253
0.2032032032032032,0.9999999999999973,0.9999999999999926,4.773959005888173e-15,1000000000000.9973,0.9925615057350115
0.2042042042042042,0.9999999999999974,1.0000000000000016,4.107825191113079e-15,1000000000000.9974,1.0015543122344752
0.20520520520520522,0.9999999999999979,1.0000000000000027,4.773959005888173e-15,1000000000000.9979,1.0026645352591004
0.2062062062062062,0.9999999999999963,1.0000000000000087,1.2323475573339238e-14,1000000000000.9963,1.0086597395920762
0.2072072072072072,1.0000000000000027,0.999999999999993,9.658940314238862e-15,1000000000001.0027,0.9930055949448615
0.2082082082082082,0.9999999999999993,0.9999999999999842,1.509903313490213e-14,1000000000000.9994,0.9842348330503228
0.2092092092092092,0.9999999999999997,0.9999999999999855,1.4210854715202004e-14,1000000000000.9996,0.9854560783774104
0.21021021021021022,0.9999999999999973,0.9999999999999877,9.658940314238862e-15,1000000000000.9973,0.9876765244266608
0.2112112112112112,0.9999999999999962,0.9999999999999775,1.8762769116165146e-14,1000000000000.9962,0.9774624726001093
0.2122122122122122,0.999999999999999,0.9999999999999882,1.0769163338864018e-14,1000000000000.999,0.9882316359389733
0.2132132132132132,1.000000000000002,0.9999999999999931,8.881784197001252e-15,1000000000001.0021,0.993116617247324
0.21421421421421422,1.0000000000000038,1.000000000000003,6.661338147750939e-16,1000000000001.0038,1.0031086244689504
0.21521521521521522,0.9999999999999974,0.99999999999999,7.438494264988549e-15,1000000000000.9974,0.9900079927783736
0.21621621621621623,1.000000000000003,1.0000000000000173,1.4210854715202004e-14,1000000000001.0032,1.0173194791841524
0.2172172172172172,1.000000000000004,1.0000000000000004,3.552713678800501e-15,1000000000001.004,1.00044408920985
0.2182182182182182,0.9999999999999977,0.9999999999999848,1.2878587085651816e-14,1000000000000.9977,0.9847899445626354
0.21921921921921922,1.000000000000002,0.9999999999999857,1.63202784619898e-14,1000000000001.0021,0.9856781229823355
0.22022022022022023,0.9999999999999999,1.0000000000000127,1.27675647831893e-14,1000000000000.9999,1.0126565424807268
0.22122122122122123,0.9999999999999966,0.9999999999999857,1.0880185641326534e-14,1000000000000.9966,0.9856781229823355
0.2222222222222222,0.9999999999999993,1.0000000000000093,9.992007221626409e-15,1000000000000.9994,1.0093258734068513
0.22322322322322322,0.9999999999999963,1.0000000000000024,6.106226635438361e-15,1000000000000.9963,1.0024424906541753
0.22422422422422422,1.0000000000000036,1.000000000000003,4.440892098500626e-16,1000000000001.0035,1.0031086244689504
0.22522522522522523,0.9999999999999972,0.9999999999999873,9.880984919163893e-15,1000000000000.9972,0.9873434575192732
0.22622622622622623,0.9999999999999997,0.9999999999999991,5.551115123125783e-16,1000000000000.9996,0.9991118215802999
0.2272272272272272,1.000000000000002,0.9999999999999971,4.884981308350689e-15,1000000000001.0021,0.9971134201359746
0.22822822822822822,0.9999999999999966,0.9999999999999802,1.63202784619898e-14,1000000000000.9966,0.9802380301616722
0.22922922922922923,0.9999999999999968,0.9999999999999967,1.1102230246251565e-16,1000000000000.9968,0.9966693309261245
0.23023023023023023,0.9999999999999979,1.000000000000006,8.104628079763643e-15,1000000000000.9979,1.0059952043329758
0.23123123123123124,1.0000000000000033,0.9999999999999986,4.773959005888173e-15,1000000000001.0033,0.9985567100679873
0.23223223223223222,1.0,0.9999999999999866,1.3433698597964394e-14,1000000000001.0,0.9865663014020356
0.23323323323323322,0.999999999999999,0.9999999999999809,1.8096635301390052e-14,1000000000000.999,0.9809041639764473
0.23423423423423423,0.9999999999999976,1.000000000000006,8.43769498715119e-15,1000000000000.9976,1.0059952043329758
0.23523523523523523,1.0000000000000018,1.0000000000000024,6.661338147750939e-16,1000000000001.0018,1.0024424906541753
0.23623623623623624,1.0000000000000024,1.0000000000000182,1.5765166949677223e-14,1000000000001.0024,1.0182076576038526
0.23723723723723725,0.9999999999999973,0.9999999999999959,1.4432899320127035e-15,1000000000000.9973,0.9958921748088869
0.23823823823823823,1.0000000000000029,0.9999999999999869,1.5987211554602254e-14,1000000000001.0029,0.9868993683094232
0.23923923923923923,0.9999999999999986,0.999999999999988,1.0547118733938987e-14,1000000000000.9985,0.9880095913340483
0.24024024024024024,1.0000000000000018,0.9999999999999826,1.9206858326015208e-14,1000000000001.0018,0.982569498513385
0.24124124124124124,0.9999999999999952,0.9999999999999646,3.064215547965432e-14,1000000000000.9952,0.9645838855144575
0.24224224224224225,1.0000000000000029,0.9999999999999996,3.3306690738754696e-15,1000000000001.0029,0.9995559107901499
0.24324324324324323,0.9999999999999981,0.9999999999999843,1.3766765505351941e-14,1000000000000.9982,0.9843458553527853
0.24424424424424424,0.9999999999999986,0.9999999999999829,1.5654144647214707e-14,1000000000000.9985,0.9829025654207726
0.24524524524524524,0.9999999999999997,1.0000000000000016,1.887379141862766e-15,1000000000000.9996,1.0015543122344752
0.24624624624624625,0.9999999999999973,0.9999999999999988,1.4432899320127035e-15,1000000000000.9973,0.9987787546729123
0.24724724724724725,0.9999999999999999,1.0000000000000075,7.66053886991358e-15,1000000000000.9999,1.007549516567451
0.24824824824824826,1.0000000000000009,0.99999999999999,1.0880185641326534e-14,1000000000001.0009,0.9900079927783736
0.24924924924924924,1.0,0.9999999999999835,1.6542323066914832e-14,1000000000001.0,0.9834576769330852
0.2502502502502503,0.9999999999999962,0.9999999999999878,8.43769498715119e-15,1000000000000.9962,0.9877875467291233
0.25125125125125125,1.0000000000000029,0.9999999999999973,5.551115123125783e-15,1000000000001.0029,0.9973354647408996
0.25225225225225223,0.999999999999996,0.9999999999999979,1.887379141862766e-15,1000000000000.996,0.9978905762532122
0.25325325325325326,0.9999999999999953,0.9999999999999964,1.1102230246251565e-15,1000000000000.9954,0.9964472863211995
0.25425425425425424,0.9999999999999973,0.9999999999999952,2.1094237467877974e-15,1000000000000.9973,0.9952260409941118
0.2552552552552553,0.999999999999997,0.9999999999999837,1.3322676295501878e-14,1000000000000.9971,0.9836797215380102
0.25625625625625625,1.0000000000000009,1.0000000000000038,2.886579864025407e-15,1000000000001.0009,1.0037747582837255
0.25725725725725723,0.9999999999999979,0.9999999999999862,1.1657341758564144e-14,1000000000000.9979,0.9862332344946481
0.25825825825825827,0.9999999999999971,0.9999999999999845,1.2656542480726785e-14,1000000000000.9972,0.9844568776552478
0.25925925925925924,0.9999999999999986,0.9999999999999925,6.106226635438361e-15,1000000000000.9985,0.9924504834325489
0.2602602602602603,1.000000000000001,1.0000000000000049,3.774758283725532e-15,1000000000001.0011,1.0048849813083507
0.26126126126126126,0.999999999999999,1.0000000000000002,1.2212453270876722e-15,1000000000000.999,1.000222044604925
0.26226226226226224,1.0000000000000013,0.9999999999999926,8.770761894538737e-15,1000000000001.0013,0.9925615057350115
0.26326326326326327,1.000000000000002,1.0000000000000047,2.6645352591003757e-15,1000000000001.0021,1.0046629367034257
0.26426426426426425,0.9999999999999971,0.9999999999999895,7.66053886991358e-15,1000000000000.9972,0.989452881266061
0.2652652652652653,0.9999999999999961,0.9999999999999942,1.887379141862766e-15,1000000000000.9961,0.9942268402719492
0.26626626626626626,0.9999999999999998,0.9999999999999887,1.1102230246251565e-14,1000000000000.9998,0.9886757251488234
0.26726726726726724,1.0000000000000016,0.9999999999999907,1.0880185641326534e-14,1000000000001.0016,0.9906741265931487
0.2682682682682683,1.0000000000000018,1.0000000000000082,6.439293542825908e-15,1000000000001.0018,1.0082156503822262
0.26926926926926925,1.000000000000002,0.999999999999991,1.099120794378905e-14,1000000000001.0021,0.9910071935005362
0.2702702702702703,0.9999999999999974,0.999999999999996,1.4432899320127035e-15,1000000000000.9974,0.9960031971113494
0.27127127127127126,1.0000000000000009,0.9999999999999964,4.440892098500626e-15,1000000000001.0009,0.9964472863211995
0.27227227227227224,0.9999999999999988,0.9999999999999882,1.0547118733938987e-14,1000000000000.9988,0.9882316359389733
0.2732732732732733,1.0000000000000036,0.9999999999999973,6.217248937900877e-15,1000000000001.0035,0.9973354647408996
0.27427427427427425,1.000000000000001,1.0000000000000004,6.661338147750939e-16,1000000000001.0011,1.00044408920985
0.2752752752752753,1.0000000000000016,0.9999999999999978,3.774758283725532e-15,1000000000001.0016,0.9977795539507497
0.27627627627627627,0.9999999999999987,0.9999999999999917,6.994405055138486e-15,1000000000000.9987,0.9916733273153113
0.2772772772772773,1.0,1.000000000000001,1.1102230246251565e-15,1000000000001.0,1.0011102230246252
0.2782782782782783,1.0000000000000016,1.0000000000000093,7.771561172376096e-15,1000000000001.0016,1.0093258734068513
0.27927927927927926,1.000000000000002,1.0000000000000113,9.325873406851315e-15,1000000000001.0021,1.0113242748511766
0.2802802802802803,1.000000000000001,1.0000000000000129,1.176836406102666e-14,1000000000001.0011,1.0128785870856518
0.28128128128128127,0.9999999999999998,0.999999999999999,7.771561172376096e-16,1000000000000.9998,0.9990007992778374
0.2822822822822823,0.9999999999999986,0.9999999999999915,7.105427357601002e-15,1000000000000.9985,0.9914512827103863
0.2832832832832833,0.9999999999999989,0.9999999999999877,1.1213252548714081e-14,1000000000000.9989,0.9876765244266608
0.28428428428428426,0.9999999999999974,0.9999999999999889,8.548717289613705e-15,1000000000000.9974,0.9888977697537484
0.2852852852852853,0.9999999999999954,0.999999999999994,1.4432899320127035e-15,1000000000000.9955,0.9940047956670242
0.2862862862862863,0.9999999999999973,1.0000000000000004,3.1086244689504383e-15,1000000000000.9973,1.00044408920985
0.2872872872872873,0.9999999999999994,1.0000000000000173,1.787459069646502e-14,1000000000000.9995,1.0173194791841524
0.2882882882882883,0.9999999999999988,0.9999999999999895,9.325873406851315e-15,1000000000000.9988,0.989452881266061
0.28928928928928926,1.0000000000000036,0.9999999999999961,7.438494264988549e-15,1000000000001.0035,0.996114219413812
0.2902902902902903,0.9999999999999954,0.9999999999999969,1.4432899320127035e-15,1000000000000.9955,0.9968913755310496
0.2912912912912913,1.0000000000000016,1.0000000000000056,3.9968028886505635e-15,1000000000001.0016,1.0055511151231258
0.2922922922922923,1.0,1.0000000000000153,1.532107773982716e-14,1000000000001.0,1.0153210777398272
0.2932932932932933,1.0000000000000036,1.0000000000000349,3.1308289294429414e-14,1000000000001.0035,1.03486100297323
0.29429429429429427,1.000000000000001,1.0000000000000062,5.10702591327572e-15,1000000000001.0011,1.0062172489379009
0.2952952952952953,1.000000000000004,1.000000000000026,2.19824158875781e-14,1000000000001.004,1.0259792187762287
0.2962962962962963,0.9999999999999961,0.9999999999999974,1.3322676295501878e-15,1000000000000.9961,0.9974464870433621
0.2972972972972973,0.9999999999999964,0.999999999999997,5.551115123125783e-16,1000000000000.9965,0.9970023978335121
0.2982982982982983,0.9999999999999979,1.0000000000000118,1.3877787807814457e-14,1000000000000.9979,1.0117683640610267
0.29929929929929927,1.0000000000000007,1.000000000000008,7.327471962526033e-15,1000000000001.0007,1.0079936057773011
0.3003003003003003,1.0000000000000027,1.0000000000000158,1.3100631690576847e-14,1000000000001.0027,1.0157651669496772
0.3013013013013013,1.0000000000000007,1.0000000000000115,1.0880185641326534e-14,1000000000001.0007,1.0115463194561016
0.3023023023023023,1.0000000000000022,1.000000000000014,1.176836406102666e-14,1000000000001.0022,1.013988810110277
0.3033033033033033,1.0000000000000018,1.0000000000000107,8.881784197001252e-15,1000000000001.0018,1.0106581410364015
0.30430430430430433,1.0000000000000004,0.9999999999999988,1.6653345369377348e-15,1000000000001.0005,0.9987787546729123
0.3053053053053053,1.0000000000000007,0.9999999999999957,4.9960036108132044e-15,1000000000001.0007,0.9956701302039619
0.3063063063063063,0.9999999999999992,1.000000000000011,1.1879386363489175e-14,1000000000000.9993,1.0111022302462516
0.3073073073073073,0.9999999999999973,1.0000000000000044,7.105427357601002e-15,1000000000000.9973,1.0044408920985006
0.3083083083083083,0.999999999999998,1.0000000000000089,1.0880185641326534e-14,1000000000000.998,1.0088817841970013
0.30930930930930933,0.9999999999999996,1.0000000000000135,1.3988810110276972e-14,1000000000000.9996,1.013544720900427
0.3103103103103103,0.9999999999999963,0.9999999999999962,1.1102230246251565e-16,1000000000000.9963,0.9962252417162745
0.3113113113113113,1.0000000000000007,0.9999999999999938,6.8833827526759706e-15,1000000000001.0007,0.9937827510620991
0.3123123123123123,0.9999999999999967,0.9999999999999954,1.2212453270876722e-15,1000000000000.9967,0.9954480855990369
0.3133133133133133,0.9999999999999986,1.000000000000011,1.2545520178264269e-14,1000000000000.9985,1.0111022302462516
0.31431431431431434,1.0000000000000038,1.0000000000000138,9.992007221626409e-15,1000000000001.0038,1.013766765505352
0.3153153153153153,0.9999999999999963,1.0000000000000064,1.0103029524088925e-14,1000000000000.9963,1.006439293542826
0.3163163163163163,1.0000000000000009,1.0000000000000178,1.687538997430238e-14,1000000000001.0009,1.0177635683940025
0.3173173173173173,1.0,1.000000000000011,1.1102230246251565e-14,1000000000001.0,1.0111022302462516
0.3183183183183183,1.000000000000001,1.0000000000000129,1.176836406102666e-14,1000000000001.0011,1.0128785870856518
0.31931931931931934,0.9999999999999998,1.0000000000000127,1.2878587085651816e-14,1000000000000.9998,1.0126565424807268
0.3203203203203203,1.0000000000000013,1.000000000000012,1.0658141036401503e-14,1000000000001.0013,1.0119904086659517
0.3213213213213213,1.0000000000000007,1.0000000000000133,1.2656542480726785e-14,1000000000001.0007,1.0133226762955019
0.32232232232232233,0.999999999999997,1.000000000000015,1.8096635301390052e-14,1000000000000.9971,1.0150990331349021
0.3233233233233233,0.9999999999999983,1.0000000000000073,8.992806499463768e-15,1000000000000.9984,1.007327471962526
0.32432432432432434,0.9999999999999988,1.0000000000000133,1.454392162258955e-14,1000000000000.9988,1.0133226762955019
0.3253253253253253,0.999999999999996,0.9999999999999976,1.5543122344752192e-15,1000000000000.996,0.9975575093458247
0.3263263263263263,0.9999999999999976,0.9999999999999934,4.107825191113079e-15,1000000000000.9976,0.9934496841547116
0.32732732732732733,1.0000000000000049,1.0000000000000109,5.995204332975845e-15,1000000000001.0049,1.0108801856413265
0.3283283283283283,0.9999999999999997,1.0000000000000155,1.587618925213974e-14,1000000000000.9996,1.0155431223447522
0.32932932932932935,0.999999999999999,1.000000000000008,8.992806499463768e-15,1000000000000.999,1.0079936057773011
0.3303303303303303,1.0000000000000016,1.0000000000000022,6.661338147750939e-16,1000000000001.0016,1.0022204460492503
0.3313313313313313,1.0000000000000027,1.0000000000000138,1.1102230246251565e-14,1000000000001.0027,1.013766765505352
0.33233233233233234,0.9999999999999971,1.0000000000000029,5.773159728050814e-15,1000000000000.9972,1.0028865798640254
0.3333333333333333,1.000000000000001,1.000000000000007,5.995204332975845e-15,1000000000001.0011,1.007105427357601
0.33433433433433435,0.9999999999999983,1.0000000000000144,1.609823385706477e-14,1000000000000.9984,1.014432899320127
0.3353353353353353,1.0000000000000018,1.0000000000000056,3.774758283725532e-15,1000000000001.0018,1.0055511151231258
0.3363363363363363,1.000000000000003,1.0000000000000198,1.6653345369377348e-14,1000000000001.0032,1.0197619698383278
0.33733733733733734,0.9999999999999986,0.999999999999998,5.551115123125783e-16,1000000000000.9985,0.9980015985556747
0.3383383383383383,1.0000000000000007,1.000000000000012,1.1324274851176597e-14,1000000000001.0007,1.0119904086659517
0.33933933933933935,1.0000000000000036,1.0000000000000027,8.881784197001252e-16,1000000000001.0035,1.0026645352591004
0.34034034034034033,0.9999999999999993,0.9999999999999996,2.220446049250313e-16,1000000000000.9994,0.9995559107901499
0.34134134134134136,1.0000000000000002,1.000000000000009,8.881784197001252e-15,1000000000001.0002,1.0091038288019263
0.34234234234234234,0.9999999999999992,1.0000000000000098,1.0547118733938987e-14,1000000000000.9993,1.0097699626167014
0.3433433433433433,0.9999999999999983,1.000000000000005,6.772360450213455e-15,1000000000000.9984,1.0051070259132757
0.34434434434434436,1.0000000000000002,1.0000000000000047,4.440892098500626e-15,1000000000001.0002,1.0046629367034257
0.34534534534534533,1.0000000000000016,1.0000000000000064,4.884981308350689e-15,1000000000001.0016,1.006439293542826
0.34634634634634637,0.9999999999999983,0.9999999999999997,1.3322676295501878e-15,1000000000000.9984,0.9996669330926125
0.34734734734734735,1.000000000000001,1.000000000000003,1.9984014443252818e-15,1000000000001.0011,1.0031086244689504
0.3483483483483483,1.0000000000000018,1.0000000000000016,2.220446049250313e-16,1000000000001.0018,1.0015543122344752
0.34934934934934936,0.9999999999999997,0.9999999999999964,3.219646771412954e-15,1000000000000.9996,0.9964472863211995
0.35035035035035034,1.0000000000000018,1.0000000000000069,5.10702591327572e-15,1000000000001.0018,1.006883382752676
0.35135135135135137,0.9999999999999993,1.0000000000000084,9.103828801926284e-15,1000000000000.9994,1.0084376949871512
0.35235235235235235,1.0000000000000036,0.9999999999999958,7.771561172376096e-15,1000000000001.0035,0.9957811525064244
0.3533533533533533,1.0,1.0000000000000027,2.6645352591003757e-15,1000000000001.0,1.0026645352591004
0.35435435435435436,1.0000000000000004,1.000000000000006,5.551115123125783e-15,1000000000001.0005,1.0059952043329758
0.35535535535535534,1.0000000000000022,1.0000000000000147,1.2434497875801753e-14,1000000000001.0022,1.014654943925052
0.3563563563563564,1.0,1.000000000000001,1.1102230246251565e-15,1000000000001.0,1.0011102230246252
0.35735735735735735,1.0000000000000022,1.0000000000000049,2.6645352591003757e-15,1000000000001.0022,1.0048849813083507
0.35835835835835833,1.0000000000000002,1.0000000000000062,5.995204332975845e-15,1000000000001.0002,1.0062172489379009
0.35935935935935936,0.9999999999999989,1.0000000000000007,1.7763568394002505e-15,1000000000000.9989,1.000666133814775
0.36036036036036034,0.9999999999999994,1.0000000000000044,4.9960036108132044e-15,1000000000000.9995,1.0044408920985006
0.3613613613613614,0.9999999999999974,0.999999999999994,3.4416913763379853e-15,1000000000000.9974,0.9940047956670242
0.36236236236236236,0.9999999999999999,1.000000000000001,1.2212453270876722e-15,1000000000000.9999,1.0011102230246252
0.36336336336336333,0.9999999999999984,1.0000000000000016,3.1086244689504383e-15,1000000000000.9984,1.0015543122344752
0.36436436436436437,1.0000000000000016,1.0000000000000004,1.1102230246251565e-15,1000000000001.0016,1.00044408920985
0.36536536536536535,0.9999999999999986,1.000000000000005,6.5503158452884236e-15,1000000000000.9985,1.0051070259132757
0.3663663663663664,0.999999999999997,1.0000000000000047,7.66053886991358e-15,1000000000000.9971,1.0046629367034257
0.36736736736736736,0.9999999999999992,1.0000000000000093,1.0103029524088925e-14,1000000000000.9993,1.0093258734068513
0.3683683683683684,0.9999999999999972,1.0,2.7755575615628914e-15,1000000000000.9972,1.0
0.36936936936936937,0.9999999999999997,1.0000000000000127,1.2989609388114332e-14,1000000000000.9996,1.0126565424807268
0.37037037037037035,1.0000000000000016,1.0000000000000024,8.881784197001252e-16,1000000000001.0016,1.0024424906541753
0.3713713713713714,1.0000000000000007,1.0000000000000053,4.6629367034256575e-15,1000000000001.0007,1.0053290705182008
0.37237237237237236,0.9999999999999986,1.0000000000000075,8.992806499463768e-15,1000000000000.9985,1.007549516567451
0.3733733733733734,1.0000000000000016,1.0000000000000022,6.661338147750939e-16,1000000000001.0016,1.0022204460492503
0.3743743743743744,0.9999999999999981,0.9999999999999971,9.992007221626409e-16,1000000000000.9982,0.9971134201359746
0.37537537537537535,1.0000000000000018,1.000000000000004,2.220446049250313e-15,1000000000001.0018,1.0039968028886506
0.3763763763763764,1.0000000000000002,1.0000000000000004,2.220446049250313e-16,1000000000001.0002,1.00044408920985
0.37737737737737737,1.0000000000000022,1.0000000000000062,3.9968028886505635e-15,1000000000001.0022,1.0062172489379009
0.3783783783783784,1.0000000000000009,1.0000000000000009,0.0,1000000000001.0009,1.0008881784197001
0.3793793793793794,1.0000000000000024,1.0000000000000042,1.7763568394002505e-15,1000000000001.0024,1.0042188474935756
0.38038038038038036,0.9999999999999992,1.000000000000011,1.1879386363489175e-14,1000000000000.9993,1.0111022302462516
0.3813813813813814,1.0000000000000004,0.9999999999999981,2.3314683517128287e-15,1000000000001.0005,0.9981126208581372
0.38238238238238237,1.000000000000001,1.0000000000000042,3.1086244689504383e-15,1000000000001.0011,1.0042188474935756
0.3833833833833834,1.0000000000000018,1.0000000000000089,7.105427357601002e-15,1000000000001.0018,1.0088817841970013
0.3843843843843844,1.0000000000000027,0.9999999999999997,2.9976021664879227e-15,1000000000001.0027,0.9996669330926125
0.38538538538538536,0.9999999999999992,1.0000000000000138,1.454392162258955e-14,1000000000000.9993,1.013766765505352
0.3863863863863864,0.9999999999999992,1.00000000000001,1.0769163338864018e-14,1000000000000.9993,1.0099920072216264
0.38738738738738737,0.9999999999999994,1.000000000000002,2.55351295663786e-15,1000000000000.9995,1.0019984014443253
0.3883883883883884,0.999999999999998,1.0000000000000049,6.8833827526759706e-15,1000000000000.998,1.0048849813083507
0.3893893893893894,1.0000000000000007,0.9999999999999969,3.774758283725532e-15,1000000000001.0007,0.9968913755310496
0.39039039039039036,1.0000000000000002,1.0000000000000098,9.547918011776346e-15,1000000000001.0002,1.0097699626167014
0.3913913913913914,1.000000000000001,1.0000000000000009,2.220446049250313e-16,1000000000001.0011,1.0008881784197001
0.3923923923923924,1.0000000000000009,1.0000000000000053,4.440892098500626e-15,1000000000001.0009,1.0053290705182008
0.3933933933933934,0.9999999999999987,1.0000000000000115,1.2878587085651816e-14,1000000000000.9987,1.0115463194561016
0.3943943943943944,1.0000000000000018,0.9999999999999999,1.887379141862766e-15,1000000000001.0018,0.9998889776975375
0.39539539539539537,0.9999999999999988,1.0000000000000009,2.1094237467877974e-15,1000000000000.9988,1.0008881784197001
0.3963963963963964,1.0000000000000004,1.0000000000000115,1.1102230246251565e-14,1000000000001.0005,1.0115463194561016
0.3973973973973974,1.0000000000000013,1.000000000000004,2.6645352591003757e-15,1000000000001.0013,1.0039968028886506
0.3983983983983984,0.9999999999999972,1.0000000000000069,9.658940314238862e-15,1000000000000.9972,1.006883382752676
0.3993993993993994,1.0000000000000002,1.000000000000006,5.773159728050814e-15,1000000000001.0002,1.0059952043329758
0.40040040040040037,1.0000000000000009,1.000000000000011,1.021405182655144e-14,1000000000001.0009,1.0111022302462516
0.4014014014014014,0.999999999999999,1.0000000000000056,6.5503158452884236e-15,1000000000000.999,1.0055511151231258
0.4024024024024024,0.9999999999999967,1.0,3.3306690738754696e-15,1000000000000.9967,1.0
0.4034034034034034,0.9999999999999989,1.0000000000000095,1.0658141036401503e-14,1000000000000.9989,1.0095479180117763
0.4044044044044044,1.0000000000000004,1.000000000000003,2.6645352591003757e-15,1000000000001.0005,1.0031086244689504
0.40540540540540543,0.9999999999999999,1.0000000000000038,3.885780586188048e-15,1000000000000.9999,1.0037747582837255
0.4064064064064064,1.0000000000000027,1.0000000000000038,1.1102230246251565e-15,1000000000001.0027,1.0037747582837255
0.4074074074074074,1.0000000000000029,1.000000000000008,5.10702591327572e-15,1000000000001.0029,1.0079936057773011
0.4084084084084084,1.000000000000002,1.0000000000000033,1.3322676295501878e-15,1000000000001.0021,1.0033306690738755
0.4094094094094094,1.0000000000000029,1.0000000000000058,2.886579864025407e-15,1000000000001.0029,1.0057731597280508
0.41041041041041043,0.9999999999999991,1.0000000000000002,1.1102230246251565e-15,1000000000000.9991,1.000222044604925
0.4114114114114114,1.0000000000000013,1.0000000000000073,5.995204332975845e-15,1000000000001.0013,1.007327471962526
0.4124124124124124,0.9999999999999982,0.9999999999999947,3.552713678800501e-15,1000000000000.9983,0.9946709294817992
0.4134134134134134,1.0000000000000018,1.000000000000001,6.661338147750939e-16,1000000000001.0018,1.0011102230246252
0.4144144144144144,0.999999999999999,1.000000000000001,2.1094237467877974e-15,1000000000000.999,1.0011102230246252
0.41541541541541543,0.9999999999999943,1.0000000000000056,1.1213252548714081e-14,1000000000000.9944,1.0055511151231258
0.4164164164164164,0.9999999999999964,0.9999999999999968,3.3306690738754696e-16,1000000000000.9965,0.996780353228587
0.4174174174174174,0.9999999999999992,1.0000000000000007,1.4432899320127035e-15,1000000000000.9993,1.000666133814775
0.4184184184184184,1.0000000000000002,1.0000000000000036,3.3306690738754696e-15,1000000000001.0002,1.0035527136788005
0.4194194194194194,0.9999999999999993,1.0000000000000073,7.993605777301127e-15,1000000000000.9994,1.007327471962526
0.42042042042042044,0.9999999999999972,0.9999999999999978,5.551115123125783e-16,1000000000000.9972,0.9977795539507497
0.4214214214214214,1.0000000000000007,1.0000000000000069,6.217248937900877e-15,1000000000001.0007,1.006883382752676
0.4224224224224224,0.9999999999999987,1.0000000000000033,4.6629367034256575e-15,1000000000000.9987,1.0033306690738755
0.42342342342342343,1.0000000000000018,1.0000000000000133,1.1546319456101628e-14,1000000000001.0018,1.0133226762955019
0.4244244244244244,0.9999999999999983,1.0000000000000009,2.55351295663786e-15,1000000000000.9984,1.0008881784197001
0.42542542542542544,1.0000000000000002,1.0000000000000102,9.992007221626409e-15,1000000000001.0002,1.0102140518265514
0.4264264264264264,0.9999999999999991,0.999999999999995,4.107825191113079e-15,1000000000000.9991,0.9950039963891868
0.4274274274274274,0.9999999999999994,1.0000000000000082,8.770761894538737e-15,1000000000000.9995,1.0082156503822262
0.42842842842842843,1.000000000000002,1.000000000000012,9.992007221626409e-15,1000000000001.0021,1.0119904086659517
0.4294294294294294,0.9999999999999983,1.0000000000000018,3.4416913763379853e-15,1000000000000.9984,1.0017763568394003
0.43043043043043044,1.0000000000000029,1.0000000000000053,2.4424906541753444e-15,1000000000001.0029,1.0053290705182008
0.4314314314314314,0.9999999999999997,1.0000000000000007,9.992007221626409e-16,1000000000000.9996,1.000666133814775
0.43243243243243246,1.0000000000000038,1.00000000000001,6.217248937900877e-15,1000000000001.0038,1.0099920072216264
0.43343343343343343,0.9999999999999999,0.9999999999999984,1.4432899320127035e-15,1000000000000.9999,0.9984456877655248
0.4344344344344344,1.0000000000000002,1.000000000000017,1.687538997430238e-14,1000000000001.0002,1.0170974345792274
0.43543543543543545,0.9999999999999997,1.0000000000000142,1.454392162258955e-14,1000000000000.9996,1.014210854715202
0.4364364364364364,1.0000000000000027,1.0000000000000135,1.0880185641326534e-14,1000000000001.0027,1.013544720900427
0.43743743743743746,1.0000000000000038,1.0000000000000198,1.5987211554602254e-14,1000000000001.0038,1.0197619698383278
0.43843843843843844,1.0000000000000022,1.0000000000000122,9.992007221626409e-15,1000000000001.0022,1.0122124532708767
0.4394394394394394,0.9999999999999994,1.0000000000000058,6.328271240363392e-15,1000000000000.9995,1.0057731597280508
0.44044044044044045,0.9999999999999998,1.0000000000000098,9.992007221626409e-15,1000000000000.9998,1.0097699626167014
0.44144144144144143,1.0,0.9999999999999972,2.7755575615628914e-15,1000000000001.0,0.9972244424384371
0.44244244244244246,0.9999999999999998,1.0000000000000104,1.0658141036401503e-14,1000000000000.9998,1.0104360964314765
0.44344344344344344,0.999999999999996,0.9999999999999967,6.661338147750939e-16,1000000000000.996,0.9966693309261245
0.4444444444444444,0.9999999999999998,1.0000000000000098,9.992007221626409e-15,1000000000000.9998,1.0097699626167014
0.44544544544544545,0.9999999999999969,1.0000000000000084,1.1546319456101628e-14,1000000000000.997,1.0084376949871512
0.44644644644644643,0.9999999999999969,0.9999999999999923,4.551914400963142e-15,1000000000000.997,0.9923394611300864
0.44744744744744747,1.000000000000001,1.0,1.1102230246251565e-15,1000000000001.0011,1.0
0.44844844844844844,1.0000000000000027,1.0000000000000095,6.8833827526759706e-15,1000000000001.0027,1.0095479180117763
0.4494494494494494,1.0000000000000024,0.9999999999999882,1.4210854715202004e-14,1000000000001.0024,0.9882316359389733
0.45045045045045046,0.9999999999999976,1.000000000000001,3.552713678800501e-15,1000000000000.9976,1.0011102230246252
0.45145145145145144,1.0000000000000009,1.0000000000000036,2.6645352591003757e-15,1000000000001.0009,1.0035527136788005
0.45245245245245247,0.9999999999999989,0.9999999999999949,3.9968028886505635e-15,1000000000000.9989,0.9948929740867243
0.45345345345345345,0.9999999999999969,1.000000000000002,5.10702591327572e-15,1000000000000.997,1.0019984014443253
0.4544544544544544,0.9999999999999992,1.000000000000006,6.772360450213455e-15,1000000000000.9993,1.0059952043329758
0.45545545545545546,0.9999999999999973,0.9999999999999987,1.3322676295501878e-15,1000000000000.9973,0.9986677323704498
0.45645645645645644,0.9999999999999974,1.0000000000000124,1.4988010832439613e-14,1000000000000.9974,1.0124344978758018
0.4574574574574575,1.000000000000003,1.0000000000000118,8.659739592076221e-15,1000000000001.0032,1.0117683640610267
0.45845845845845845,0.9999999999999989,1.000000000000005,6.217248937900877e-15,1000000000000.9989,1.0051070259132757
0.45945945945945943,1.0000000000000029,1.0000000000000084,5.551115123125783e-15,1000000000001.0029,1.0084376949871512
0.46046046046046046,0.9999999999999992,1.0000000000000007,1.4432899320127035e-15,1000000000000.9993,1.000666133814775
0.46146146146146144,0.999999999999998,0.9999999999999961,1.887379141862766e-15,1000000000000.998,0.996114219413812
0.4624624624624625,1.0000000000000002,1.0000000000000067,6.439293542825908e-15,1000000000001.0002,1.006661338147751
0.46346346346346345,1.0000000000000002,1.0000000000000009,6.661338147750939e-16,1000000000001.0002,1.0008881784197001
0.46446446446446443,1.0000000000000007,1.0000000000000027,1.9984014443252818e-15,1000000000001.0007,1.0026645352591004
0.46546546546546547,0.9999999999999978,0.9999999999999952,2.55351295663786e-15,1000000000000.9978,0.9952260409941118
0.46646646646646645,0.9999999999999992,0.9999999999999917,7.549516567451064e-15,1000000000000.9993,0.9916733273153113
0.4674674674674675,1.0000000000000033,1.0000000000000042,8.881784197001252e-16,1000000000001.0033,1.0042188474935756
0.46846846846846846,0.9999999999999997,0.9999999999999895,1.021405182655144e-14,1000000000000.9996,0.989452881266061
0.4694694694694695,1.0000000000000016,0.9999999999999996,1.9984014443252818e-15,1000000000001.0016,0.9995559107901499
0.47047047047047047,0.9999999999999999,0.9999999999999944,5.440092820663267e-15,1000000000000.9999,0.9944488848768742
0.47147147147147145,0.999999999999999,0.9999999999999976,1.4432899320127035e-15,1000000000000.999,0.9975575093458247
0.4724724724724725,0.9999999999999976,0.9999999999999993,1.7763568394002505e-15,1000000000000.9976,0.9993338661852249
0.47347347347347346,1.0000000000000018,0.9999999999999996,2.220446049250313e-15,1000000000001.0018,0.9995559107901499
0.4744744744744745,1.0000000000000036,1.0,3.552713678800501e-15,1000000000001.0035,1.0
0.4754754754754755,0.9999999999999977,1.000000000000007,9.43689570931383e-15,1000000000000.9977,1.007105427357601
0.47647647647647645,0.9999999999999989,1.000000000000001,2.220446049250313e-15,1000000000000.9989,1.0011102230246252
0.4774774774774775,1.0000000000000024,1.0000000000000022,2.220446049250313e-16,1000000000001.0024,1.0022204460492503
0.47847847847847846,0.9999999999999999,0.9999999999999997,2.220446049250313e-16,1000000000000.9999,0.9996669330926125
0.4794794794794795,1.000000000000001,0.9999999999999976,3.552713678800501e-15,1000000000001.0011,0.9975575093458247
0.4804804804804805,0.9999999999999986,0.9999999999999899,8.659739592076221e-15,1000000000000.9985,0.9898969704759111
0.48148148148148145,0.9999999999999997,0.9999999999999976,2.1094237467877974e-15,1000000000000.9996,0.9975575093458247
0.4824824824824825,1.0000000000000002,0.9999999999999953,4.884981308350689e-15,1000000000001.0002,0.9953370632965743
0.48348348348348347,1.0000000000000004,0.9999999999999879,1.2545520178264269e-14,1000000000001.0005,0.9878985690315858
0.4844844844844845,1.0000000000000004,0.9999999999999939,6.5503158452884236e-15,1000000000001.0005,0.9938937733645616
0.4854854854854855,1.0000000000000004,0.9999999999999883,1.2101430968414206e-14,1000000000001.0005,0.9883426582414359
0.48648648648648646,1.0000000000000033,0.9999999999999905,1.2878587085651816e-14,1000000000001.0033,0.9904520819882237
0.4874874874874875,1.000000000000001,0.999999999999988,1.3100631690576847e-14,1000000000001.0011,0.9880095913340483
0.48848848848848847,1.000000000000002,0.9999999999999871,1.4876988529977098e-14,1000000000001.0021,0.9871214129143482
0.4894894894894895,0.9999999999999982,0.9999999999999927,5.551115123125783e-15,1000000000000.9983,0.992672528037474
0.4904904904904905,0.9999999999999998,0.9999999999999823,1.7430501486614958e-14,1000000000000.9998,0.98234745390846
0.49149149149149146,1.000000000000003,0.9999999999999972,5.88418203051333e-15,1000000000001.0032,0.9972244424384371
0.4924924924924925,0.9999999999999984,0.9999999999999848,1.3655743202889425e-14,1000000000000.9984,0.9847899445626354
0.4934934934934935,0.9999999999999986,0.9999999999999897,8.881784197001252e-15,1000000000000.9985,0.989674925870986
0.4944944944944945,1.0000000000000009,0.9999999999999852,1.5654144647214707e-14,1000000000001.0009,0.9852340337724854
0.4954954954954955,1.0000000000000013,0.9999999999999917,9.658940314238862e-15,1000000000001.0013,0.9916733273153113
0.4964964964964965,0.9999999999999997,0.9999999999999903,9.325873406851315e-15,1000000000000.9996,0.9903410596857611
0.4974974974974975,0.9999999999999997,0.9999999999999797,1.9984014443252818e-14,1000000000000.9996,0.9796829186493596
0.4984984984984985,1.0000000000000007,0.9999999999999916,9.103828801926284e-15,1000000000001.0007,0.9915623050128488
0.4994994994994995,0.9999999999999973,0.9999999999999878,9.547918011776346e-15,1000000000000.9973,0.9877875467291233
0.5005005005005005,0.9999999999999999,0.9999999999999891,1.0769163338864018e-14,1000000000000.9999,0.9891198143586735
0.5015015015015015,0.9999999999999978,0.9999999999999858,1.199040866595169e-14,1000000000000.9978,0.985789145284798
0.5025025025025025,0.9999999999999978,0.9999999999999817,1.609823385706477e-14,1000000000000.9978,0.9816813200936849
0.5035035035035035,1.0,0.9999999999999954,4.551914400963142e-15,1000000000001.0,0.9954480855990369
0.5045045045045045,1.0000000000000018,0.9999999999999805,2.1316282072803006e-14,1000000000001.0018,0.9804600747665972
0.5055055055055055,1.0000000000000033,0.9999999999999909,1.2434497875801753e-14,1000000000001.0033,0.9908961711980737
0.5065065065065065,1.0000000000000009,0.9999999999999933,7.549516567451064e-15,1000000000001.0009,0.9933386618522491
0.5075075075075075,0.9999999999999968,0.9999999999999847,1.2101430968414206e-14,1000000000000.9968,0.9846789222601728
0.5085085085085085,1.0000000000000013,0.999999999999994,7.327471962526033e-15,1000000000001.0013,0.9940047956670242
0.5095095095095095,1.000000000000003,0.9999999999999896,1.354472090042691e-14,1000000000001.0032,0.9895639035685235
0.5105105105105106,0.9999999999999976,0.9999999999999809,1.6653345369377348e-14,1000000000000.9976,0.9809041639764473
0.5115115115115115,1.000000000000002,0.9999999999999817,2.0317081350640365e-14,1000000000001.0021,0.9816813200936849
0.5125125125125125,0.9999999999999967,0.9999999999999712,2.5424107263916085e-14,1000000000000.9967,0.9712452236622084
0.5135135135135135,1.0,0.9999999999999833,1.6653345369377348e-14,1000000000001.0,0.9833466546306227
0.5145145145145145,1.0000000000000016,0.9999999999999932,8.326672684688674e-15,1000000000001.0016,0.9932276395497865
0.5155155155155156,0.9999999999999987,0.9999999999999906,8.104628079763643e-15,1000000000000.9987,0.9905631042906862
0.5165165165165165,1.0000000000000018,0.9999999999999838,1.7985612998927536e-14,1000000000001.0018,0.9837907438404727
0.5175175175175175,1.0000000000000007,0.9999999999999828,1.787459069646502e-14,1000000000001.0007,0.9827915431183101
0.5185185185185185,0.9999999999999999,0.9999999999999902,9.658940314238862e-15,1000000000000.9999,0.9902300373832986
0.5195195195195195,1.0000000000000033,0.9999999999999792,2.4091839634365897e-14,1000000000001.0033,0.9792388294395096
0.5205205205205206,0.9999999999999997,0.9999999999999928,6.8833827526759706e-15,1000000000000.9996,0.9927835503399365
0.5215215215215215,0.9999999999999943,0.999999999999978,1.63202784619898e-14,1000000000000.9944,0.9780175841124219
0.5225225225225225,0.9999999999999977,0.9999999999999765,2.120525977034049e-14,1000000000000.9977,0.9764632718779467
0.5235235235235235,0.9999999999999992,0.9999999999999817,1.7541523789077473e-14,1000000000000.9993,0.9816813200936849
0.5245245245245245,0.9999999999999982,0.9999999999999855,1.27675647831893e-14,1000000000000.9983,0.9854560783774104
0.5255255255255256,1.000000000000003,0.999999999999993,1.0103029524088925e-14,1000000000001.0032,0.9930055949448615
0.5265265265265265,1.0000000000000004,0.9999999999999866,1.3877787807814457e-14,1000000000001.0005,0.9865663014020356
0.5275275275275275,0.999999999999998,0.9999999999999805,1.7541523789077473e-14,1000000000000.998,0.9804600747665972
0.5285285285285285,0.9999999999999989,0.9999999999999785,2.042810365310288e-14,1000000000000.9989,0.978461673322272
0.5295295295295295,1.0000000000000007,0.999999999999976,2.4646951146678475e-14,1000000000001.0007,0.9760191826680966
0.5305305305305306,1.0000000000000002,0.999999999999985,1.5210055437364645e-14,1000000000001.0002,0.9850119891675604
0.5315315315315315,1.0000000000000016,0.9999999999999943,7.216449660063518e-15,1000000000001.0016,0.9943378625744117
0.5325325325325325,1.0000000000000047,0.9999999999999954,9.2148511043888e-15,1000000000001.0046,0.9954480855990369
0.5335335335335335,1.0000000000000009,0.9999999999999981,2.7755575615628914e-15,1000000000001.0009,0.9981126208581372
0.5345345345345345,0.9999999999999949,0.9999999999999736,2.1316282072803006e-14,1000000000000.9949,0.9735766920139213
0.5355355355355356,1.0000000000000013,0.9999999999999837,1.765254609153999e-14,1000000000001.0013,0.9836797215380102
0.5365365365365365,0.9999999999999986,0.9999999999999857,1.2878587085651816e-14,1000000000000.9985,0.9856781229823355
0.5375375375375375,0.9999999999999947,0.9999999999999766,1.8096635301390052e-14,1000000000000.9948,0.9765742941804092
0.5385385385385385,1.0000000000000036,0.9999999999999973,6.217248937900877e-15,1000000000001.0035,0.9973354647408996
0.5395395395395395,1.0000000000000018,0.9999999999999849,1.687538997430238e-14,1000000000001.0018,0.9849009668650979
0.5405405405405406,1.0000000000000042,0.9999999999999942,9.992007221626409e-15,1000000000001.0043,0.9942268402719492
0.5415415415415415,0.9999999999999986,0.9999999999999929,5.662137425588298e-15,1000000000000.9985,0.992894572642399
0.5425425425425425,1.0000000000000042,1.000000000000008,3.774758283725532e-15,1000000000001.0043,1.0079936057773011
0.5435435435435435,0.9999999999999969,0.9999999999999869,9.992007221626409e-15,1000000000000.997,0.9868993683094232
0.5445445445445445,1.0000000000000004,0.9999999999999826,1.787459069646502e-14,1000000000001.0005,0.982569498513385
0.5455455455455456,0.9999999999999956,0.999999999999989,6.5503158452884236e-15,1000000000000.9956,0.989008792056211
0.5465465465465466,1.0000000000000004,0.9999999999999959,4.551914400963142e-15,1000000000001.0005,0.9958921748088869
0.5475475475475475,0.9999999999999987,0.9999999999999871,1.1546319456101628e-14,1000000000000.9987,0.9871214129143482
0.5485485485485485,0.9999999999999989,0.9999999999999845,1.4432899320127035e-14,1000000000000.9989,0.9844568776552478
0.5495495495495496,1.0000000000000007,0.9999999999999988,1.887379141862766e-15,1000000000001.0007,0.9987787546729123
0.5505505505505506,1.0000000000000009,0.9999999999999971,3.774758283725532e-15,1000000000001.0009,0.9971134201359746
0.5515515515515516,1.0000000000000018,0.9999999999999925,9.325873406851315e-15,1000000000001.0018,0.9924504834325489
0.5525525525525525,1.0000000000000018,0.9999999999999991,2.6645352591003757e-15,1000000000001.0018,0.9991118215802999
0.5535535535535535,1.0000000000000018,0.9999999999999964,5.329070518200751e-15,1000000000001.0018,0.9964472863211995
0.5545545545545546,0.9999999999999991,0.9999999999999918,7.327471962526033e-15,1000000000000.9991,0.9917843496177738
0.5555555555555556,0.9999999999999984,0.999999999999995,3.4416913763379853e-15,1000000000000.9984,0.9950039963891868
0.5565565565565566,1.000000000000001,0.9999999999999989,2.220446049250313e-15,1000000000001.0011,0.9988897769753748
0.5575575575575575,0.999999999999998,0.9999999999999987,6.661338147750939e-16,1000000000000.998,0.9986677323704498
0.5585585585585585,0.9999999999999946,0.999999999999987,7.549516567451064e-15,1000000000000.9946,0.9870103906118857
0.5595595595595596,1.0000000000000029,1.0000000000000093,6.439293542825908e-15,1000000000001.0029,1.0093258734068513
0.5605605605605606,1.0000000000000022,1.0000000000000084,6.217248937900877e-15,1000000000001.0022,1.0084376949871512
0.5615615615615616,0.9999999999999987,1.0000000000000013,2.6645352591003757e-15,1000000000000.9987,1.0013322676295502
0.5625625625625625,1.0000000000000042,1.0000000000000082,3.9968028886505635e-15,1000000000001.0043,1.0082156503822262
0.5635635635635635,0.9999999999999977,0.9999999999999927,4.9960036108132044e-15,1000000000000.9977,0.992672528037474
0.5645645645645646,1.0000000000000013,1.0000000000000118,1.0436096431476471e-14,1000000000001.0013,1.0117683640610267
0.5655655655655656,0.9999999999999994,1.000000000000001,1.6653345369377348e-15,1000000000000.9995,1.0011102230246252
0.5665665665665666,0.9999999999999971,0.9999999999999944,2.6645352591003757e-15,1000000000000.9972,0.9944488848768742
0.5675675675675675,0.9999999999999974,0.9999999999999966,8.881784197001252e-16,1000000000000.9974,0.996558308623662
0.5685685685685685,1.0000000000000044,0.9999999999999939,1.0547118733938987e-14,1000000000001.0045,0.9938937733645616
0.5695695695695696,1.0000000000000002,0.9999999999999997,5.551115123125783e-16,1000000000001.0002,0.9996669330926125
0.5705705705705706,0.9999999999999969,0.999999999999999,2.1094237467877974e-15,1000000000000.997,0.9990007992778374
0.5715715715715716,1.0000000000000004,1.0000000000000064,5.995204332975845e-15,1000000000001.0005,1.006439293542826
0.5725725725725725,0.9999999999999996,0.9999999999999989,6.661338147750939e-16,1000000000000.9996,0.9988897769753748
0.5735735735735735,0.9999999999999992,0.9999999999999992,0.0,1000000000000.9993,0.9992228438827624
0.5745745745745746,1.0000000000000009,1.0000000000000107,9.769962616701378e-15,1000000000001.0009,1.0106581410364015
0.5755755755755756,0.9999999999999977,1.0000000000000004,2.7755575615628914e-15,1000000000000.9977,1.00044408920985
0.5765765765765766,0.9999999999999964,1.0000000000000036,7.105427357601002e-15,1000000000000.9965,1.0035527136788005
0.5775775775775776,0.9999999999999997,1.000000000000003,3.4416913763379853e-15,1000000000000.9996,1.0031086244689504
0.5785785785785785,1.0000000000000007,1.0000000000000027,1.9984014443252818e-15,1000000000001.0007,1.0026645352591004
0.5795795795795796,1.0000000000000007,1.0000000000000075,6.8833827526759706e-15,1000000000001.0007,1.007549516567451
0.5805805805805806,1.0000000000000013,1.0000000000000038,2.4424906541753444e-15,1000000000001.0013,1.0037747582837255
0.5815815815815816,0.999999999999997,1.0000000000000033,6.328271240363392e-15,1000000000000.9971,1.0033306690738755
0.5825825825825826,0.9999999999999991,1.0000000000000044,5.329070518200751e-15,1000000000000.9991,1.0044408920985006
0.5835835835835835,1.0000000000000016,1.0000000000000022,6.661338147750939e-16,1000000000001.0016,1.0022204460492503
0.5845845845845846,0.9999999999999998,1.0000000000000029,3.1086244689504383e-15,1000000000000.9998,1.0028865798640254
0.5855855855855856,1.0000000000000007,1.000000000000001,4.440892098500626e-16,1000000000001.0007,1.0011102230246252
0.5865865865865866,1.000000000000002,1.0000000000000036,1.5543122344752192e-15,1000000000001.0021,1.0035527136788005
0.5875875875875876,0.9999999999999973,0.9999999999999997,2.3314683517128287e-15,1000000000000.9973,0.9996669330926125
0.5885885885885885,1.0000000000000018,1.0000000000000062,4.440892098500626e-15,1000000000001.0018,1.0062172489379009
0.5895895895895896,0.9999999999999993,1.0000000000000056,6.217248937900877e-15,1000000000000.9994,1.0055511151231258
0.5905905905905906,1.0000000000000013,1.0000000000000033,1.9984014443252818e-15,1000000000001.0013,1.0033306690738755
0.5915915915915916,0.9999999999999976,1.0000000000000024,4.884981308350689e-15,1000000000000.9976,1.0024424906541753
0.5925925925925926,0.9999999999999997,1.0000000000000044,4.773959005888173e-15,1000000000000.9996,1.0044408920985006
0.5935935935935935,1.0000000000000024,1.000000000000008,5.551115123125783e-15,1000000000001.0024,1.0079936057773011
0.5945945945945946,0.9999999999999971,1.0000000000000007,3.552713678800501e-15,1000000000000.9972,1.000666133814775
0.5955955955955956,0.9999999999999979,1.0000000000000018,3.885780586188048e-15,1000000000000.9979,1.0017763568394003
0.5965965965965966,0.9999999999999978,0.9999999999999996,1.7763568394002505e-15,1000000000000.9978,0.9995559107901499
0.5975975975975976,1.0000000000000007,1.000000000000002,1.3322676295501878e-15,1000000000001.0007,1.0019984014443253
0.5985985985985985,0.9999999999999986,1.0000000000000007,2.1094237467877974e-15,1000000000000.9985,1.000666133814775
0.5995995995995996,1.0000000000000016,1.0000000000000087,7.105427357601002e-15,1000000000001.0016,1.0086597395920762
0.6006006006006006,1.0000000000000018,1.0000000000000004,1.3322676295501878e-15,1000000000001.0018,1.00044408920985
0.6016016016016016,1.0000000000000016,1.0000000000000053,3.774758283725532e-15,1000000000001.0016,1.0053290705182008
0.6026026026026026,1.0,1.0000000000000069,6.8833827526759706e-15,1000000000001.0,1.006883382752676
0.6036036036036035,1.000000000000001,1.0000000000000067,5.551115123125783e-15,1000000000001.0011,1.006661338147751
0.6046046046046046,0.9999999999999989,1.0000000000000047,5.773159728050814e-15,1000000000000.9989,1.0046629367034257
0.6056056056056056,0.9999999999999977,0.9999999999999983,6.661338147750939e-16,1000000000000.9977,0.9983346654630623
0.6066066066066066,0.9999999999999977,1.0000000000000038,6.106226635438361e-15,1000000000000.9977,1.0037747582837255
0.6076076076076076,0.9999999999999992,0.9999999999999982,9.992007221626409e-16,1000000000000.9993,0.9982236431605997
0.6086086086086087,0.9999999999999999,0.9999999999999943,5.551115123125783e-15,1000000000000.9999,0.9943378625744117
0.6096096096096096,0.9999999999999972,0.9999999999999902,6.994405055138486e-15,1000000000000.9972,0.9902300373832986
0.6106106106106106,1.0000000000000009,1.0000000000000075,6.661338147750939e-15,1000000000001.0009,1.007549516567451
0.6116116116116116,0.999999999999999,0.9999999999999956,3.4416913763379853e-15,1000000000000.999,0.9955591079014994
0.6126126126126126,1.000000000000002,1.0000000000000029,8.881784197001252e-16,1000000000001.0021,1.0028865798640254
0.6136136136136137,1.0000000000000016,1.0000000000000009,6.661338147750939e-16,1000000000001.0016,1.0008881784197001
0.6146146146146146,0.999999999999999,1.0000000000000069,7.882583474838611e-15,1000000000000.999,1.006883382752676
0.6156156156156156,1.000000000000002,0.9999999999999971,4.884981308350689e-15,1000000000001.0021,0.9971134201359746
0.6166166166166166,0.9999999999999987,1.0000000000000024,3.774758283725532e-15,1000000000000.9987,1.0024424906541753
0.6176176176176176,0.9999999999999978,0.9999999999999963,1.4432899320127035e-15,1000000000000.9978,0.996336264018737
0.6186186186186187,1.0000000000000018,1.0000000000000002,1.5543122344752192e-15,1000000000001.0018,1.000222044604925
0.6196196196196196,0.9999999999999973,0.9999999999999905,6.8833827526759706e-15,1000000000000.9973,0.9904520819882237
0.6206206206206206,1.0000000000000002,1.000000000000001,8.881784197001252e-16,1000000000001.0002,1.0011102230246252
0.6216216216216216,1.0000000000000027,1.0000000000000009,1.7763568394002505e-15,1000000000001.0027,1.0008881784197001
0.6226226226226226,0.9999999999999978,0.9999999999999998,1.9984014443252818e-15,1000000000000.9978,0.999777955395075
0.6236236236236237,1.0000000000000002,1.0000000000000036,3.3306690738754696e-15,1000000000001.0002,1.0035527136788005
0.6246246246246246,1.0000000000000038,1.0000000000000144,1.0658141036401503e-14,1000000000001.0038,1.014432899320127
0.6256256256256256,0.9999999999999977,0.999999999999995,2.6645352591003757e-15,1000000000000.9977,0.9950039963891868
0.6266266266266266,0.9999999999999957,0.9999999999999863,9.325873406851315e-15,1000000000000.9957,0.9863442567971106
0.6276276276276276,1.000000000000001,1.0000000000000044,3.3306690738754696e-15,1000000000001.0011,1.0044408920985006
0.6286286286286287,1.000000000000003,0.9999999999999999,3.219646771412954e-15,1000000000001.0032,0.9998889776975375
0.6296296296296297,0.9999999999999981,0.9999999999999915,6.661338147750939e-15,1000000000000.9982,0.9914512827103863
0.6306306306306306,1.0000000000000009,0.9999999999999876,1.3322676295501878e-14,1000000000001.0009,0.9875655021241982
0.6316316316316316,1.000000000000002,1.0000000000000044,2.4424906541753444e-15,1000000000001.0021,1.0044408920985006
0.6326326326326326,0.9999999999999997,1.0000000000000078,8.104628079763643e-15,1000000000000.9996,1.007771561172376
0.6336336336336337,1.0000000000000036,1.0000000000000036,0.0,1000000000001.0035,1.0035527136788005
0.6346346346346347,0.9999999999999959,0.9999999999999917,4.218847493575595e-15,1000000000000.996,0.9916733273153113
0.6356356356356356,1.000000000000003,1.000000000000009,5.995204332975845e-15,1000000000001.0032,1.0091038288019263
0.6366366366366366,0.9999999999999979,1.000000000000006,8.104628079763643e-15,1000000000000.9979,1.0059952043329758
0.6376376376376376,0.9999999999999982,0.9999999999999974,7.771561172376096e-16,1000000000000.9983,0.9974464870433621
0.6386386386386387,0.9999999999999966,0.9999999999999885,8.104628079763643e-15,1000000000000.9966,0.9884536805438984
0.6396396396396397,0.9999999999999927,0.9999999999999886,4.107825191113079e-15,1000000000000.9927,0.9885647028463609
0.6406406406406406,0.999999999999999,1.0000000000000033,4.3298697960381105e-15,1000000000000.999,1.0033306690738755
0.6416416416416416,1.000000000000002,0.9999999999999982,3.774758283725532e-15,1000000000001.0021,0.9982236431605997
0.6426426426426426,1.0000000000000087,1.0000000000000147,5.995204332975845e-15,1000000000001.0087,1.014654943925052
0.6436436436436437,0.9999999999999984,0.9999999999999988,3.3306690738754696e-16,1000000000000.9984,0.9987787546729123
0.6446446446446447,0.9999999999999977,0.999999999999995,2.6645352591003757e-15,1000000000000.9977,0.9950039963891868
0.6456456456456456,1.0000000000000016,1.0000000000000004,1.1102230246251565e-15,1000000000001.0016,1.00044408920985
0.6466466466466466,1.0000000000000013,0.9999999999999964,4.884981308350689e-15,1000000000001.0013,0.9964472863211995
0.6476476476476476,1.0000000000000022,1.000000000000002,2.220446049250313e-16,1000000000001.0022,1.0019984014443253
0.6486486486486487,0.9999999999999987,1.0000000000000018,3.1086244689504383e-15,1000000000000.9987,1.0017763568394003
0.6496496496496497,0.9999999999999977,1.0000000000000016,3.885780586188048e-15,1000000000000.9977,1.0015543122344752
0.6506506506506506,0.9999999999999982,0.9999999999999952,2.9976021664879227e-15,1000000000000.9983,0.9952260409941118
0.6516516516516516,0.9999999999999969,0.9999999999999937,3.219646771412954e-15,1000000000000.997,0.9936717287596366
0.6526526526526526,1.000000000000001,1.0000000000000058,4.6629367034256575e-15,1000000000001.0011,1.0057731597280508
0.6536536536536537,1.0000000000000013,1.000000000000001,2.220446049250313e-16,1000000000001.0013,1.0011102230246252
0.6546546546546547,0.9999999999999988,0.9999999999999989,1.1102230246251565e-16,1000000000000.9988,0.9988897769753748
0.6556556556556556,0.9999999999999999,0.9999999999999972,2.6645352591003757e-15,1000000000000.9999,0.9972244424384371
0.6566566566566566,0.9999999999999988,0.9999999999999925,6.328271240363392e-15,1000000000000.9988,0.9924504834325489
0.6576576576576576,1.000000000000002,0.9999999999999998,2.220446049250313e-15,1000000000001.0021,0.999777955395075
0.6586586586586587,0.9999999999999991,0.9999999999999952,3.885780586188048e-15,1000000000000.9991,0.9952260409941118
0.6596596596596597,1.0000000000000022,1.000000000000004,1.7763568394002505e-15,1000000000001.0022,1.0039968028886506
0.6606606606606606,1.0000000000000007,0.9999999999999987,1.9984014443252818e-15,1000000000001.0007,0.9986677323704498
0.6616616616616616,1.0000000000000004,1.0000000000000029,2.4424906541753444e-15,1000000000001.0005,1.0028865798640254
0.6626626626626626,1.0000000000000009,1.0000000000000135,1.2656542480726785e-14,1000000000001.0009,1.013544720900427
0.6636636636636637,1.0000000000000016,1.0000000000000007,8.881784197001252e-16,1000000000001.0016,1.000666133814775
0.6646646646646647,1.0000000000000013,1.000000000000007,5.773159728050814e-15,1000000000001.0013,1.007105427357601
0.6656656656656657,1.0000000000000024,1.000000000000001,1.3322676295501878e-15,1000000000001.0024,1.0011102230246252
0.6666666666666666,1.0000000000000016,1.000000000000009,7.549516567451064e-15,1000000000001.0016,1.0091038288019263
0.6676676676676676,0.9999999999999971,0.9999999999999952,1.887379141862766e-15,1000000000000.9972,0.9952260409941118
0.6686686686686687,0.9999999999999983,1.0000000000000056,7.216449660063518e-15,1000000000000.9984,1.0055511151231258
0.6696696696696697,0.9999999999999981,0.9999999999999942,3.885780586188048e-15,1000000000000.9982,0.9942268402719492
0.6706706706706707,1.0000000000000013,1.0000000000000007,6.661338147750939e-16,1000000000001.0013,1.000666133814775
0.6716716716716716,0.999999999999998,0.9999999999999997,1.6653345369377348e-15,1000000000000.998,0.9996669330926125
0.6726726726726726,0.9999999999999976,0.9999999999999979,3.3306690738754696e-16,1000000000000.9976,0.9978905762532122
0.6736736736736737,1.0000000000000004,1.0000000000000058,5.329070518200751e-15,1000000000001.0005,1.0057731597280508
0.6746746746746747,1.0000000000000007,1.000000000000007,6.439293542825908e-15,1000000000001.0007,1.007105427357601
0.6756756756756757,0.9999999999999998,1.0000000000000018,1.9984014443252818e-15,1000000000000.9998,1.0017763568394003
0.6766766766766766,1.0000000000000013,1.0000000000000069,5.551115123125783e-15,1000000000001.0013,1.006883382752676
0.6776776776776777,0.9999999999999982,1.0000000000000002,1.9984014443252818e-15,1000000000000.9983,1.000222044604925
0.6786786786786787,0.9999999999999982,0.9999999999999997,1.4432899320127035e-15,1000000000000.9983,0.9996669330926125
0.6796796796796797,0.9999999999999972,1.0000000000000016,4.3298697960381105e-15,1000000000000.9972,1.0015543122344752
0.6806806806806807,1.0000000000000004,1.00000000000001,9.547918011776346e-15,1000000000001.0005,1.0099920072216264
0.6816816816816816,0.9999999999999991,1.0000000000000022,3.1086244689504383e-15,1000000000000.9991,1.0022204460492503
0.6826826826826827,0.9999999999999996,0.9999999999999933,6.217248937900877e-15,1000000000000.9996,0.9933386618522491
0.6836836836836837,0.9999999999999986,0.9999999999999992,6.661338147750939e-16,1000000000000.9985,0.9992228438827624
0.6846846846846847,0.999999999999998,0.9999999999999989,8.881784197001252e-16,1000000000000.998,0.9988897769753748
0.6856856856856857,1.0000000000000016,1.0000000000000002,1.3322676295501878e-15,1000000000001.0016,1.000222044604925
0.6866866866866866,0.9999999999999992,1.0000000000000009,1.6653345369377348e-15,1000000000000.9993,1.0008881784197001
0.6876876876876877,0.9999999999999977,0.9999999999999978,1.1102230246251565e-16,1000000000000.9977,0.9977795539507497
0.6886886886886887,1.0000000000000024,1.0000000000000009,1.5543122344752192e-15,1000000000001.0024,1.0008881784197001
0.6896896896896897,1.0000000000000002,1.0000000000000069,6.661338147750939e-15,1000000000001.0002,1.006883382752676
0.6906906906906907,1.0,1.0000000000000018,1.7763568394002505e-15,1000000000001.0,1.0017763568394003
0.6916916916916916,1.0000000000000002,1.0000000000000022,1.9984014443252818e-15,1000000000001.0002,1.0022204460492503
0.6926926926926927,1.0000000000000009,0.999999999999998,2.886579864025407e-15,1000000000001.0009,0.9980015985556747
0.6936936936936937,1.0000000000000009,0.9999999999999984,2.4424906541753444e-15,1000000000001.0009,0.9984456877655248
0.6946946946946947,0.9999999999999979,1.0000000000000022,4.3298697960381105e-15,1000000000000.9979,1.0022204460492503
0.6956956956956957,1.0000000000000009,1.0000000000000009,0.0,1000000000001.0009,1.0008881784197001
0.6966966966966966,0.9999999999999997,1.0000000000000047,4.9960036108132044e-15,1000000000000.9996,1.0046629367034257
0.6976976976976977,0.9999999999999999,1.0000000000000013,1.4432899320127035e-15,1000000000000.9999,1.0013322676295502
0.6986986986986987,0.9999999999999997,1.0000000000000024,2.7755575615628914e-15,1000000000000.9996,1.0024424906541753
0.6996996996996997,0.9999999999999976,1.0000000000000038,6.217248937900877e-15,1000000000000.9976,1.0037747582837255
0.7007007007007007,1.0000000000000007,1.0,6.661338147750939e-16,1000000000001.0007,1.0
0.7017017017017017,1.0000000000000004,0.9999999999999989,1.5543122344752192e-15,1000000000001.0005,0.9988897769753748
0.7027027027027027,1.0000000000000009,0.999999999999999,1.887379141862766e-15,1000000000001.0009,0.9990007992778374
0.7037037037037037,1.0000000000000002,1.000000000000003,2.886579864025407e-15,1000000000001.0002,1.0031086244689504
0.7047047047047047,1.0000000000000007,1.000000000000002,1.3322676295501878e-15,1000000000001.0007,1.0019984014443253
0.7057057057057057,0.9999999999999977,1.0000000000000029,5.218048215738236e-15,1000000000000.9977,1.0028865798640254
0.7067067067067067,0.9999999999999998,0.9999999999999986,1.2212453270876722e-15,1000000000000.9998,0.9985567100679873
0.7077077077077077,1.000000000000003,1.0000000000000024,6.661338147750939e-16,1000000000001.0032,1.0024424906541753
0.7087087087087087,1.000000000000001,1.0000000000000002,8.881784197001252e-16,1000000000001.0011,1.000222044604925
0.7097097097097097,1.0000000000000029,1.0000000000000036,6.661338147750939e-16,1000000000001.0029,1.0035527136788005
0.7107107107107107,0.9999999999999988,1.0000000000000029,4.107825191113079e-15,1000000000000.9988,1.0028865798640254
0.7117117117117117,0.9999999999999998,0.9999999999999998,0.0,1000000000000.9998,0.999777955395075
0.7127127127127127,0.9999999999999993,1.0000000000000016,2.220446049250313e-15,1000000000000.9994,1.0015543122344752
0.7137137137137137,1.000000000000001,1.0,1.1102230246251565e-15,1000000000001.0011,1.0
0.7147147147147147,0.9999999999999992,1.0000000000000002,9.992007221626409e-16,1000000000000.9993,1.000222044604925
0.7157157157157157,1.0000000000000004,1.0000000000000024,1.9984014443252818e-15,1000000000001.0005,1.0024424906541753
0.7167167167167167,0.9999999999999986,0.9999999999999993,7.771561172376096e-16,1000000000000.9985,0.9993338661852249
0.7177177177177178,1.0000000000000002,1.000000000000005,4.884981308350689e-15,1000000000001.0002,1.0051070259132757
0.7187187187187187,1.0000000000000009,0.9999999999999988,2.1094237467877974e-15,1000000000001.0009,0.9987787546729123
0.7197197197197197,0.9999999999999989,1.0000000000000007,1.7763568394002505e-15,1000000000000.9989,1.000666133814775
0.7207207207207207,0.9999999999999997,1.0000000000000009,1.2212453270876722e-15,1000000000000.9996,1.0008881784197001
0.7217217217217217,1.000000000000001,1.0000000000000038,2.6645352591003757e-15,1000000000001.0011,1.0037747582837255
0.7227227227227228,0.9999999999999998,1.0000000000000027,2.886579864025407e-15,1000000000000.9998,1.0026645352591004
0.7237237237237237,1.0000000000000002,1.0000000000000002,0.0,1000000000001.0002,1.000222044604925
0.7247247247247247,1.0000000000000007,0.9999999999999974,3.219646771412954e-15,1000000000001.0007,0.9974464870433621
0.7257257257257257,0.9999999999999988,0.9999999999999991,3.3306690738754696e-16,1000000000000.9988,0.9991118215802999
0.7267267267267267,1.0000000000000007,0.9999999999999971,3.552713678800501e-15,1000000000001.0007,0.9971134201359746
0.7277277277277278,1.0000000000000027,1.0000000000000016,1.1102230246251565e-15,1000000000001.0027,1.0015543122344752
0.7287287287287287,0.9999999999999983,0.9999999999999992,8.881784197001252e-16,1000000000000.9984,0.9992228438827624
0.7297297297297297,1.0000000000000002,0.9999999999999987,1.5543122344752192e-15,1000000000001.0002,0.9986677323704498
0.7307307307307307,0.9999999999999988,1.0000000000000002,1.4432899320127035e-15,1000000000000.9988,1.000222044604925
0.7317317317317317,1.0000000000000009,1.000000000000003,2.220446049250313e-15,1000000000001.0009,1.0031086244689504
0.7327327327327328,1.0000000000000013,1.0000000000000002,1.1102230246251565e-15,1000000000001.0013,1.000222044604925
0.7337337337337337,1.000000000000001,1.0000000000000044,3.3306690738754696e-15,1000000000001.0011,1.0044408920985006
0.7347347347347347,1.0000000000000002,0.9999999999999997,5.551115123125783e-16,1000000000001.0002,0.9996669330926125
0.7357357357357357,1.0000000000000002,1.0000000000000016,1.3322676295501878e-15,1000000000001.0002,1.0015543122344752
0.7367367367367368,1.0000000000000007,1.0000000000000009,2.220446049250313e-16,1000000000001.0007,1.0008881784197001
0.7377377377377378,0.9999999999999999,1.0,1.1102230246251565e-16,1000000000000.9999,1.0
0.7387387387387387,1.0000000000000007,1.0,6.661338147750939e-16,1000000000001.0007,1.0
0.7397397397397397,1.0,0.9999999999999986,1.4432899320127035e-15,1000000000001.0,0.9985567100679873
0.7407407407407407,0.9999999999999987,1.0000000000000018,3.1086244689504383e-15,1000000000000.9987,1.0017763568394003
0.7417417417417418,0.9999999999999996,0.9999999999999998,2.220446049250313e-16,1000000000000.9996,0.999777955395075
0.7427427427427428,0.9999999999999996,1.0000000000000007,1.1102230246251565e-15,1000000000000.9996,1.000666133814775
0.7437437437437437,0.9999999999999989,0.9999999999999989,0.0,1000000000000.9989,0.9988897769753748
0.7447447447447447,1.0000000000000009,0.9999999999999986,2.3314683517128287e-15,1000000000001.0009,0.9985567100679873
0.7457457457457457,0.9999999999999997,1.0000000000000007,9.992007221626409e-16,1000000000000.9996,1.000666133814775
0.7467467467467468,0.9999999999999994,0.9999999999999991,3.3306690738754696e-16,1000000000000.9995,0.9991118215802999
0.7477477477477478,0.9999999999999982,0.9999999999999987,4.440892098500626e-16,1000000000000.9983,0.9986677323704498
0.7487487487487487,0.9999999999999998,1.000000000000001,1.3322676295501878e-15,1000000000000.9998,1.0011102230246252
0.7497497497497497,1.0000000000000016,0.9999999999999999,1.6653345369377348e-15,1000000000001.0016,0.9998889776975375
0.7507507507507507,1.0,1.000000000000001,1.1102230246251565e-15,1000000000001.0,1.0011102230246252
0.7517517517517518,1.0000000000000016,1.0000000000000007,8.881784197001252e-16,1000000000001.0016,1.000666133814775
0.7527527527527528,1.000000000000002,0.9999999999999977,4.3298697960381105e-15,1000000000001.0021,0.9976685316482872
0.7537537537537538,1.000000000000001,0.9999999999999953,5.773159728050814e-15,1000000000001.0011,0.9953370632965743
0.7547547547547547,1.0000000000000002,1.0000000000000022,1.9984014443252818e-15,1000000000001.0002,1.0022204460492503
0.7557557557557557,0.9999999999999983,1.0000000000000009,2.55351295663786e-15,1000000000000.9984,1.0008881784197001
0.7567567567567568,1.0000000000000004,0.9999999999999988,1.6653345369377348e-15,1000000000001.0005,0.9987787546729123
0.7577577577577578,0.9999999999999989,1.000000000000001,2.220446049250313e-15,1000000000000.9989,1.0011102230246252
0.7587587587587588,0.9999999999999998,1.0000000000000053,5.551115123125783e-15,1000000000000.9998,1.0053290705182008
0.7597597597597597,1.0000000000000002,0.9999999999999939,6.328271240363392e-15,1000000000001.0002,0.9938937733645616
0.7607607607607607,1.0000000000000013,0.9999999999999941,7.216449660063518e-15,1000000000001.0013,0.9941158179694867
0.7617617617617618,1.0,0.9999999999999939,6.106226635438361e-15,1000000000001.0,0.9938937733645616
0.7627627627627628,1.0000000000000002,0.9999999999999956,4.6629367034256575e-15,1000000000001.0002,0.9955591079014994
0.7637637637637638,1.0000000000000016,1.0000000000000036,1.9984014443252818e-15,1000000000001.0016,1.0035527136788005
0.7647647647647647,0.9999999999999996,0.9999999999999966,2.9976021664879227e-15,1000000000000.9996,0.996558308623662
0.7657657657657657,0.9999999999999984,0.9999999999999951,3.3306690738754696e-15,1000000000000.9984,0.9951150186916493
0.7667667667667668,1.000000000000001,1.000000000000001,0.0,1000000000001.0011,1.0011102230246252
0.7677677677677678,1.0000000000000013,0.9999999999999952,6.106226635438361e-15,1000000000001.0013,0.9952260409941118
0.7687687687687688,0.9999999999999992,1.000000000000002,2.7755575615628914e-15,1000000000000.9993,1.0019984014443253
0.7697697697697697,0.9999999999999987,0.9999999999999988,1.1102230246251565e-16,1000000000000.9987,0.9987787546729123
0.7707707707707707,0.9999999999999986,0.9999999999999942,4.3298697960381105e-15,1000000000000.9985,0.9942268402719492
0.7717717717717718,1.0000000000000002,0.9999999999999977,2.55351295663786e-15,1000000000001.0002,0.9976685316482872
0.7727727727727728,0.9999999999999986,0.9999999999999988,2.220446049250313e-16,1000000000000.9985,0.9987787546729123
0.7737737737737738,1.0000000000000002,0.9999999999999933,6.8833827526759706e-15,1000000000001.0002,0.9933386618522491
0.7747747747747747,1.0000000000000013,0.9999999999999988,2.55351295663786e-15,1000000000001.0013,0.9987787546729123
0.7757757757757757,0.9999999999999999,0.9999999999999946,5.329070518200751e-15,1000000000000.9999,0.9945599071793367
0.7767767767767768,1.0000000000000007,0.9999999999999937,6.994405055138486e-15,1000000000001.0007,0.9936717287596366
0.7777777777777778,1.0000000000000002,0.9999999999999996,6.661338147750939e-16,1000000000001.0002,0.9995559107901499
0.7787787787787788,1.0000000000000007,0.9999999999999969,3.774758283725532e-15,1000000000001.0007,0.9968913755310496
0.7797797797797797,0.9999999999999986,0.9999999999999994,8.881784197001252e-16,1000000000000.9985,0.9994448884876874
0.7807807807807807,0.9999999999999994,0.9999999999999953,4.107825191113079e-15,1000000000000.9995,0.9953370632965743
0.7817817817817818,1.0000000000000022,0.9999999999999981,4.107825191113079e-15,1000000000001.0022,0.9981126208581372
0.7827827827827828,1.0000000000000002,0.9999999999999963,3.885780586188048e-15,1000000000001.0002,0.996336264018737
0.7837837837837838,1.0000000000000018,0.9999999999999936,8.215650382226158e-15,1000000000001.0018,0.9935607064571741
0.7847847847847848,1.0000000000000016,1.000000000000002,4.440892098500626e-16,1000000000001.0016,1.0019984014443253
0.7857857857857857,1.0000000000000004,0.9999999999999982,2.220446049250313e-15,1000000000001.0005,0.9982236431605997
0.7867867867867868,0.9999999999999996,0.9999999999999996,0.0,1000000000000.9996,0.9995559107901499
0.7877877877877878,0.9999999999999999,0.9999999999999958,4.107825191113079e-15,1000000000000.9999,0.9957811525064244
0.7887887887887888,1.0000000000000018,1.0000000000000013,4.440892098500626e-16,1000000000001.0018,1.0013322676295502
0.7897897897897898,0.9999999999999988,0.9999999999999991,3.3306690738754696e-16,1000000000000.9988,0.9991118215802999
0.7907907907907907,0.9999999999999986,0.9999999999999981,4.440892098500626e-16,1000000000000.9985,0.9981126208581372
0.7917917917917918,0.9999999999999994,1.0000000000000013,1.887379141862766e-15,1000000000000.9995,1.0013322676295502
0.7927927927927928,0.9999999999999994,0.9999999999999973,2.1094237467877974e-15,1000000000000.9995,0.9973354647408996
0.7937937937937938,1.0,0.9999999999999909,9.103828801926284e-15,1000000000001.0,0.9908961711980737
0.7947947947947948,1.0000000000000002,1.000000000000002,1.7763568394002505e-15,1000000000001.0002,1.0019984014443253
0.7957957957957957,0.9999999999999986,0.9999999999999887,9.880984919163893e-15,1000000000000.9985,0.9886757251488234
0.7967967967967968,0.9999999999999998,0.999999999999993,6.772360450213455e-15,1000000000000.9998,0.9930055949448615
0.7977977977977978,0.9999999999999981,0.9999999999999999,1.7763568394002505e-15,1000000000000.9982,0.9998889776975375
0.7987987987987988,1.0000000000000009,0.999999999999994,6.8833827526759706e-15,1000000000001.0009,0.9940047956670242
0.7997997997997998,0.9999999999999983,0.9999999999999963,1.9984014443252818e-15,1000000000000.9984,0.996336264018737
0.8008008008008007,1.0000000000000009,0.999999999999996,4.884981308350689e-15,1000000000001.0009,0.9960031971113494
0.8018018018018018,1.0000000000000002,0.9999999999999959,4.3298697960381105e-15,1000000000001.0002,0.9958921748088869
0.8028028028028028,1.000000000000001,0.999999999999997,4.107825191113079e-15,1000000000001.0011,0.9970023978335121
0.8038038038038038,1.0,0.9999999999999988,1.2212453270876722e-15,1000000000001.0,0.9987787546729123
0.8048048048048048,0.9999999999999996,0.9999999999999953,4.218847493575595e-15,1000000000000.9996,0.9953370632965743
0.8058058058058059,1.0000000000000002,1.0000000000000018,1.5543122344752192e-15,1000000000001.0002,1.0017763568394003
0.8068068068068068,1.0000000000000013,0.9999999999999939,7.438494264988549e-15,1000000000001.0013,0.9938937733645616
0.8078078078078078,0.9999999999999999,1.0000000000000018,1.887379141862766e-15,1000000000000.9999,1.0017763568394003
0.8088088088088088,0.9999999999999996,1.0000000000000022,2.6645352591003757e-15,1000000000000.9996,1.0022204460492503
0.8098098098098098,1.0000000000000002,0.9999999999999993,8.881784197001252e-16,1000000000001.0002,0.9993338661852249
0.8108108108108109,0.9999999999999976,1.000000000000002,4.440892098500626e-15,1000000000000.9976,1.0019984014443253
0.8118118118118118,0.999999999999999,0.9999999999999954,3.552713678800501e-15,1000000000000.999,0.9954480855990369
0.8128128128128128,1.0,0.9999999999999993,6.661338147750939e-16,1000000000001.0,0.9993338661852249
0.8138138138138138,1.0,0.9999999999999932,6.772360450213455e-15,1000000000001.0,0.9932276395497865
0.8148148148148148,1.0000000000000004,0.9999999999999977,2.7755575615628914e-15,1000000000001.0005,0.9976685316482872
0.8158158158158159,0.9999999999999996,0.9999999999999959,3.6637359812630166e-15,1000000000000.9996,0.9958921748088869
0.8168168168168168,1.0000000000000007,0.9999999999999927,7.993605777301127e-15,1000000000001.0007,0.992672528037474
0.8178178178178178,0.9999999999999998,0.999999999999993,6.772360450213455e-15,1000000000000.9998,0.9930055949448615
0.8188188188188188,1.0000000000000004,0.999999999999992,8.43769498715119e-15,1000000000001.0005,0.9920063942226989
0.8198198198198198,0.9999999999999987,0.9999999999999949,3.774758283725532e-15,1000000000000.9987,0.9948929740867243
0.8208208208208209,0.9999999999999997,0.9999999999999926,7.105427357601002e-15,1000000000000.9996,0.9925615057350115
0.8218218218218218,0.9999999999999988,0.9999999999999991,3.3306690738754696e-16,1000000000000.9988,0.9991118215802999
0.8228228228228228,0.9999999999999998,0.9999999999999986,1.2212453270876722e-15,1000000000000.9998,0.9985567100679873
0.8238238238238238,0.9999999999999999,0.9999999999999971,2.7755575615628914e-15,1000000000000.9999,0.9971134201359746
0.8248248248248248,0.999999999999999,0.9999999999999941,4.884981308350689e-15,1000000000000.999,0.9941158179694867
0.8258258258258259,1.0,0.999999999999998,1.9984014443252818e-15,1000000000001.0,0.9980015985556747
0.8268268268268268,1.0,0.9999999999999947,5.329070518200751e-15,1000000000001.0,0.9946709294817992
0.8278278278278278,1.0000000000000013,0.9999999999999954,5.88418203051333e-15,1000000000001.0013,0.9954480855990369
0.8288288288288288,0.9999999999999997,0.9999999999999961,3.552713678800501e-15,1000000000000.9996,0.996114219413812
0.8298298298298298,0.9999999999999997,0.9999999999999999,2.220446049250313e-16,1000000000000.9996,0.9998889776975375
0.8308308308308309,1.000000000000001,0.999999999999994,7.105427357601002e-15,1000000000001.0011,0.9940047956670242
0.8318318318318318,0.9999999999999989,0.9999999999999993,4.440892098500626e-16,1000000000000.9989,0.9993338661852249
0.8328328328328328,1.0000000000000009,0.9999999999999979,2.9976021664879227e-15,1000000000001.0009,0.9978905762532122
0.8338338338338338,0.9999999999999993,0.9999999999999972,2.1094237467877974e-15,1000000000000.9994,0.9972244424384371
0.8348348348348348,0.9999999999999998,1.0000000000000013,1.5543122344752192e-15,1000000000000.9998,1.0013322676295502
0.8358358358358359,1.000000000000001,0.9999999999999982,2.886579864025407e-15,1000000000001.0011,0.9982236431605997
0.8368368368368369,0.9999999999999998,0.9999999999999933,6.439293542825908e-15,1000000000000.9998,0.9933386618522491
0.8378378378378378,1.0000000000000016,0.9999999999999976,3.9968028886505635e-15,1000000000001.0016,0.9975575093458247
0.8388388388388388,0.9999999999999993,0.9999999999999893,9.992007221626409e-15,1000000000000.9994,0.9893418589635985
0.8398398398398398,0.9999999999999993,0.9999999999999957,3.6637359812630166e-15,1000000000000.9994,0.9956701302039619
0.8408408408408409,0.9999999999999998,0.999999999999999,7.771561172376096e-16,1000000000000.9998,0.9990007992778374
0.8418418418418419,0.9999999999999996,0.9999999999999937,5.88418203051333e-15,1000000000000.9996,0.9936717287596366
0.8428428428428428,0.9999999999999972,0.9999999999999962,9.992007221626409e-16,1000000000000.9972,0.9962252417162745
0.8438438438438438,0.9999999999999994,0.999999999999998,1.4432899320127035e-15,1000000000000.9995,0.9980015985556747
0.8448448448448448,1.000000000000001,1.0000000000000007,4.440892098500626e-16,1000000000001.0011,1.000666133814775
0.8458458458458459,1.0000000000000004,0.9999999999999971,3.3306690738754696e-15,1000000000001.0005,0.9971134201359746
0.8468468468468469,0.999999999999999,0.9999999999999928,6.217248937900877e-15,1000000000000.999,0.9927835503399365
0.8478478478478478,0.999999999999998,0.9999999999999953,2.6645352591003757e-15,1000000000000.998,0.9953370632965743
0.8488488488488488,0.9999999999999986,1.0000000000000009,2.3314683517128287e-15,1000000000000.9985,1.0008881784197001
0.8498498498498498,0.9999999999999982,0.9999999999999962,1.9984014443252818e-15,1000000000000.9983,0.9962252417162745
0.8508508508508509,0.9999999999999997,0.9999999999999992,4.440892098500626e-16,1000000000000.9996,0.9992228438827624
0.8518518518518519,0.9999999999999994,0.9999999999999989,5.551115123125783e-16,1000000000000.9995,0.9988897769753748
0.8528528528528528,0.9999999999999989,0.9999999999999952,3.6637359812630166e-15,1000000000000.9989,0.9952260409941118
0.8538538538538538,1.0000000000000004,0.9999999999999977,2.7755575615628914e-15,1000000000001.0005,0.9976685316482872
0.8548548548548548,0.9999999999999994,0.9999999999999888,1.0658141036401503e-14,1000000000000.9995,0.9887867474512859
0.8558558558558559,0.9999999999999982,0.9999999999999996,1.3322676295501878e-15,1000000000000.9983,0.9995559107901499
0.8568568568568569,0.9999999999999999,0.9999999999999928,7.105427357601002e-15,1000000000000.9999,0.9927835503399365
0.8578578578578578,1.0000000000000002,1.000000000000005,4.884981308350689e-15,1000000000001.0002,1.0051070259132757
0.8588588588588588,0.9999999999999993,0.999999999999997,2.3314683517128287e-15,1000000000000.9994,0.9970023978335121
0.8598598598598598,0.9999999999999977,0.999999999999998,3.3306690738754696e-16,1000000000000.9977,0.9980015985556747
0.8608608608608609,1.0,0.999999999999998,1.9984014443252818e-15,1000000000001.0,0.9980015985556747
0.8618618618618619,0.9999999999999996,0.9999999999999981,1.4432899320127035e-15,1000000000000.9996,0.9981126208581372
0.8628628628628628,1.0000000000000002,0.9999999999999992,9.992007221626409e-16,1000000000001.0002,0.9992228438827624
0.8638638638638638,0.9999999999999994,0.9999999999999986,8.881784197001252e-16,1000000000000.9995,0.9985567100679873
0.8648648648648649,0.9999999999999998,0.9999999999999967,3.1086244689504383e-15,1000000000000.9998,0.9966693309261245
0.8658658658658659,1.0,1.0000000000000016,1.5543122344752192e-15,1000000000001.0,1.0015543122344752
0.8668668668668669,1.0000000000000007,0.9999999999999976,3.1086244689504383e-15,1000000000001.0007,0.9975575093458247
0.8678678678678678,0.9999999999999984,0.9999999999999973,1.1102230246251565e-15,1000000000000.9984,0.9973354647408996
0.8688688688688688,1.0000000000000004,0.9999999999999922,8.215650382226158e-15,1000000000001.0005,0.9922284388276239
0.8698698698698699,0.9999999999999994,1.0000000000000044,4.9960036108132044e-15,1000000000000.9995,1.0044408920985006
0.8708708708708709,0.9999999999999996,0.9999999999999972,2.3314683517128287e-15,1000000000000.9996,0.9972244424384371
0.8718718718718719,1.0,1.0000000000000018,1.7763568394002505e-15,1000000000001.0,1.0017763568394003
0.8728728728728729,0.999999999999998,0.9999999999999931,4.884981308350689e-15,1000000000000.998,0.993116617247324
0.8738738738738738,0.9999999999999992,0.9999999999999991,1.1102230246251565e-16,1000000000000.9993,0.9991118215802999
0.8748748748748749,0.9999999999999998,0.9999999999999938,5.995204332975845e-15,1000000000000.9998,0.9937827510620991
0.8758758758758759,1.0000000000000018,0.9999999999999989,2.886579864025407e-15,1000000000001.0018,0.9988897769753748
0.8768768768768769,0.9999999999999994,1.0000000000000022,2.7755575615628914e-15,1000000000000.9995,1.0022204460492503
0.8778778778778779,0.999999999999997,0.9999999999999997,2.6645352591003757e-15,1000000000000.9971,0.9996669330926125
0.8788788788788788,0.9999999999999988,0.9999999999999902,8.548717289613705e-15,1000000000000.9988,0.9902300373832986
0.8798798798798799,1.0000000000000013,0.999999999999996,5.329070518200751e-15,1000000000001.0013,0.9960031971113494
0.8808808808808809,1.0000000000000009,1.0000000000000002,6.661338147750939e-16,1000000000001.0009,1.000222044604925
0.8818818818818819,1.0000000000000004,0.9999999999999992,1.2212453270876722e-15,1000000000001.0005,0.9992228438827624
0.8828828828828829,1.0000000000000002,1.0000000000000018,1.5543122344752192e-15,1000000000001.0002,1.0017763568394003
0.8838838838838838,1.0000000000000024,0.9999999999999999,2.55351295663786e-15,1000000000001.0024,0.9998889776975375
0.8848848848848849,0.9999999999999993,0.9999999999999947,4.6629367034256575e-15,1000000000000.9994,0.9946709294817992
0.8858858858858859,1.0000000000000002,0.9999999999999946,5.662137425588298e-15,1000000000001.0002,0.9945599071793367
0.8868868868868869,0.9999999999999997,0.9999999999999948,4.884981308350689e-15,1000000000000.9996,0.9947819517842618
0.8878878878878879,0.9999999999999982,0.9999999999999961,2.1094237467877974e-15,1000000000000.9983,0.996114219413812
0.8888888888888888,0.9999999999999987,0.9999999999999926,6.106226635438361e-15,1000000000000.9987,0.9925615057350115
0.8898898898898899,1.0000000000000002,0.9999999999999971,3.1086244689504383e-15,1000000000001.0002,0.9971134201359746
0.8908908908908909,1.0000000000000027,1.000000000000002,6.661338147750939e-16,1000000000001.0027,1.0019984014443253
0.8918918918918919,1.0000000000000013,0.999999999999998,3.3306690738754696e-15,1000000000001.0013,0.9980015985556747
0.8928928928928929,1.0,0.9999999999999992,7.771561172376096e-16,1000000000001.0,0.9992228438827624
0.8938938938938938,0.9999999999999994,0.9999999999999966,2.886579864025407e-15,1000000000000.9995,0.996558308623662
0.8948948948948949,1.0000000000000002,0.9999999999999972,2.9976021664879227e-15,1000000000001.0002,0.9972244424384371
0.8958958958958959,0.9999999999999982,1.0000000000000044,6.217248937900877e-15,1000000000000.9983,1.0044408920985006
0.8968968968968969,1.0000000000000013,0.9999999999999954,5.88418203051333e-15,1000000000001.0013,0.9954480855990369
0.8978978978978979,1.0000000000000002,0.9999999999999943,5.88418203051333e-15,1000000000001.0002,0.9943378625744117
0.8988988988988988,0.999999999999999,0.9999999999999949,4.107825191113079e-15,1000000000000.999,0.9948929740867243
0.8998998998998999,1.0000000000000002,1.0000000000000024,2.220446049250313e-15,1000000000001.0002,1.0024424906541753
0.9009009009009009,0.9999999999999997,0.9999999999999971,2.55351295663786e-15,1000000000000.9996,0.9971134201359746
0.9019019019019019,0.9999999999999994,0.9999999999999999,4.440892098500626e-16,1000000000000.9995,0.9998889776975375
0.9029029029029029,1.0,1.0000000000000004,4.440892098500626e-16,1000000000001.0,1.00044408920985
0.9039039039039038,0.9999999999999998,0.9999999999999971,2.6645352591003757e-15,1000000000000.9998,0.9971134201359746
0.9049049049049049,0.9999999999999984,1.0000000000000002,1.7763568394002505e-15,1000000000000.9984,1.000222044604925
0.9059059059059059,0.9999999999999992,0.9999999999999973,1.887379141862766e-15,1000000000000.9993,0.9973354647408996
0.9069069069069069,0.9999999999999998,1.0000000000000004,6.661338147750939e-16,1000000000000.9998,1.00044408920985
0.9079079079079079,1.0000000000000007,1.000000000000003,2.4424906541753444e-15,1000000000001.0007,1.0031086244689504
0.9089089089089089,0.999999999999999,0.9999999999999976,1.4432899320127035e-15,1000000000000.999,0.9975575093458247
0.9099099099099099,1.0000000000000009,0.9999999999999986,2.3314683517128287e-15,1000000000001.0009,0.9985567100679873
0.9109109109109109,1.0000000000000022,0.999999999999997,5.218048215738236e-15,1000000000001.0022,0.9970023978335121
0.9119119119119119,0.9999999999999981,0.9999999999999973,7.771561172376096e-16,1000000000000.9982,0.9973354647408996
0.9129129129129129,0.999999999999999,0.9999999999999988,2.220446049250313e-16,1000000000000.999,0.9987787546729123
0.9139139139139139,0.9999999999999999,0.9999999999999974,2.4424906541753444e-15,1000000000000.9999,0.9974464870433621
0.914914914914915,1.0000000000000018,1.0000000000000024,6.661338147750939e-16,1000000000001.0018,1.0024424906541753
0.9159159159159159,0.9999999999999989,0.9999999999999961,2.7755575615628914e-15,1000000000000.9989,0.996114219413812
0.9169169169169169,0.9999999999999993,0.9999999999999988,5.551115123125783e-16,1000000000000.9994,0.9987787546729123
0.9179179179179179,0.9999999999999991,0.9999999999999988,3.3306690738754696e-16,1000000000000.9991,0.9987787546729123
0.9189189189189189,1.0000000000000004,0.9999999999999994,9.992007221626409e-16,1000000000001.0005,0.9994448884876874
0.91991991991992,1.000000000000001,1.0000000000000007,4.440892098500626e-16,1000000000001.0011,1.000666133814775
0.9209209209209209,1.0000000000000009,0.9999999999999977,3.219646771412954e-15,1000000000001.0009,0.9976685316482872
0.9219219219219219,0.9999999999999992,0.9999999999999973,1.887379141862766e-15,1000000000000.9993,0.9973354647408996
0.9229229229229229,0.9999999999999982,0.9999999999999996,1.3322676295501878e-15,1000000000000.9983,0.9995559107901499
0.9239239239239239,0.9999999999999981,0.9999999999999989,7.771561172376096e-16,1000000000000.9982,0.9988897769753748
0.924924924924925,0.999999999999999,0.9999999999999961,2.886579864025407e-15,1000000000000.999,0.996114219413812
0.9259259259259259,0.9999999999999997,0.9999999999999971,2.55351295663786e-15,1000000000000.9996,0.9971134201359746
0.9269269269269269,1.0000000000000002,0.9999999999999998,4.440892098500626e-16,1000000000001.0002,0.999777955395075
0.9279279279279279,0.9999999999999968,0.9999999999999978,9.992007221626409e-16,1000000000000.9968,0.9977795539507497
0.9289289289289289,0.9999999999999998,0.9999999999999925,7.327471962526033e-15,1000000000000.9998,0.9924504834325489
0.92992992992993,1.0000000000000027,1.0000000000000013,1.3322676295501878e-15,1000000000001.0027,1.0013322676295502
0.9309309309309309,0.9999999999999993,1.000000000000001,1.7763568394002505e-15,1000000000000.9994,1.0011102230246252
0.9319319319319319,1.0000000000000007,1.0000000000000013,6.661338147750939e-16,1000000000001.0007,1.0013322676295502
0.9329329329329329,1.0000000000000007,1.000000000000002,1.3322676295501878e-15,1000000000001.0007,1.0019984014443253
0.933933933933934,0.9999999999999986,0.9999999999999998,1.2212453270876722e-15,1000000000000.9985,0.999777955395075
0.934934934934935,0.9999999999999984,0.9999999999999963,2.1094237467877974e-15,1000000000000.9984,0.996336264018737
0.9359359359359359,0.9999999999999992,0.9999999999999979,1.3322676295501878e-15,1000000000000.9993,0.9978905762532122
0.9369369369369369,1.0000000000000004,0.9999999999999968,3.6637359812630166e-15,1000000000001.0005,0.996780353228587
0.9379379379379379,0.9999999999999981,0.9999999999999973,7.771561172376096e-16,1000000000000.9982,0.9973354647408996
0.938938938938939,1.0000000000000007,1.000000000000002,1.3322676295501878e-15,1000000000001.0007,1.0019984014443253
0.93993993993994,0.999999999999998,0.9999999999999974,5.551115123125783e-16,1000000000000.998,0.9974464870433621
0.9409409409409409,1.0000000000000007,1.0000000000000024,1.7763568394002505e-15,1000000000001.0007,1.0024424906541753
0.9419419419419419,0.9999999999999998,1.0000000000000016,1.7763568394002505e-15,1000000000000.9998,1.0015543122344752
0.9429429429429429,1.0000000000000013,1.0,1.3322676295501878e-15,1000000000001.0013,1.0
0.943943943943944,0.9999999999999987,1.0000000000000002,1.5543122344752192e-15,1000000000000.9987,1.000222044604925
0.944944944944945,1.0000000000000009,1.0000000000000042,3.3306690738754696e-15,1000000000001.0009,1.0042188474935756
0.9459459459459459,1.0000000000000038,1.0000000000000084,4.6629367034256575e-15,1000000000001.0038,1.0084376949871512
0.9469469469469469,1.0000000000000004,1.0000000000000029,2.4424906541753444e-15,1000000000001.0005,1.0028865798640254
0.9479479479479479,1.0000000000000002,1.0000000000000013,1.1102230246251565e-15,1000000000001.0002,1.0013322676295502
0.948948948948949,1.0000000000000007,1.0000000000000084,7.771561172376096e-15,1000000000001.0007,1.0084376949871512
0.94994994994995,1.0000000000000002,1.0000000000000084,8.215650382226158e-15,1000000000001.0002,1.0084376949871512
0.950950950950951,0.999999999999999,0.9999999999999981,8.881784197001252e-16,1000000000000.999,0.9981126208581372
0.9519519519519519,1.0,1.0000000000000013,1.3322676295501878e-15,1000000000001.0,1.0013322676295502
0.9529529529529529,0.999999999999998,1.0000000000000022,4.218847493575595e-15,1000000000000.998,1.0022204460492503
0.953953953953954,1.000000000000001,1.0000000000000029,1.7763568394002505e-15,1000000000001.0011,1.0028865798640254
0.954954954954955,0.9999999999999988,0.9999999999999999,1.1102230246251565e-15,1000000000000.9988,0.9998889776975375
0.955955955955956,0.9999999999999977,0.9999999999999951,2.55351295663786e-15,1000000000000.9977,0.9951150186916493
0.9569569569569569,0.9999999999999999,1.0000000000000082,8.326672684688674e-15,1000000000000.9999,1.0082156503822262
0.9579579579579579,1.000000000000002,0.9999999999999982,3.774758283725532e-15,1000000000001.0021,0.9982236431605997
0.958958958958959,1.0000000000000007,1.0000000000000036,2.886579864025407e-15,1000000000001.0007,1.0035527136788005
0.95995995995996,0.9999999999999994,1.0000000000000047,5.218048215738236e-15,1000000000000.9995,1.0046629367034257
0.960960960960961,0.9999999999999994,1.0000000000000016,2.1094237467877974e-15,1000000000000.9995,1.0015543122344752
0.9619619619619619,0.9999999999999972,0.9999999999999972,0.0,1000000000000.9972,0.9972244424384371
0.9629629629629629,1.0000000000000013,1.0000000000000004,8.881784197001252e-16,1000000000001.0013,1.00044408920985
0.963963963963964,1.0,1.0000000000000004,4.440892098500626e-16,1000000000001.0,1.00044408920985
0.964964964964965,0.9999999999999999,0.9999999999999977,2.220446049250313e-15,1000000000000.9999,0.9976685316482872
0.965965965965966,0.9999999999999996,1.0000000000000038,4.218847493575595e-15,1000000000000.9996,1.0037747582837255
0.9669669669669669,0.9999999999999989,0.9999999999999979,9.992007221626409e-16,1000000000000.9989,0.9978905762532122
0.9679679679679679,0.9999999999999983,1.0000000000000056,7.216449660063518e-15,1000000000000.9984,1.0055511151231258
0.968968968968969,0.9999999999999988,0.9999999999999981,6.661338147750939e-16,1000000000000.9988,0.9981126208581372
0.96996996996997,1.0,1.0000000000000009,8.881784197001252e-16,1000000000001.0,1.0008881784197001
0.970970970970971,1.0000000000000002,1.000000000000004,3.774758283725532e-15,1000000000001.0002,1.0039968028886506
0.9719719719719719,0.9999999999999988,0.999999999999993,5.773159728050814e-15,1000000000000.9988,0.9930055949448615
0.9729729729729729,1.0000000000000022,1.0000000000000044,2.220446049250313e-15,1000000000001.0022,1.0044408920985006
0.973973973973974,0.9999999999999981,1.0000000000000002,2.1094237467877974e-15,1000000000000.9982,1.000222044604925
0.974974974974975,1.0000000000000018,1.000000000000009,7.327471962526033e-15,1000000000001.0018,1.0091038288019263
0.975975975975976,1.0,0.9999999999999992,7.771561172376096e-16,1000000000001.0,0.9992228438827624
0.9769769769769769,0.9999999999999998,1.000000000000016,1.6209256159527285e-14,1000000000000.9998,1.0159872115546023
0.9779779779779779,0.9999999999999987,1.0000000000000022,3.552713678800501e-15,1000000000000.9987,1.0022204460492503
0.978978978978979,0.9999999999999992,1.000000000000001,1.887379141862766e-15,1000000000000.9993,1.0011102230246252
0.97997997997998,1.0000000000000022,1.0000000000000113,9.103828801926284e-15,1000000000001.0022,1.0113242748511766
0.980980980980981,0.9999999999999974,0.9999999999999982,7.771561172376096e-16,1000000000000.9974,0.9982236431605997
0.9819819819819819,1.000000000000001,1.0000000000000129,1.176836406102666e-14,1000000000001.0011,1.0128785870856518
0.9829829829829829,1.0000000000000004,0.999999999999997,3.4416913763379853e-15,1000000000001.0005,0.9970023978335121
0.983983983983984,0.9999999999999997,1.0,3.3306690738754696e-16,1000000000000.9996,1.0
0.984984984984985,0.9999999999999992,1.0000000000000002,9.992007221626409e-16,1000000000000.9993,1.000222044604925
0.985985985985986,1.0000000000000004,1.000000000000003,2.6645352591003757e-15,1000000000001.0005,1.0031086244689504
0.986986986986987,0.9999999999999977,0.9999999999999991,1.4432899320127035e-15,1000000000000.9977,0.9991118215802999
0.9879879879879879,1.0,1.0000000000000049,4.884981308350689e-15,1000000000001.0,1.0048849813083507
0.988988988988989,0.9999999999999997,1.0000000000000027,2.9976021664879227e-15,1000000000000.9996,1.0026645352591004
0.98998998998999,1.0000000000000013,1.0000000000000069,5.551115123125783e-15,1000000000001.0013,1.006883382752676
0.990990990990991,0.9999999999999979,0.9999999999999947,3.219646771412954e-15,1000000000000.9979,0.9946709294817992
0.991991991991992,0.9999999999999998,1.0000000000000087,8.881784197001252e-15,1000000000000.9998,1.0086597395920762
0.992992992992993,1.0000000000000024,1.0000000000000062,3.774758283725532e-15,1000000000001.0024,1.0062172489379009
0.993993993993994,1.0,0.9999999999999967,3.3306690738754696e-15,1000000000001.0,0.9966693309261245
0.994994994994995,0.9999999999999974,1.0000000000000042,6.772360450213455e-15,1000000000000.9974,1.0042188474935756
0.995995995995996,0.9999999999999974,1.0000000000000007,3.219646771412954e-15,1000000000000.9974,1.000666133814775
0.996996996996997,0.9999999999999987,1.0000000000000062,7.549516567451064e-15,1000000000000.9987,1.0062172489379009
0.997997997997998,1.0,1.0000000000000009,8.881784197001252e-16,1000000000001.0,1.0008881784197001
0.998998998998999,0.9999999999999992,1.0000000000000053,6.106226635438361e-15,1000000000000.9993,1.0053290705182008
1.0,1.0000000000000002,1.000000000000005,4.884981308350689e-15,1000000000001.0002,1.0051070259132757

